Piecewise-Linear Motion Planning amidst Static, Moving, or Morphing Obstacles

We propose a novel method for planning shortest length piecewise-linear motions through complex environments punctured with static, moving, or even morphing obstacles. Using a moment optimization approach, we formulate a hierarchy of semidefinite programs that yield increasingly refined lower bounds converging monotonically to the optimal path length. For computational tractability, our global moment optimization approach motivates an iterative motion planner that outperforms competing sampling-based and nonlinear optimization baselines. Our method natively handles continuous time constraints without any need for time discretization, and has the potential to scale better with dimensions compared to popular sampling-based methods.

==> Imgs/benchmarkdata/nlp_path.csv <==
-0.99,-0.99
-0.9861769723529129,-0.9861769723528954
-0.9823539447058257,-0.9823539447057907
-0.9785309170587386,-0.9785309170586862
-0.9747078894116515,-0.9747078894115816
-0.9708848617645643,-0.970884861764477
-0.9670618341174773,-0.9670618341173723
-0.9632388064703901,-0.9632388064702677
-0.959415778823303,-0.9594157788231632
-0.9555927511762159,-0.9555927511760586
-0.9517697235291287,-0.951769723528954
-0.9479466958820416,-0.9479466958818493
-0.9441236682349545,-0.9441236682347447
-0.9403006405878673,-0.9403006405876402
-0.9364776129407802,-0.9364776129405356
-0.9326545852936932,-0.9326545852934309
-0.928831557646606,-0.9288315576463263
-0.9250085299995189,-0.9250085299992217
-0.9211855023524318,-0.9211855023521172
-0.9173624747053446,-0.9173624747050125
-0.9135394470582574,-0.9135394470579079
-0.9134970630065572,-0.9134970630062071
-0.9134546789548569,-0.9134546789545065
-0.9134122949031567,-0.9134122949028057
-0.9133699108514565,-0.9133699108511051
-0.9133275267997562,-0.9133275267994043
-0.913285142748056,-0.9132851427477037
-0.9132427586963557,-0.9132427586960029
-0.9132003746446554,-0.9132003746443023
-0.9131579905929552,-0.9131579905926015
-0.913115606541255,-0.9131156065409008
-0.9130732224895547,-0.9130732224892001
-0.9130308384378545,-0.9130308384374994
-0.9129884543861543,-0.9129884543857987
-0.912946070334454,-0.912946070334098
-0.9129036862827538,-0.9129036862823973
-0.9128613022310536,-0.9128613022306965
-0.9128189181793532,-0.9128189181789959
-0.912776534127653,-0.9127765341272951
-0.9127341500759528,-0.9127341500755944
-0.9126917660242526,-0.9126917660238937
-0.894845367804668,-0.8948453678043224
-0.876998969585083,-0.8769989695847511
-0.8591525713654984,-0.8591525713651799
-0.8413061731459136,-0.8413061731456084
-0.8234597749263289,-0.8234597749260373
-0.805613376706744,-0.8056133767064658
-0.7877669784871596,-0.7877669784868948
-0.7699205802675747,-0.7699205802673234
-0.7520741820479899,-0.752074182047752
-0.7342277838284053,-0.7342277838281808
-0.7163813856088206,-0.7163813856086095
-0.6985349873892357,-0.6985349873890382
-0.6806885891696509,-0.6806885891694667
-0.6628421909500662,-0.6628421909498956
-0.6449957927304815,-0.6449957927303243
-0.6271493945108967,-0.6271493945107529
-0.6093029962913121,-0.6093029962911818
-0.5914565980717273,-0.5914565980716104
-0.5736101998521427,-0.5736101998520393
-0.5557638016325579,-0.5557638016324679
-0.48114398361861976,-0.4811439836185339
-0.406524165604681,-0.40652416560459925
-0.3319043475907429,-0.33190434759066534
-0.25728452957680414,-0.2572845295767307
-0.182664711562866,-0.18266471156279673
-0.10804489354892721,-0.1080448935488621
-0.03342507553498908,-0.03342507553492813
0.04119474247894961,0.04119474247900645
0.11581456049288708,0.11581456049293981
0.19043437850682587,0.1904343785068744
0.265054196520764,0.2650541965208083
0.33967401453470214,0.33967401453474233
0.41429383254864083,0.4142938325486769
0.48891365056257974,0.4889136505626116
0.5635334685765176,0.5635334685765455
0.6381532865904558,0.6381532865904794
0.7127731046043946,0.712773104604414
0.7873929226183334,0.7873929226183488
0.8620127406322715,0.8620127406322827
0.9366325586462099,0.9366325586462163
0.9393009307138994,0.9393009307139055
0.9419693027815889,0.9419693027815946
0.9446376748492784,0.9446376748492838
0.947306046916968,0.9473060469169731
0.9499744189846574,0.9499744189846622
0.952642791052347,0.9526427910523514
0.9553111631200364,0.9553111631200406
0.9579795351877259,0.9579795351877298
0.9606479072554155,0.9606479072554189
0.9633162793231049,0.9633162793231081
0.9659846513907945,0.9659846513907973
0.968653023458484,0.9686530234584865
0.9713213955261735,0.9713213955261757
0.9739897675938629,0.9739897675938648
0.9766581396615525,0.976658139661554
0.979326511729242,0.9793265117292432
0.9819948837969315,0.9819948837969323
0.984663255864621,0.9846632558646217
0.9873316279323106,0.9873316279323108
0.99,0.99


==> Imgs/benchmarkdata/obs_pos.csv <==
-0.4829807768219019,0.4797696211091993
0.938507360286311,-0.6164497479561692
-0.05164515709240103,-0.36332515745868665
-0.13098721613550124,-0.26149805556836414
0.9315799002602101,0.9296519167073902
0.6896801087041333,-0.012093333631345793
0.9327217403876542,0.5240996474962225
0.07452993013940468,0.44524123640255553
-0.7904055963940269,0.7398711817169485
-0.6455682940408867,0.6925118573314952


==> Imgs/benchmarkdata/obs_vel.csv <==
0.9207726160923291,-0.798371723782604
-0.4021523408248977,-0.7072392449550504
0.583426793502444,-0.8164598998792383
0.8404237240264476,0.32913881651212096
0.7585885111622965,-0.4808916238607406
0.8151913654147487,-0.2883122579780193
-0.6723370640258111,-0.630172106784904
0.3870099204506583,0.9268403608564002
0.7530024409863314,-0.24871148049848957
0.5482842717367191,-0.19558287323867685


==> Imgs/benchmarkdata/rrt_tv_path.csv <==
-0.99,-0.99
-0.9678541219778445,-0.8787520450388269
-0.945708243955689,-0.7675040900776536
-0.9235623659335335,-0.6562561351164806
-0.9014164879113777,-0.5450081801553074
-0.8792706098892222,-0.4337602251941342
-0.8571247318670667,-0.32251227023296114
-0.8349788538449112,-0.21126431527178796
-0.8161091417451375,-0.16291728399434077
-0.7986821238783366,-0.14226933817139267
-0.7812551060115356,-0.12162139234844441
-0.7638280881447346,-0.1009734465254963
-0.7464010702779337,-0.08032550070254815
-0.7289740524111327,-0.05967755487959989
-0.7115470345443318,-0.03902960905665177
-0.6941200166775308,-0.018381663233703632
-0.6766929988107298,0.002266282589244606
-0.659265980943929,0.022914228412192733
-0.6418389630771281,0.04356217423514086
-0.6244119452103271,0.0642101200580891
-0.606984927343526,0.08485806588103736
-0.589557909476725,0.10550601170398546
-0.5721308916099241,0.12615395752693362
-0.5547038737431231,0.14680190334988186
-0.5372768558763222,0.16744984917283
-0.5198498380095212,0.18809779499577822
-0.5024228201427202,0.20874574081872638
-0.4849958022759193,0.2293936866416745
-0.4675687844091183,0.25004163246462274
-0.4501417665423175,0.27068957828757073
-0.4327147486755165,0.291337524110519
-0.4152877308087155,0.31198546993346726
-0.39786071294191455,0.33263341575641536
-0.38043369507511354,0.35328136157936363
-0.36300667720831264,0.3739293074023118
-0.3455796593415117,0.39457725322525994
-0.3281526414747108,0.41522519904820804
-0.3107256236079098,0.43587314487115625
-0.2932986057411088,0.45652109069410446
-0.2758715878743079,0.4771690365170526
-0.2584445700075068,0.4978169823400008
-0.24101755214070603,0.518464928162949
-0.22359053427390502,0.5391128739858972
-0.2061635164071041,0.5597608198088453
-0.18873649854030305,0.5804087656317936
-0.17130948067350205,0.6010567114547418
-0.15388246280670115,0.62170465727769
-0.13645544493990022,0.642352603100638
-0.1190284270730993,0.6630005489235862
-0.10160140920629829,0.6836484947465344
-0.08417439133949735,0.7042964405694826
-0.06674737347269635,0.7249443863924308
-0.04932035560589543,0.7455923322153789
-0.03189333773909441,0.7662402780383272
-0.014466319872293396,0.7868882238612754
0.002960697994507523,0.8075361696842235
0.020737245423640898,0.8263930275505208
0.04302392385584981,0.8221387034366074
0.06531060228805899,0.8178843793226941
0.08759728072026816,0.8136300552087807
0.10988395915247734,0.8093757310948673
0.13217063758468645,0.805121406980954
0.15445731601689563,0.8008670828670406
0.17674399444910482,0.7966127587531272
0.19903067288131393,0.7923584346392138
0.2213173513135231,0.7881041105253006
0.24360402974573228,0.7838497864113871
0.26589070817794147,0.7795954622974738
0.2881773866101506,0.7753411381835604
0.31046406504235957,0.7710868140696472
0.3327507434745687,0.7668324899557338
0.35503742190677784,0.7625781658418205
0.377324100338987,0.758323841727907
0.39961077877119616,0.7540695176139938
0.4218974572034053,0.7498151935000803
0.4441841356356145,0.7455608693861671
0.46647081406782365,0.7413065452722537
0.4887574925000328,0.7370522211583403
0.5072689418215591,0.7430512868863112
0.5227919717995921,0.7571667947272014
0.5383150017776251,0.7712823025680916
0.5538380317556582,0.7853978104089818
0.569361061733691,0.7995133182498719
0.584884091711724,0.813628826090762
0.600407121689757,0.8277443339316524
0.61593015166779,0.8418598417725427
0.6314531816458231,0.8559753496134328
0.646976211623856,0.8700908574543231
0.662499241601889,0.8842063652952132
0.678022271579922,0.8983218731361036
0.693545301557955,0.9124373809769938
0.709068331535988,0.926552888817884
0.724591361514021,0.9406683966587742
0.740114391492054,0.9547839044996645
0.7556374214700868,0.9688994123405545
0.99,0.99
0.99,0.99
0.99,0.99
0.99,0.99
0.99,0.99
0.99,0.99


==> Imgs/benchmarkdata/sos_path.csv <==
-0.99,-0.99
-0.969165570740031,-0.9685626815319908
-0.948331141480062,-0.9471253630639814
-0.927496712220093,-0.9256880445959722
-0.906662282960124,-0.904250726127963
-0.885827853700155,-0.8828134076599538
-0.864993424440186,-0.8613760891919444
-0.844158995180217,-0.8399387707239352
-0.8233245659202479,-0.818501452255926
-0.802490136660279,-0.7970641337879167
-0.78165570740031,-0.7756268153199074
-0.760821278140341,-0.7541894968518982
-0.739986848880372,-0.732752178383889
-0.719152419620403,-0.7113148599158796
-0.698317990360434,-0.6898775414478704
-0.677483561100465,-0.6684402229798612
-0.656649131840496,-0.6470029045118519
-0.635814702580527,-0.6255655860438426
-0.614980273320558,-0.6041282675758335
-0.5941458440605891,-0.5826909491078242
-0.57331141480062,-0.5612536306398148
-0.5733113583729716,-0.5612535421984295
-0.5733113019453232,-0.5612534537570443
-0.5733112455176749,-0.561253365315659
-0.5733111890900264,-0.5612532768742736
-0.5733111326623781,-0.5612531884328883
-0.5733110762347298,-0.5612530999915031
-0.5733110198070813,-0.5612530115501178
-0.573310963379433,-0.5612529231087324
-0.5733109069517845,-0.5612528346673472
-0.5733108505241362,-0.5612527462259619
-0.5733107940964879,-0.5612526577845766
-0.5733107376688394,-0.5612525693431913
-0.5733106812411911,-0.561252480901806
-0.5733106248135427,-0.5612523924604207
-0.5733105683858943,-0.5612523040190354
-0.573310511958246,-0.5612522155776501
-0.5733104555305976,-0.5612521271362648
-0.5733103991029492,-0.5612520386948795
-0.5733103426753008,-0.5612519502534943
-0.5733102836642171,-0.5612518591937399
-0.5717832303228626,-0.5493391091069022
-0.5702561769815082,-0.5374263590200644
-0.5687291236401537,-0.5255136089332266
-0.5672020702987992,-0.5136008588463888
-0.5656750169574447,-0.5016881087595512
-0.5641479636160903,-0.4897753586727134
-0.5626209102747358,-0.47786260858587576
-0.5610938569333813,-0.4659498584990379
-0.5595668035920269,-0.45403710841220013
-0.5580397502506724,-0.44212435832536245
-0.5565126969093179,-0.4302116082385248
-0.5549856435679634,-0.41829885815168694
-0.553458590226609,-0.4063861080648491
-0.5519315368852545,-0.3944733579780114
-0.5504044835439,-0.38256060789117374
-0.5488774302025456,-0.37064785780433596
-0.5473503768611911,-0.3587351077174983
-0.5458233235198366,-0.3468223576306605
-0.5442962701784823,-0.3349096075438228
-0.542769216830607,-0.3229968574720522
-0.5103183440841527,-0.29241060930211593
-0.4778674713376981,-0.2618243611321794
-0.4454165985912438,-0.23123811296224311
-0.4129657258447892,-0.20065186479230657
-0.3805148530983349,-0.17006561662237027
-0.3480639803518803,-0.13947936845243372
-0.315613107605426,-0.10889312028249745
-0.2831622348589714,-0.0783068721125609
-0.2507113621125174,-0.047720623942624885
-0.2182604893660628,-0.017134375772688337
-0.1858096166196085,0.013451872397247933
-0.15335874387315418,0.0440381205671842
-0.1209078711266996,0.07462436873712075
-0.08845699838024501,0.1052106169070573
-0.056006125633790704,0.13579686507699362
-0.023555252887336398,0.1663831132469299
0.008895619859118242,0.19696936141686638
0.04134649260557277,0.227555609586803
0.07379736535202708,0.25814185775673926
0.10624824068619909,0.2887281085112847
0.15043582865188976,0.32379170308572097
0.19462341661757887,0.358855297660156
0.23881100458326876,0.39391889223459164
0.2829985925489594,0.4289824868090279
0.3271861805146493,0.46404608138346354
0.3713737684803392,0.4991096759578992
0.4155613564460291,0.5341732705323348
0.45974894441171976,0.5692368651067711
0.5039365323774097,0.6043004596812067
0.5481241203430995,0.6393640542556424
0.5923117083087894,0.674427648830078
0.6364992962744801,0.7094912434045142
0.68068688424017,0.74455483797895
0.7248744722058591,0.7796184325533849
0.7690620601715498,0.8146820271278212
0.8132496481372397,0.8497456217022568
0.8574372361029295,0.8848092162766924
0.9016248240686202,0.9198728108511287
0.9458124120343101,0.9549364054255643
0.99,0.99


==> Imgs/double_pendulum/opttrajectoryall.csv <==
1.0,1.0,4.71238898038469,1.0,1.0,4.71238898038469,1.0,1.0,4.71238898038469
0.9600769626087245,0.997096008351991,4.700178766076997,1.0580089631711125,0.9377307873073469,4.670527815077479,0.9984212062345131,0.9686134237679873,4.657253353768719
0.9201539252174492,0.9941920167039818,4.687968551769303,1.116017926342225,0.875461574614694,4.6286666497702695,0.9968424124690262,0.9372268475359746,4.6021177271527485
0.8802308878261738,0.9912880250559728,4.67575833746161,1.1740268895133372,0.8131923619220409,4.586805484463059,0.9952636187035393,0.9058402713039619,4.546982100536779
0.8403078504348984,0.9883840334079638,4.663548123153917,1.2320358526844497,0.750923149229388,4.544944319155849,0.9936848249380523,0.8744536950719493,4.491846473920808
0.800384813043623,0.9854800417599547,4.651337908846223,1.2900448158555622,0.6886539365367349,4.50308315384864,0.9921060311725655,0.8430671188399365,4.436710847304838
0.7604617756523475,0.9825760501119456,4.63912769453853,1.3480537790266747,0.6263847238440818,4.46122198854143,0.9905272374070785,0.8116805426079238,4.381575220688867
0.7205387382610722,0.9796720584639366,4.626917480230837,1.4060627421977872,0.5641155111514288,4.41936082323422,0.9889484436415916,0.7802939663759111,4.326439594072896
0.6806157008697967,0.9767680668159275,4.614707265923143,1.4640717053688994,0.5018462984587759,4.37749965792701,0.9873696498761046,0.7489073901438984,4.271303967456927
0.6406926634785213,0.9738640751679185,4.60249705161545,1.522080668540012,0.43957708576612287,4.3356384926197995,0.9857908561106178,0.7175208139118857,4.216168340840956
0.6007696260872459,0.9709600835199094,4.590286837307757,1.5800896317111244,0.3773078730734698,4.29377732731259,0.9842120623451308,0.6861342376798729,4.161032714224985
0.5608465886959705,0.9680560918719003,4.578076623000064,1.6380985948822366,0.31503866038081685,4.251916162005379,0.982633268579644,0.6547476614478602,4.105897087609015
0.520923551304695,0.9651521002238913,4.56586640869237,1.6961075580533493,0.2527694476881638,4.21005499669817,0.981054474814157,0.6233610852158475,4.050761460993045
0.4810005139134197,0.9622481085758823,4.553656194384677,1.7541165212244616,0.19050023499551072,4.16819383139096,0.9794756810486701,0.5919745089838349,3.9956258343770745
0.44107747652214424,0.9593441169278731,4.541445980076984,1.8121254843955743,0.12823102230285763,4.12633266608375,0.9778968872831831,0.5605879327518222,3.940490207761104
0.4011544391308689,0.9564401252798641,4.5292357657692905,1.8701344475666866,0.06596180961020484,4.084471500776539,0.9763180935176963,0.5292013565198095,3.8853545811451338
0.36123140173959345,0.9535361336318551,4.517025551461598,1.9281434107377988,0.003692596917551777,4.0426103354693295,0.9747392997522093,0.4978147802877968,3.830218954529163
0.321308364348318,0.950632141983846,4.504815337153905,1.9861523739089115,-0.058576615775101315,4.00074917016212,0.9731605059867224,0.4664282040557841,3.7750833279131926
0.28138532695704255,0.9477281503358369,4.492605122846211,2.044161337080024,-0.12084582846775424,3.9588880048549098,0.9715817122212355,0.4350416278237714,3.7199477012972224
0.2414622895657671,0.9448241586878279,4.480394908538518,2.102170300251136,-0.18311504116040733,3.9170268395476997,0.9700029184557486,0.40365505159175863,3.664812074681252
0.20153925217449176,0.9419201670398188,4.468184694230825,2.1601792634222488,-0.2453842538530604,3.8751656742404896,0.9684241246902616,0.37226847535974594,3.609676448065281
0.16161621478321642,0.9390161753918098,4.455974479923131,2.133432943925431,-0.22438741710758403,3.8469752447828034,0.9668453309247748,0.34088189912773326,3.554540821449311
0.12169317739194097,0.9361121837438007,4.443764265615438,2.1066866244286127,-0.20339058036210758,3.818784815325117,0.9652665371592879,0.30949532289572057,3.499405194833341
0.08177014000066551,0.9332081920957916,4.431554051307745,2.0799403049317946,-0.18239374361663116,3.7905943858674305,0.9636877433938009,0.2781087466637079,3.4442695682173703
0.041847102609390174,0.9303042004477826,4.419343837000051,2.0531939854349766,-0.16139690687115477,3.7624039564097447,0.9621089496283141,0.2467221704316952,3.3891339416013997
0.0019240652181147233,0.9274002087997735,4.407133622692358,2.026447665938159,-0.14040007012567834,3.734213526952058,0.9605301558628271,0.2153355941996825,3.3339983149854295
-0.03799897217316062,0.9244962171517644,4.394923408384665,1.9997013464413407,-0.11940323338020192,3.7060230974943718,0.9589513620973402,0.18394901796766983,3.278862688369459
-0.07792200956443618,0.9215922255037554,4.382713194076972,1.9729550269445228,-0.09840639663472547,3.677832668036685,0.9573725683318532,0.15256244173565703,3.2237270617534888
-0.11784504695571152,0.9186882338557464,4.370502979769278,1.9462087074477048,-0.07740955988924907,3.6496422385789993,0.9557937745663664,0.12117586550364434,3.168591435137518
-0.15776808434698664,0.9157842422077374,4.358292765461585,1.9194623879508868,-0.056412723143772756,3.621451809121313,0.9542149808008794,0.08978928927163188,3.113455808521548
-0.1976911217382622,0.9128802505597282,4.346082551153892,1.8927160684540687,-0.035415886398296334,3.593261379663627,0.9526361870353925,0.05840271303961908,3.058320181905578
-0.23761415912953754,0.9099762589117192,4.333872336846198,1.8659697489572507,-0.014419049652819912,3.56507095020594,0.9510573932699056,0.027016136807606395,3.0031845552896073
-0.2775371965208131,0.9070722672637102,4.3216621225385055,1.8392234294604326,0.006577787092656523,3.5368805207482543,0.9494785995044187,-0.004370439424406403,2.9480489286736367
-0.31746023391208844,0.904168275615701,4.3094519082308125,1.8124771099636148,0.027574623838132944,3.5086900912905676,0.9478998057389317,-0.03575701565641909,2.892913302057666
-0.34480890048085494,0.895297951062595,4.29092145231171,1.7857307904667967,0.04857146058360938,3.480499661832881,0.947358853242877,-0.046218491159087424,2.8745322459732052
-0.3658703816383668,0.8834444600569404,4.269230875586904,1.7589844709699787,0.06956829732908568,3.452309232375195,0.9473368213815385,-0.04621741629708362,2.8745284751544986
-0.38693186279587893,0.8715909690512857,4.247540298862096,1.7322381514731606,0.09056513407456208,3.424118802917509,0.9473147895202,-0.04621634143507982,2.8745247043357924
-0.4079933439533908,0.8597374780456312,4.22584972213729,1.7054918319763428,0.11156197082003852,3.3959283734598227,0.9472927576588613,-0.046215266573076015,2.8745209335170863
-0.429054825110903,0.8478839870399765,4.204159145412483,1.6787455124795247,0.13255880756551494,3.367737944002136,0.9472707257975228,-0.04621419171107221,2.87451716269838
-0.4501163062684148,0.8360304960343219,4.182468568687676,1.6519991929827067,0.1535556443109914,3.33954751454445,0.9472486939361842,-0.04621311684906841,2.874513391879674
-0.471177787425927,0.8241770050286672,4.160777991962869,1.6252528734858886,0.1745524810564678,3.3113570850867635,0.9472266620748456,-0.046212041987064606,2.8745096210609677
-0.4922392685834388,0.8123235140230126,4.139087415238062,1.5669979406204926,0.14074790835154877,3.2470225185982584,0.947204630213507,-0.04621096712506081,2.8745058502422616
-0.5133007497409507,0.800470023017358,4.117396838513255,1.5087430077550963,0.1069433356466295,3.182687952109753,0.9471825983521684,-0.046209892263057,2.8745020794235554
-0.5343622308984628,0.7886165320117033,4.095706261788448,1.4504880748897,0.07313876294171023,3.1183533856212473,0.9471605664908299,-0.046208817401053204,2.8744983086048492
-0.5554237120559747,0.7767630410060486,4.074015685063641,1.3922331420243037,0.039334190236790995,3.0540188191327418,0.9471385346294913,-0.0462077425390494,2.8744945377861426
-0.5764851932134868,0.7649095500003941,4.052325108338834,1.3339782091589074,0.005529617531871728,2.9896842526442367,0.9471165027681527,-0.0462066676770456,2.8744907669674364
-0.5975466743709987,0.7530560589947395,4.030634531614027,1.2757232762935111,-0.02827495517304747,2.925349686155731,0.9470944709068141,-0.046205592815041795,2.8744869961487303
-0.6186081555285106,0.7412025679890849,4.00894395488922,1.217468343428115,-0.062079527877966584,2.861015119667226,0.9470724390454756,-0.04620451795303799,2.874483225330024
-0.6396696366860226,0.7293490769834303,3.9872533781644126,1.1592134105627188,-0.09588410058288585,2.7966805531787204,0.9470504071841369,-0.04620344309103419,2.874479454511318
-0.6607311178435347,0.7174955859777756,3.9655628014396056,1.1009584776973225,-0.1296886732878051,2.7323459866902144,0.9470283753227984,-0.046202368229030386,2.8744756836926117
-0.6817925990010466,0.7056420949721209,3.943872224714799,1.042703544831926,-0.16349324599272436,2.668011420201709,0.9470063434614598,-0.04620129336702659,2.8744719128739056
-0.7028540801585585,0.6937886039664664,3.922181647989992,0.9844486119665299,-0.19729781869764357,2.603676853713204,0.9469843116001212,-0.04620021850502278,2.8744681420551994
-0.7239155613160706,0.6819351129608118,3.900491071265185,0.9261936791011334,-0.23110239140256283,2.5393422872246987,0.9469622797387827,-0.04619914364301898,2.8744643712364932
-0.7449770424735827,0.6700816219551571,3.878800494540378,0.8679387462357371,-0.2649069641074821,2.4750077207361927,0.946940247877444,-0.04619806878101518,2.8744606004177866
-0.7660385236310946,0.6582281309495024,3.857109917815571,0.8096838133703408,-0.29871153681240137,2.410673154247687,0.9469182160161055,-0.04619699391901138,2.8744568295990804
-0.7871000047886065,0.6463746399438478,3.835419341090764,0.7514288805049444,-0.33251610951732063,2.3463385877591816,0.946896184154767,-0.046195919057007574,2.8744530587803743
-0.8081614859461186,0.6345211489381932,3.813728764365957,0.6931739476395481,-0.3663206822222399,2.2820040212706765,0.9468741522934283,-0.04619484419500377,2.874449287961668
-0.8292229671036304,0.6226676579325386,3.7920381876411504,0.6349190147741526,-0.40012525492715867,2.217669454782172,0.9468521204320898,-0.04619376933299997,2.874445517142962
-0.8502844482611422,0.6108141669268841,3.7703476109163434,0.5766640819087562,-0.43392982763207794,2.153334888293666,0.9468300885707511,-0.046192694470996165,2.8744417463242558
-0.8713459294186544,0.5989606759212294,3.7486570341915364,0.5184091490433598,-0.4677344003369972,2.0890003218051607,0.9468080567094126,-0.04619161960899237,2.8744379755055496
-0.8924074105761662,0.5871071849155748,3.7269664574667294,0.4601542161779628,-0.5015389730419169,2.0246657553166543,0.946786024848074,-0.04619054474698856,2.8744342046868434
-0.9134688917336784,0.5752536939099201,3.7052758807419224,0.43714650536906463,-0.476462024389821,2.059051916570056,0.9467639929867354,-0.04618946988498476,2.874430433868137
-0.9345303728911902,0.5634002029042655,3.6835853040171154,0.4141387945601665,-0.4513850757377251,2.093438077823458,0.9467419611253969,-0.04618839502298096,2.8744266630494306
-0.9555918540487024,0.5515467118986108,3.6618947272923084,0.3911310837512683,-0.42630812708562926,2.1278242390768596,0.9467199292640582,-0.04618732016097716,2.8744228922307244
-0.9766533352062142,0.5396932208929563,3.6402041505675014,0.3681233729423702,-0.4012311784335334,2.1622104003302614,0.9466978974027197,-0.046186245298973354,2.8744191214120183
-0.9977148163637264,0.5278397298873015,3.6185135738426943,0.34511566213347206,-0.3761542297814376,2.196596561583663,0.9466758655413811,-0.046185170436969555,2.874415350593312
-1.0187762975212382,0.515986238881647,3.5968229971178873,0.3221079513245739,-0.3510772811293417,2.230982722837065,0.9466538336800425,-0.04618409557496575,2.874411579774606
-1.0224891182662605,0.5030030662739385,3.5736628640020522,0.29910024051567574,-0.32600033247724586,2.2653688840904667,0.9371727543147583,-0.04572154521029357,2.872788865040361
-0.9915045995309194,0.48776054911412237,3.5475636554075867,0.27609252970677756,-0.30092338382515,2.2997550453438684,0.908773579941584,-0.04433604384028468,2.8679282624750373
-0.9605200807955784,0.47251803195430614,3.5214644468131215,0.25308481889787965,-0.2758464351730544,2.3341412065972698,0.8803744055684097,-0.04295054247027579,2.863067659909714
-0.9295355620602374,0.4572755147944899,3.495365238218656,0.23007710808898152,-0.25076948652095854,2.368527367850672,0.8519752311952354,-0.0415650411002669,2.8582070573443907
-0.8985510433248959,0.44203299763467346,3.4692660296241904,0.2070693972800834,-0.22569253786886273,2.4029135291040733,0.8235760568220607,-0.040179539730258,2.8533464547790675
-0.8675665245895544,0.426790480474857,3.443166821029725,0.18406168647118523,-0.20061558921676687,2.4372996903574755,0.795176882448886,-0.03879403836024909,2.848485852213744
-0.8365820058542134,0.4115479633150408,3.4170676124352592,0.16105397566228707,-0.175538640564671,2.4716858516108773,0.7667777080757117,-0.0374085369902402,2.8436252496484204
-0.8055974871188724,0.39630544615522456,3.3909684038407937,0.13804626485338892,-0.15046169191257514,2.506072012864279,0.7383785337025373,-0.03602303562023132,2.838764647083097
-0.7746129683835308,0.3810629289954081,3.364869195246328,0.11503855404449076,-0.12538474326047927,2.5404581741176804,0.7099793593293626,-0.03463753425022241,2.833904044517774
-0.7436284496481893,0.36582041183559166,3.3387699866518625,0.09203084323559259,-0.1003077946083834,2.5748443353710826,0.6815801849561878,-0.0332520328802135,2.8290434419524506
-0.7126439309128483,0.35057789467577544,3.312670778057397,0.06902313242669449,-0.0752308459562876,2.6092304966244844,0.6531810105830136,-0.03186653151020461,2.8241828393871273
-0.6816594121775073,0.3353353775159592,3.2865715694629314,0.04601542161779632,-0.05015389730419173,2.643616657877886,0.6247818362098392,-0.030481030140195726,2.8193222368218036
-0.6506748934421658,0.32009286035614276,3.260472360868466,0.02300771080889816,-0.025076948652095865,2.678002819131288,0.5963826618366644,-0.02909552877018682,2.8144616342564803
-0.6196903747068243,0.3048503431963263,3.2343731522740002,0.0,0.0,2.7123889803846897,0.5679834874634897,-0.02771002740017791,2.809601031691157
-0.5887058559714833,0.2896078260365101,3.2082739436795347,0.0,0.0,2.7123889803846897,0.5395843130903154,-0.026324526030169024,2.8047404291258338
-0.5577213372361423,0.27436530887669386,3.1821747350850695,0.0,0.0,2.7123889803846897,0.5111851387171411,-0.024939024660160135,2.7998798265605105
-0.5267368185008012,0.25912279171687763,3.156075526490604,0.0,0.0,2.7123889803846897,0.48278596434396676,-0.023553523290151247,2.7950192239951868
-0.49575229976545976,0.24388027455706118,3.1299763178961384,0.0,0.0,2.7123889803846897,0.454386789970792,-0.02216802192014234,2.7901586214298635
-0.46476778103011873,0.22863775739724496,3.103877109301673,0.0,0.0,2.7123889803846897,0.42598761559761766,-0.02078252055013345,2.78529801886454
-0.43378326229477715,0.2133952402374285,3.0777779007072072,0.0,0.0,2.7123889803846897,0.3975884412244429,-0.019397019180124545,2.780437416299217
-0.4027987435594361,0.19815272307761228,3.0516786921127417,0.0,0.0,2.7123889803846897,0.3691892668512686,-0.018011517810115656,2.7755768137338936
-0.37181422482409465,0.18291020591779583,3.025579483518276,0.0,0.0,2.7123889803846897,0.3407900924780939,-0.01662601644010675,2.77071621116857
-0.3408297060887536,0.1676676887579796,2.9994802749238105,0.0,0.0,2.7123889803846897,0.3123909181049196,-0.015240515070097861,2.7658556086032466
-0.30984518735341215,0.15242517159816316,2.973381066329345,0.0,0.0,2.7123889803846897,0.28399174373174485,-0.013855013700088958,2.7609950060379234
-0.27886066861807113,0.13718265443834693,2.9472818577348794,0.0,0.0,2.7123889803846897,0.25559256935857055,-0.01246951233008007,2.7561344034726
-0.24787614988272966,0.12194013727853048,2.921182649140414,0.0,0.0,2.7123889803846897,0.2271933949853958,-0.01108401096007116,2.751273800907277
-0.21689163114738863,0.10669762011871425,2.8950834405459482,0.0,0.0,2.7123889803846897,0.19879422061222152,-0.009698509590062271,2.746413198341953
-0.1859071124120476,0.09145510295889803,2.868984231951483,0.0,0.0,2.7123889803846897,0.17039504623904722,-0.008313008220053382,2.74155259577663
-0.15492259367670658,0.0762125857990818,2.8428850233570175,0.0,0.0,2.7123889803846897,0.1419958718658728,-0.0069275068500445,2.7366919932113065
-0.123938074941365,0.06097006863926535,2.816785814762552,0.0,0.0,2.7123889803846897,0.11359669749269807,-0.00554200548003559,2.7318313906459832
-0.09295355620602352,0.0457275514794489,2.7906866061680864,0.0,0.0,2.7123889803846897,0.08519752311952333,-0.004156504110026681,2.72697078808066
-0.0619690374706825,0.030485034319632676,2.764587397573621,0.0,0.0,2.7123889803846897,0.05679834874634904,-0.0027710027400177917,2.7221101855153362
-0.03098451873534147,0.015242517159816449,2.7384881889791552,0.0,0.0,2.7123889803846897,0.02839917437317474,-0.0013855013700089097,2.717249582950013
0.0,0.0,2.7123889803846897,0.0,0.0,2.7123889803846897,0.0,0.0,2.7123889803846897


==> Imgs/fitted_ellipse.csv <==
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
-0.10555001281511642,-0.009187487535575634,4.388431903318323
0.01168605248837043,-0.0548902582915648,4.322846477974975
-0.010877450956276985,-0.0022915413692509157,4.306293540570976
-0.043223032234901176,0.05009728376843914,4.297292896890745
-0.08184554572255767,0.09659907502145898,4.296819906336415
-0.12255964279281525,0.13217464175790877,4.304925824773749
-0.16095331928380455,0.15296881931010062,4.32073225016378
-0.19286602460845495,0.15672823588534543,4.342526311053538
-0.21483952196819764,0.14304550036435698,4.367946282775919
-0.2244926419701633,0.11340334945035102,4.394237516963303
-0.22077931927854935,0.07101397014022132,4.418550950440956
-0.2041019500251304,0.020470909421209604,4.438251845429782
-0.17626778594456086,-0.03274870782138739,4.451205304266861
-0.14029309060652553,-0.0828777102718889,4.456007618693572
-0.10007628045581266,-0.12448384268316726,4.452138383426195
-0.05997547090035718,-0.1530584350227993,4.440016890143322
-0.024336206883663336,-0.1655049868303024,4.420956690726498
0.0029794443379012048,-0.16047472108918387,4.397023253532003
0.0190114081084809,-0.1385127451451087,4.370810137845401
0.022022372391984707,-0.10199897986678558,4.3451579414897346
0.011686052488370458,-0.0548902582915648,4.322846477974975
0.13453077482432602,-0.08942825871494225,4.234158879482296
0.09001924149033749,0.014334419246666397,4.20150452565639
0.02621038207173268,0.11768303893976487,4.1837487523926
-0.04998112341701552,0.2094181738015448,4.182815673233266
-0.13029874312318393,0.2795988985524551,4.198806401783517
-0.20603881669533328,0.32062004269959027,4.229988094483215
-0.26899373193359155,0.32803632876597477,4.272981731094533
-0.3123413469257358,0.301044087080781,4.323128283975629
-0.33138427497981926,0.24256834585838283,4.374993596017898
-0.3240589193597089,0.15894585900483899,4.422957255888324
-0.2911590960114472,0.05923842050730438,4.461821656807083
-0.23625001128817555,-0.045749121552699556,4.487375237891313
-0.16528191652189486,-0.1446397379434094,4.496848872125874
-0.08594530596398084,-0.2267170959328791,4.48921594424287
-0.006837532402733992,-0.2830868402215207,4.4653036004155044
0.06346884941290568,-0.3076404343489573,4.427703114135716
0.11735505209729882,-0.2977171154032137,4.380489081523578
0.14898166945900723,-0.2543922289682194,4.328777875613812
0.15492146676935897,-0.18236069874408373,4.278173207948775
0.13453077482432604,-0.08942825871494237,4.234158879482297
0.2596332703997166,-0.11185938218800595,4.124788274335851
0.1943878657728307,0.04023688144721871,4.076923229736862
0.10085626756190261,0.19172621476024249,4.050896658098302
-0.010825924274635634,0.3261923978874022,4.049528942301075
-0.12855621132353898,0.4290639334290637,4.0729682955741096
-0.23957669020943625,0.48919309429295016,4.1186747002912325
-0.33185656938481867,0.5000639528993984,4.181695158293402
-0.3953958920711774,0.4604984830396488,4.255200425092925
-0.42330918674127194,0.3747842172945247,4.331225064480343
-0.4125716147982047,0.25220962635137734,4.401530627134206
-0.36434675877260225,0.10605756907963892,4.458498414437765
-0.28386053010057843,-0.047834111332471285,4.495955082690382
-0.17983486053126055,-0.19278886343684826,4.509841620686795
-0.06354254548705693,-0.31309859063826,4.498653206563255
0.0524143382358053,-0.39572586719667363,4.463602278596181
0.15547006302951913,-0.4317167456026902,4.4084871487019885
0.23445694203835718,-0.41717105572499963,4.339280396404068
0.2808155213140052,-0.3536650487614828,4.263481647167304
0.28952212946447453,-0.2480805859638638,4.189304871610277
0.2596332703997167,-0.11185938218800606,4.1247882743358515
0.3835810692531121,-0.1215717661359853,3.997718007536146
0.2993815178894742,0.07470929358625461,3.935947905805876
0.17867847906673753,0.27020710640964324,3.9023604728206363
0.034551999941964284,0.44373645085365204,3.9005954281070965
-0.11737957911893324,0.576492729862567,3.93084404164746
-0.26065211406336,0.654089740679862,3.9898284068090297
-0.3797398026276535,0.6681186431418034,4.071156652389824
-0.46173764591999533,0.6170591879857897,4.166015601043411
-0.49775990529202907,0.5064444594470521,4.264125813794934
-0.48390300999785096,0.34826127972711923,4.354855526755961
-0.42166856965446886,0.15965125081357145,4.428372767710617
-0.31780065153992654,-0.0389468040746731,4.476710802863937
-0.18355495625874077,-0.22601170412414667,4.494631456065163
-0.03347908793121343,-0.381272064803498,4.480192746472358
0.1161639044423404,-0.48790301692040444,4.434959332309567
0.24915788068798037,-0.5343494422633024,4.363832955870063
0.3510908798653285,-0.5155781499557448,4.2745212636805086
0.4109168798600734,-0.4336233007858656,4.1767025634033335
0.4221528052767488,-0.2973659743217298,4.080977029027089
0.3835810692531121,-0.12157176613598547,3.997718007536146
0.5029931985395887,-0.11830048204307497,3.8564142247140136
0.4021362447085501,0.11681133812349262,3.782423993205027
0.2575542295237501,0.350984959748187,3.742191876489042
0.08491485775157526,0.5588440373498523,3.7400776486778464
-0.09707371590060268,0.7178638146044487,3.776310419160408
-0.2686902056338992,0.8108120312003666,3.8469638050455814
-0.41133730188150475,0.8276163056292585,3.9443814156724697
-0.5095569783672389,0.7664556340115711,4.058006541339676
-0.5527056091085648,0.6339577241226801,4.175526136605678
-0.5361073704446707,0.44448078041594746,4.284205129819002
-0.46156093908299867,0.21855756977970162,4.372266465736656
-0.3371445775686479,-0.0193296223538168,4.430167332199549
-0.1763407291904556,-0.24340202751683743,4.451633271901915
0.003425013951011191,-0.4293779237683492,4.434338117198631
0.18267224423347328,-0.5571039370361457,4.380156066463773
0.34197674294847974,-0.6127389719093654,4.294958585615601
0.4640753957962771,-0.5902541090929838,4.18797814367914
0.5357369191850047,-0.4920859323617494,4.070807731510794
0.549195675112391,-0.328872486900698,3.956144581355271
0.5029931985395887,-0.11830048204307514,3.8564142247140136
0.6146124066564003,-0.10213476201172828,3.7047313247133715
0.49984916514401523,0.16539458103579602,3.6205392240630947
0.335331994074209,0.43185636550894635,3.574759850883076
0.138888881679323,0.66837532247947,3.572354110597533
-0.06819251268370854,0.8493209529898635,3.6135827024953127
-0.26347170673675024,0.9550849903135847,3.6939778689167726
-0.42578716973526054,0.9742062599084813,3.804827546120611
-0.5375495026794435,0.9046126755168789,3.934119451571831
-0.5866475226235236,0.7538457818633306,4.067842801144177
-0.5677606972722858,0.5382435112645891,4.19150659497993
-0.4829357072118271,0.2811697151539464,4.291709942175518
-0.3413646563105308,0.010482328250928818,4.35759425524717
-0.15838896463474164,-0.24448547092595724,4.382019946573124
0.04616311246208349,-0.4561039651028674,4.362340113494562
0.25012518347400414,-0.6014410068364753,4.300687371289619
0.4313947932092664,-0.6647470725183873,4.203742751217062
0.5703285667652581,-0.6391619676371498,4.082011707112521
0.6518708739975733,-0.5274582353004507,3.948685686456488
0.6671853406583297,-0.3417407081689627,3.8182126323534065
0.6146124066564004,-0.10213476201172844,3.7047313247133715
0.7153940125756796,-0.07351556474351328,3.546806821638427
0.5898549254449631,0.21913379810357922,3.4547093928801735
0.4098901980526777,0.5106153625587886,3.404631505198552
0.19500180105223808,0.7693425783109195,3.4019998747623554
-0.03152377340432996,0.9672783369668412,3.4470996795632987
-0.24513896441821628,1.0829732277864432,3.535043655955626
-0.4226952514618645,1.1038899141582252,3.656301709505836
-0.5449516557644372,1.027761748557976,3.7977336485992033
-0.5986597989161828,0.8628383989786799,3.944013128092316
-0.5779995702389039,0.6269918693966905,4.079288496622108
-0.4852098260862616,0.3457797908281778,4.188900568994766
-0.3303457750184209,0.04967585544102143,4.260971176362169
-0.13018933993192103,-0.22923248083963194,4.287690350125365
0.09356942368452935,-0.4607211720690369,4.266162653216412
0.31668278181814064,-0.6197048266353553,4.198720945632031
0.5149729401546862,-0.6889550986807536,4.0926735828549035
0.6669520832495822,-0.6609676467004295,3.959512442136307
0.7561509127491178,-0.5387753453865132,3.8136675992810867
0.772903351414574,-0.33561962659527494,3.6709436060285108
0.7153940125756797,-0.0735155647435135,3.546806821638427
0.8025889568059877,-0.03322354733522781,3.386948484254611
0.6696984030978897,0.2765631235729168,3.2894579051648267
0.47919508801335553,0.5851136107675763,3.2364474972142476
0.25172300170529105,0.858991681307111,3.2336617606455476
0.011932274318260855,1.068518396592441,3.2814025732411016
-0.21419204809885425,1.1909882858804361,3.3744964771811494
-0.4021458865317855,1.2131298363506136,3.5028553034730354
-0.531561526182034,1.1325436674479756,3.6525693815956326
-0.5884147744029455,0.9579625409963692,3.807414868131082
-0.5665446995807449,0.7083050309521111,3.9506118519379894
-0.4683212636715931,0.4106254023638999,4.066642717890739
-0.30438850004988727,0.09718186196461542,4.142933721258961
-0.09251106733295142,-0.19805911906583867,4.171217548050825
0.14435082702723057,-0.4431035992969809,4.14842920676464
0.38052952148576435,-0.6113972070388969,4.077038167776314
0.5904313898080368,-0.6847027185483694,3.9647807579063334
0.751310307598266,-0.6550763442011398,3.823821809367297
0.8457325478202693,-0.5257285613582936,3.66943641143685
0.8634659956339796,-0.3106762093284959,3.5183546175170264
0.8025889568059879,-0.03322354733522803,3.386948484254611
0.8738187885689772,0.01764222901168061,3.2295168312861686
0.737201676168836,0.33611603515208355,3.129292390723451
0.54135620722248,0.6533189921266128,3.0747954482449855
0.30750527714580145,0.9348772376360783,3.071931593175503
0.060990262783653465,1.150279566953215,3.121011168649072
-0.17147510898326637,1.276183795385001,3.216715641115052
-0.3646996080521199,1.2989462461754615,3.348673945973858
-0.4977443617617794,1.2161002545856352,3.502586353349974
-0.5561919066457474,1.0366234692922873,3.661774065707132
-0.5337085443087448,0.7799649848512114,3.8089866243595782
-0.43273069592529745,0.47393773051831145,3.92827126433912
-0.26420087820050564,0.1517045078026635,4.006701644012081
-0.04638191189440674,-0.15181571365087726,4.035778614768165
0.19712213818423713,-0.40373180824633675,4.0123512356502635
0.43992382985477124,-0.5767447582533436,3.938958226699042
0.6557118323682721,-0.6521059259661182,3.823552859244235
0.821102167356556,-0.6216487595139819,3.6786410955483495
0.9181722257281805,-0.488673765473654,3.5199263737455224
0.9364029604614356,-0.2675908477690278,3.3646078966557416
0.8738187885689773,0.017642229011680388,3.229516831286169
0.9271405437364671,0.07769427851565097,3.07880618783239
0.790523431336326,0.39616808465605396,2.978581747269672
0.5946779623899698,0.7133710416305832,2.9240848047912067
0.3608270323132914,0.9949292871400488,2.9212209497217243
0.11431201795114337,1.2103316164571853,2.9703005251952925
-0.11815335381577649,1.3362358448889715,3.0660049976612727
-0.31137785288462994,1.358998295679432,3.1979633025200793
-0.44442260659428945,1.2761523040896054,3.3518757098961953
-0.5028701514782574,1.0966755187962578,3.511063422253353
-0.4803867891412549,0.8400170343551817,3.6582759809057994
-0.3794089407578075,0.5339897800222818,3.777560620885341
-0.21087912303301573,0.21175655730663387,3.855991000558302
0.006939843273083168,-0.0917636641469069,3.8850679713143856
0.25044389335172706,-0.3436797587423664,3.8616405921964843
0.4932455850222611,-0.5166927087493733,3.788247583245263
0.709033587535762,-0.5920538764621479,3.6728422157904563
0.8744239225240459,-0.5615967100100117,3.5279304520945707
0.9714939808956704,-0.4286217159696836,3.3692157302917436
0.9897247156289255,-0.20753879826505744,3.2138972532019627
0.9271405437364673,0.07769427851565075,3.07880618783239
0.9610997438269301,0.14529453781022458,2.9389275473733676
0.8282091901188321,0.4550812087183692,2.841436968283583
0.6377058750342979,0.7636316959130287,2.788426560333004
0.4102337887262334,1.0375097664525634,2.7856408237643038
0.17044306133920317,1.2470364817378934,2.8333816363598583
-0.055681261077911964,1.3695063710258886,2.926475540299906
-0.2436350995108432,1.3916479214960658,3.054834366591792
-0.37305073916109166,1.311061752593428,3.204548444714389
-0.4299039873820032,1.1364806261418217,3.359393931249839
-0.4080339125598026,0.8868231160975635,3.502590915056746
-0.30981047665065076,0.5891434875093523,3.618621781009495
-0.145877713028945,0.27569994711006784,3.6949127843777174
0.0659997196879909,-0.019541033920386253,3.7231966111695813
0.30286161404817286,-0.2645855141515285,3.700408269883397
0.5390403085067067,-0.4328791218934445,3.6290172308950694
0.7489421768289791,-0.5061846334029168,3.5167598210250897
0.9098210946192083,-0.4765582590556873,3.375800872486053
1.0042433348412116,-0.3472104762128411,3.2214154745556063
1.021976782654922,-0.13215812418304346,3.070333680635783
0.9610997438269302,0.14529453781022436,2.9389275473733676
0.9747700703869256,0.21859904804256955,2.813696434584422
0.8492309832562092,0.511248410889662,2.7215990058261683
0.6692662558639236,0.8027299753448713,2.671521118144547
0.45437785886348414,1.0614571910970023,2.66888948770835
0.22785228440691607,1.259392949752924,2.7139892925092934
0.014237093393029754,1.375087840572526,2.8019332689016205
-0.16331919365061845,1.3960045269443082,2.92319132245183
-0.2855755979531911,1.3198763613440587,3.064623261545198
-0.33928374110493675,1.1549530117647628,3.21090274103831
-0.31862351242765785,0.9191064821827732,3.3461781095681027
-0.22583376827501558,0.6378944036142606,3.4557901819407606
-0.0709697172071749,0.3417904682271043,3.5278607893081637
0.129186717879325,0.06288213194645098,3.554579963071359
0.35294548149577537,-0.16860655928295404,3.5330522661624064
0.5760588396293866,-0.3275902138492724,3.4656105585780255
0.7743489979659323,-0.39684048589467064,3.3595631958008982
0.9263281410608283,-0.3688530339143467,3.226402055082301
1.015526970560364,-0.24666073260043037,3.0805572122270815
1.03227940922582,-0.04350501380919203,2.937833218974505
0.9747700703869258,0.21859904804256933,2.813696434584422
0.967778632543779,0.2956082532641437,2.7065288277692887
0.8530153910313939,0.563137596311668,2.622336727119012
0.6884982199615877,0.8295993807848183,2.576557353938993
0.4920551075667017,1.066118337755342,2.5741516136534504
0.2849737132036701,1.2470639682657354,2.6153802055512303
0.08969451915062829,1.3528280055894568,2.6957753719726902
-0.07262094384788195,1.3719492751843534,2.8066250491765286
-0.18438327679206504,1.302355690792751,2.9359169546277486
-0.23348129673614507,1.1515887971392027,3.0696403042000946
-0.2145944713849073,0.9359865265404612,3.193304098035847
-0.12976948132444846,0.6789127304298184,3.2935074452314352
0.01180156957684772,0.40822534352680084,3.3593917583030874
0.194777261252637,0.15325754434991465,3.3838174496290416
0.39932933834946216,-0.05836094982699552,3.3641376165504795
0.6032914093613828,-0.20369799156060348,3.3024848743455366
0.784561019096645,-0.26700405724251547,3.205540254272979
0.9234947926526368,-0.24141895236127792,3.0838092101684387
1.005037099884952,-0.12971522002457875,2.9504831895124055
1.0203515665457086,0.05600230710690918,2.820010135409324
0.9677786325437792,0.29560825326414353,2.706528827769289
0.9403161384965328,0.3742215431045182,2.620347979876785
0.8394591846654943,0.6093333632710858,2.546357748367798
0.6948771694806943,0.8435069848957802,2.5061256316518126
0.5222377977085194,1.0513660624974455,2.504011403840617
0.34024922405634145,1.210385839752042,2.5402441743231794
0.16863273432304493,1.3033340563479598,2.610897560208352
0.0259856380754393,1.3201383307768517,2.7083151708352404
-0.07223403841029472,1.2589776591591644,2.821940296502447
-0.11538266915162063,1.1264797492702734,2.939459891768449
-0.09878443048772664,0.9370028055635407,3.048138884981773
-0.024237999126054566,0.7110795949272948,3.136200220899427
0.10017836238829625,0.4731924027937764,3.1941010873623195
0.26098221076648853,0.24911999763075576,3.2155670270646857
0.44074795390795535,0.06314410137924387,3.198271872361402
0.6199951841904174,-0.06458191188855267,3.144089821626543
0.779299682905424,-0.12021694676177241,3.058892340778372
0.9013983357532214,-0.09773208394539079,2.9519118988419106
0.9730598591419489,0.00043609278584366695,2.8347414866735643
0.9865186150693354,0.1636495382468951,2.720078336518042
0.9403161384965328,0.37422154310451805,2.620347979876785
0.8931316934934174,0.45229455194639956,2.5575046797807124
0.8089321421297796,0.6485756116686394,2.4957345780504427
0.6882291033070428,0.8440734244920282,2.462147145065203
0.5441026241822695,1.0176027689360372,2.460382100351663
0.392171045121372,1.1503590479449521,2.4906307138920267
0.2488985101769452,1.2279560587622471,2.5496150790535963
0.12981082161265167,1.2419849612241884,2.6309433246343907
0.047812978320309896,1.1909255060681747,2.7258022732879783
0.011790718948276102,1.0803107775294372,2.8239124860395006
0.025647614242454264,0.9221275978095043,2.914642199000528
0.08788205458583631,0.7335175688959563,2.988159439955184
0.19174997270037875,0.5349195140077119,3.0364974751085034
0.32599566798156454,0.3478546139582382,3.0544181283097296
0.4760715363090918,0.1925942532788868,3.0399794187169253
0.6257145286826457,0.08596330116198031,2.994746004554133
0.7587085049282857,0.03951687581908231,2.923619628114629
0.8606415041056338,0.058288168126640005,2.8343079359250756
0.9204675041003787,0.14024301729651928,2.7364892356479
0.9317034295170542,0.2765003437606551,2.6407637012716556
0.8931316934934175,0.45229455194639945,2.557504679780713
0.8275123661934491,0.5276976516297257,2.5197131288874375
0.7622669615665633,0.6797939152649504,2.4718480842884487
0.6687353633556351,0.8312832485779742,2.445821512649888
0.5570531715190968,0.965749431705134,2.4444537968526614
0.43932288447019346,1.0686209672467955,2.467893150125696
0.32830240558429613,1.128750128110682,2.513599554842819
0.23602252640891375,1.1396209867171303,2.5766200128449883
0.17248320372255505,1.1000555168573807,2.650125279644511
0.14456990905246053,1.0143412511122565,2.726149919031929
0.15530748099552777,0.891766660169109,2.7964554816857925
0.20353233702113022,0.7456146028973707,2.853423268989351
0.2840185656931541,0.5917229224852604,2.8908799372419685
0.3880442352624719,0.44676817038088346,2.9047664752383815
0.5043365503066755,0.3264584431794716,2.893578061114842
0.6202934340295378,0.24383116662105797,2.8585271331477675
0.7233491588232517,0.2078402882150414,2.803412003253575
0.8023360378320897,0.22238597809273197,2.7342052509556543
0.8486946171077377,0.28589198505624885,2.6584065017188907
0.8574012252582071,0.39147644785386787,2.584229726161863
0.8275123661934491,0.5276976516297256,2.5197131288874375
0.7452480807885516,0.5983740421563464,2.5080041821901062
0.7007365474545632,0.7021367201179551,2.475349828364201
0.6369276880359582,0.8054853398110537,2.4575940551004103
0.56073618254721,0.8972204746728336,2.456660975941076
0.48041856284104156,0.9674011994237441,2.4726517044913265
0.40467848926889216,1.0084223435708792,2.5038333971910243
0.34172357403063386,1.0158386296372637,2.5468270338023435
0.2983759590384897,0.9888463879520699,2.59697358668344
0.27933303098440615,0.9303706467296717,2.6488388987257085
0.2866583866045166,0.8467481598761278,2.6968025585961346
0.3195582099527783,0.7470407213785932,2.7356669595148935
0.3744672946760499,0.6420531793185892,2.761220540599123
0.44543538944233063,0.5431625629278792,2.770694174833684
0.5247720000002447,0.46108520493840965,2.763061246950681
0.6038797735614916,0.4047154606497679,2.739148903123315
0.6741861553771313,0.38016186652233125,2.7015484168435266
0.7280723580615245,0.39008518546807486,2.654334384231388
0.7596989754232328,0.43341007190306924,2.6026231783216227
0.7656387727335846,0.5054416021272049,2.552018510656586
0.7452480807885516,0.5983740421563464,2.5080041821901067
0.6485827925375834,0.6623958558322951,2.522697229231677
0.626019289092936,0.714994572754609,2.5061442918276775
0.5936737078143118,0.767383397892299,2.4971436481474476
0.5550511943266552,0.8138851891453189,2.4966706575931163
0.5143370972563976,0.8494607558817688,2.504776576030451
0.4759434207654083,0.8702549334339607,2.5205830014204818
0.4440307154407579,0.8740143500092055,2.5423770623102393
0.42205721808101515,0.8603316144882169,2.567797034032621
0.4124040980790495,0.830689463574211,2.5940882682200046
0.4161174207706634,0.7883000842640813,2.6184017016976577
0.4327947900240824,0.7377570235450694,2.638102596686484
0.460628954104652,0.6845374063024725,2.651056055523563
0.4966036494426873,0.6344084038519708,2.6558583699502747
0.5368204595934002,0.5928022714406924,2.6519891346828977
0.5769212691488558,0.5642276791010605,2.639867641400024
0.6125605331655496,0.5517811272935573,2.6208074419832
0.6398761843871141,0.5568113930346759,2.5968740047887047
0.6559081481576938,0.5787733689787511,2.570660889102103
0.6589191124411977,0.6152871342570742,2.5450086927464364
0.6485827925375834,0.662395855832295,2.522697229231677
0.5401532785164311,0.7180167444729042,2.563391481990771
0.5401532785164311,0.7180167444729042,2.563391481990771
0.5401532785164311,0.7180167444729042,2.5633914819907706
0.540153278516431,0.7180167444729042,2.5633914819907706
0.540153278516431,0.7180167444729043,2.563391481990771
0.540153278516431,0.7180167444729043,2.563391481990771
0.540153278516431,0.7180167444729043,2.563391481990771
0.5401532785164309,0.7180167444729043,2.563391481990771
0.5401532785164309,0.7180167444729043,2.563391481990771
0.5401532785164309,0.7180167444729042,2.563391481990771
0.540153278516431,0.7180167444729042,2.563391481990771
0.540153278516431,0.7180167444729042,2.563391481990771
0.540153278516431,0.7180167444729042,2.563391481990771
0.540153278516431,0.7180167444729041,2.563391481990771
0.5401532785164311,0.7180167444729041,2.563391481990771
0.5401532785164311,0.7180167444729041,2.563391481990771
0.5401532785164311,0.7180167444729041,2.563391481990771
0.5401532785164311,0.7180167444729041,2.563391481990771
0.5401532785164311,0.7180167444729042,2.563391481990771
0.5401532785164311,0.7180167444729042,2.563391481990771


==> Imgs/fittedellipse.csv <==
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.10877859364740905,-0.012878778832224103,4.397626249197406
-0.06374447460653221,-0.032043489401123115,4.374839441461089
-0.06665596035231158,-0.02416001969706144,4.372001757854979
-0.07024809732405979,-0.016078921267134116,4.3695537317142215
-0.07446190273201059,-0.00793288552414656,4.367535559560368
-0.07922818600786252,0.00014432985021067823,4.365980379724391
-0.084468684911997,0.008020097202797338,4.364913728216201
-0.09009735059728957,0.015565096651421362,4.364353119424074
-0.09602176052880063,0.022655439513729003,4.364307758528875
-0.10214463605924384,0.029174702555944287,4.364778390355253
-0.10836543974168544,0.035015839659148895,4.365757287141629
-0.11458202615164315,0.04008293951359504,4.367228375429832
-0.12069231911213218,0.044292800479760364,4.3691674999908425
-0.12659598778166953,0.04757629675696823,4.371542820452977
-0.13219609408391714,0.049879513427124045,4.374315334119918
-0.13740068442821535,0.0511646317361798,4.377439516393903
-0.14212429958499945,0.051410550077029715,4.380864068288366
-0.14628937792398644,0.05061323047731586,4.384532758755878
-0.14982752897400003,0.04878576490282244,4.388385348000389
-0.1526806563926164,0.045958160287759564,4.392358576613013
-0.15480191190650083,0.042176845821733366,4.396387204289778
-0.15615646455876064,0.037503910583735756,4.400405081075608
-0.15672207263229432,0.0320160840411845,4.404346233544761
-0.15648944885817156,0.025803476154189042,4.408145948082651
-0.1554624129123322,0.01896809777249714,4.411741833481615
-0.15365782869661299,0.011622185620161818,4.415074845402818
-0.1511053274339456,0.0038863593716357836,4.418090255882657
-0.14784682112449538,-0.0041123589199486,4.42073855196442
-0.14393581435177716,-0.012242630521380082,4.422976248699659
-0.13943652573887338,-0.020370956597736578,4.424766603169848
-0.13442283348041845,-0.02836387025956405,4.426080217804083
-0.12897706226468503,-0.036090128085511375,4.426895523086386
-0.12318863150447912,-0.04342286513568033,4.427199131726562
-0.11715258707285348,-0.05024167807043162,4.426986058479132
-0.11096804065249988,-0.05643460216989299,4.4262598020009305
-0.10473654232465962,-0.06189994979156377,4.4250322874032495
-0.09856041311959668,-0.06654798007859392,4.423323670441847
-0.09254106490810987,-0.07030237250217203,4.421162006559992
-0.08677733522141806,-0.07310148004249883,4.418582790218862
-0.08136386434162968,-0.07489934143114763,4.415628372079471
-0.07638954131092751,-0.07566643583382138,4.41234726360599
-0.07193604437595297,-0.07539016758163558,4.408793340508842
-0.06807649983325487,-0.07407507299165339,4.405024958107028
-0.06487428129752132,-0.07174274588068447,4.401103993135405
-0.06238196910857913,-0.0684314829954103,4.397094827730404
-0.06064048696366692,-0.06419565518086229,4.393063292277137
-0.05967842995145828,-0.05910481461264955,4.389075584476289
-0.05951159502149622,-0.05324255275215822,4.385197182379702
-0.06014272159871831,-0.046705127777066535,4.38149176924258
-0.06156144660217494,-0.039599884024728804,4.378020187846191
-0.06374447460653221,-0.032043489401123115,4.374839441461089
-0.01755542665485993,-0.049620180875327324,4.3483586902609135
-0.023366434226977567,-0.03388563633521691,4.342694983699311
-0.030535947309146022,-0.01775664644220104,4.3378089908823085
-0.038946242694767985,-0.001498048764413118,4.33378093967688
-0.04845922356612675,0.014623190973770905,4.330676970572457
-0.05891868704031511,0.030342362461545702,4.32854805065592
-0.07015288901625438,0.045401357337661985,4.327429136733441
-0.08197736420808599,0.05955290732258228,4.327338601340694
-0.09419795506006517,0.07256464435679494,4.328277931066325
-0.10661399980825909,0.08422291607792703,4.330231702142208
-0.11902162734116228,0.09433629398662796,4.3331678337012915
-0.13121710475771198,0.10273871669723622,4.33703811454455
-0.1430001826558906,0.10929221666114117,4.341778994767535
-0.15417738322237085,0.11388918559011676,4.347312629248056
-0.1645651771328614,0.11645414138143928,4.353548155860927
-0.1739929970985381,0.11694496753192724,4.360383187431556
-0.1823060385762108,0.11535360468975925,4.367705492930518
-0.1893678016546424,0.11170618298880813,4.375394840303954
-0.19506233237931814,0.10606259299256507,4.3833249706805795
-0.19929612671317254,0.09851550229274292,4.391365671538847
-0.2019996658702934,0.08918883390998211,4.399384914792963
-0.20312855781246408,0.07823573148127799,4.407251024690398
-0.20266426616520405,0.06583604464569504,4.414834839924106
-0.20061441458452534,0.05219337591826556,4.422011834457616
-0.19701266157671138,0.03753173754232214,4.428664162239108
-0.19191814782657474,0.022091873214654778,4.43468259223032
-0.1854145251090472,0.006127305080665835,4.4399683019771885
-0.1776085827293482,-0.01009982909224899,4.444434500271798
-0.16862849404554547,-0.026323080209593785,4.448007852261629
-0.15862171186555907,-0.04227606293653774,4.450629683605796
-0.14775254727613207,-0.05769682973774837,4.452256943906114
-0.13619947165932844,-0.07233217204868003,4.452862913593439
-0.12415218619737417,-0.08594177795320296,4.452437642662259
-0.11180850698448924,-0.0983021780986229,4.450988114049506
-0.09937111689209,-0.10921041505627366,4.448538128974927
-0.08704423752164325,-0.11848737587688513,4.445127916125713
-0.07503027589161682,-0.12598073312025831,4.440813471102569
-0.06352650091983192,-0.131567446067622,4.435665636973494
-0.0527218042732861,-0.13515578104683357,4.4297689410325685
-0.042793598772203845,-0.13668681769673924,4.423220206864119
-0.03390490527643264,-0.13613541643787525,4.416126964502144
-0.02620167588743208,-0.13351063126366802,4.408605684790121
-0.01981039741880211,-0.12885556107411172,4.400779866932987
-0.014836014486301285,-0.12224664199302265,4.392778010643598
-0.011360206320157107,-0.11379239228899884,4.384731506181003
-0.009440045594363594,-0.10363163050844998,4.3767724769260195
-0.009107061294952645,-0.09193119607890332,4.369031609918977
-0.010366721014914787,-0.0788832098102159,4.361636009982122
-0.013198341176473338,-0.06470191927618874,4.354707112661955
-0.01755542665485993,-0.04962018087532738,4.3483586902609135
0.029598749502054766,-0.06553662685938066,4.318292810683663
0.020912098780169974,-0.04201566410178609,4.309826354551692
0.010194670654691596,-0.017905060224809533,4.302522472650972
-0.002377555000859316,0.006399289322462531,4.2965010945203845
-0.01659814258879655,0.03049830779239404,4.291861091022365
-0.032233590454075506,0.05399628996796196,4.2886786508860695
-0.04902716497501358,0.07650739963148029,4.287006029690554
-0.06670311612226049,0.09766200498462724,4.2868706918296065
-0.08497120526665636,0.1171127479923548,4.288274859547162
-0.10353147088949893,0.13454024799222086,4.291195476448118
-0.12207915394238722,0.1496583459160369,4.295584586083708
-0.1403097019823713,0.16221880301385624,4.301370119395056
-0.1579237699146453,0.17201537692738525,4.308457078085141
-0.17463213523072846,0.17888720818380469,4.316729094488201
-0.19016044703405832,0.18272146150386617,4.326050342323589
-0.20425373087412768,0.18345517855405796,4.33626776695955
-0.21668057541991242,0.18107631172070057,4.347213598566037
-0.2272369322275294,0.17562392193143048,4.358708106890683
-0.23574946621004378,0.16718753727584795,4.370562552424583
-0.2420784017948044,0.15590568295676133,4.382582285499802
-0.2461198180344823,0.1419636067101862,4.394569942431549
-0.24780735498615303,0.1255902370426419,4.406328686224423
-0.2471133033397246,0.1070544242314033,4.417665438630431
-0.24404905940404326,0.08666052581038064,4.428394050488488
-0.23866493797981736,0.06474340902782738,4.438338358288495
-0.23104934619198048,0.04166295233538159,4.4473350767712985
-0.22132733184714465,0.017798136193839742,4.45523648006814
-0.20965853015207242,-0.00645917977553262,4.461912827355332
-0.1962345425079955,-0.03071069111514807,4.467254493194995
-0.1812757904209033,-0.05455818867927936,4.471173767581721
-0.1650278961865091,-0.07761009721722312,4.473606296138434
-0.14775764977894412,-0.09948790502809074,4.474512136813483
-0.12974862816675897,-0.11983237911247235,4.473876415728029
-0.11129653898693942,-0.1383094637683558,4.471709571404717
-0.09270436503368273,-0.15461576577651798,4.468047183367432
-0.07427738928929267,-0.16848353610879713,4.462949387926493
-0.05631818218605106,-0.1796850663597322,4.456499890742104
-0.03912163340808417,-0.18803642771228596,4.448804592379728
-0.022970109810901668,-0.19340049104393525,4.439989849425727
-0.00812881896543663,-0.19568917858307205,4.430200399715707
0.005158545542938264,-0.1948649101435777,4.419596985743265
0.016673805556344373,-0.19094122019044085,4.408353715272679
0.02622788082371827,-0.18398253560421557,4.396655202494242
0.03366389369330622,-0.17410311779342452,4.38469353666435
0.03885974503936926,-0.1614651865253896,4.3726651280052335
0.041730119126452164,-0.14627625628213742,4.3607674826545315
0.0422278844914008,-0.12878572887834178,4.3491959596199745
0.040344867840684084,-0.10928079829042092,4.338140562989878
0.0361119882556481,-0.08808173493938593,4.327782822071264
0.029598749502054794,-0.06553662685938072,4.318292810683663
0.07752428723984392,-0.07972742326266785,4.284765349877633
0.06599768867928887,-0.048516694968790686,4.273530934659589
0.0517763857215493,-0.01652355275089229,4.263839176892558
0.03509389176802208,0.0157266768803076,4.255849214971132
0.01622413290821173,0.04770444604587032,4.249692243849166
-0.004523049939086338,0.07888468066017068,4.2454693608222644
-0.026806988605106274,0.10875540213286572,4.243249905512981
-0.05026178143302479,0.13682613404319463,4.243070321316132
-0.0745023013730502,0.16263595574924702,4.2449335569992686
-0.09913051975793269,0.1857610706921606,4.248809018283983
-0.12374204192267624,0.20582176512390096,4.254633070203123
-0.14793274735375805,0.2224886429965068,4.262310081985192
-0.17130542533678794,0.23548803463609067,4.2717139973089715
-0.19347629714545717,0.24460649039131818,4.282690404144828
-0.21408131767761412,0.2496942854707817,4.295059070195978
-0.23278215306577732,0.25066787841993626,4.308616902307811
-0.24927173610988568,0.24751128286947308,4.3231412812518775
-0.26327930831223406,0.24027633003106205,4.338393717127463
-0.27457486572452017,0.22908181763028873,4.354123765359168
-0.2829729356063167,0.2141115592512849,4.370073138989908
-0.2883356218823418,0.19561136612275862,4.385979949745611
-0.2905748693922026,0.17388501090441486,4.401583008233435
-0.2896539097536946,0.14928923974828132,4.41662611266438
-0.2855878650986206,0.12222791453675491,4.43086225567958
-0.27844349976780525,0.09314538148165818,4.4440576802043035
-0.26833812404246377,0.06251917497172566,4.455995717732662
-0.2554376679126281,0.030852176471143522,4.466480346018486
-0.2399539565112978,-0.001335642780190216,4.475339407755183
-0.22214123195161245,-0.033515759680048995,4.482427437393961
-0.20229197867838267,-0.06515977759860447,4.487628049684109
-0.18073212088159274,-0.09574810263648004,4.490855850715602
-0.15781567083021136,-0.12477847534221365,4.4920578400847395
-0.13391891600052291,-0.1517742177985652,4.491214281159312
-0.10943424044616923,-0.17629206066073894,4.488339025153552
-0.08476368186283778,-0.19792942162677024,4.483479283691586
-0.06031233014041204,-0.21633101582779418,4.476714853593862
-0.03648167579818029,-0.23119468959576944,4.468156806615574
-0.0136630175216082,-0.24227638181835415,4.457945665651503
0.007768962951259117,-0.24939413141562344,4.44624909735398
0.027462353093576003,-0.2524310651359711,4.433259159051079
0.045093787983658956,-0.2513373166116694,4.419189145170607
0.06037375994806002,-0.2461308451632493,4.404270084951497
0.07305137226956146,-0.23689714090795294,4.388746948950086
0.08291845890433566,-0.22378782101437283,4.372874626630356
0.08981300256262989,-0.20701814015273495,4.356913741085984
0.0936217950281851,-0.18686345601916438,4.3411263696163465
0.09428229603401647,-0.16365470796992826,4.325771740424508
0.09178366017186881,-0.1377729830063542,4.311101976097298
0.08616691497352016,-0.1096432583368056,4.297357953759401
0.07752428723984395,-0.0797274232626679,4.284765349877633
0.12602425024394748,-0.09213425705885131,4.247914079370891
0.11170506911065521,-0.053362014805931335,4.2339578696886795
0.09403832970496766,-0.013617800930991963,4.221918061566878
0.07331411939950286,0.026445785672928546,4.211992348321991
0.04987272915452495,0.0661709020214113,4.204343709891085
0.02409906594978406,0.10490526280227444,4.19909773670574
-0.003583667377449168,0.1420128508823653,4.196340567500625
-0.03272092111127212,0.17688436069130353,4.1961174749178625
-0.06283426235091827,0.20894720300210123,4.198432122131494
-0.09342923086576094,0.23767490683044024,4.2032465026982635
-0.12400345811862984,0.2625957640736795,4.210481564622365
-0.15405491614330308,0.2833005749448592,4.220018508387028
-0.18309016082983293,0.2994493670218902,4.2317007376393025
-0.21063243426318928,0.3107769775853248,4.245336430497836
-0.23622949307504354,0.31709740758288035,4.260701689262872
-0.25946103426737405,0.3183068757287345,4.277544216810283
-0.2799455965760733,0.31438552258937,4.295587459303379
-0.2973468240543588,0.3053977366749236,4.314535147199254
-0.31137898902812017,0.29149109718162963,4.334076159986496
-0.32181168373642793,0.27289395074549827,4.353889634775378
-0.32847360362059946,0.24991166199686493,4.37365023485764
-0.33125536014031526,0.22292159948160242,4.393033491726243
-0.33011127693042747,0.1923669392800309,4.411721132839283
-0.3250601398056125,0.15874938806793093,4.429406307646333
-0.3161848882978135,0.12262094510679791,4.445798626065992
-0.30363125379141914,0.0845748384312287,4.460628926683
-0.28760536661796027,0.04523578406099499,4.473653696371233
-0.2683703714017657,0.00524972818126912,4.4846590687724985
-0.2462421062325051,-0.03472675927587804,4.493464335976227
-0.22158391661248888,-0.07403726549160972,4.499924915738369
-0.1948006893335652,-0.1120363130406613,4.5039347255178415
-0.1663322042471917,-0.14809995861281772,4.505427924348924
-0.13664591309143287,-0.18163603814481738,4.50437999394809
-0.10622926394634447,-0.21209389013789998,4.500808141303552
-0.07558169734997533,-0.23897339750439156,4.4947710161369825
-0.045206445498539805,-0.26183319947645894,4.486367747876711
-0.015602269187669549,-0.28029793873771364,4.475736317955252
0.012744731826062478,-0.29406442477997113,4.463051294157992
0.03936910056970627,-0.3029066122830129,4.448520964224987
0.06383366564456122,-0.3066793127724942,4.432383915772024
0.08573671956845799,-0.3053205786106798,4.4149051186885675
0.10471861480150853,-0.2988527201749425,4.396371574339501
0.1204676691487692,-0.2873819395219835,4.377087603010647
0.1327252835732639,-0.27109658655299734,4.357369846978094
0.1412901883850225,-0.25026406631350223,4.337542071250768
0.14602174808382556,-0.2252264482098842,4.317929847357942
0.14684227059022975,-0.19639484923920275,4.29885520747373
0.1437382829473644,-0.16424268345946352,4.280631356657682
0.1367607525465111,-0.12929788854387553,4.263557530036373
0.12602425024394753,-0.09213425705885137,4.247914079370891
0.17489934176317207,-0.10270614590660515,4.207890428938524
0.1578464186438739,-0.05653171315467953,4.191269773851326
0.13680683921196013,-0.009199745122618341,4.176931389528859
0.11212607278003212,0.038512568583054796,4.165110711845291
0.08420937685056565,0.08582179309037097,4.156001836001386
0.053515142798923665,0.13195111224085404,4.149754329486674
0.02054736909964644,0.17614308388936697,4.146470776185403
-0.014152614314567352,0.21767207708319414,4.146205091952002
-0.05001503467538909,0.25585618690222395,4.148961639314237
-0.0864510320319643,0.29006843131888466,4.154695155840631
-0.12286232831502536,0.3197470462257031,4.163311497348331
-0.1586510510462491,0.34440470958641906,4.174669183747993
-0.19322955038782147,0.36363654325034744,4.188581722142933
-0.22603004833652818,0.3771267610404193,4.204820669037341
-0.25651396162287,0.3846538539534788,4.223119381372159
-0.28418074523345854,0.3860942273319912,4.243177394796747
-0.30857611134629753,0.38142423028490274,4.264665357285203
-0.32929948872426024,0.3707205440346174,4.287230437087538
-0.34601060008372947,0.3541589228134456,4.310502116217239
-0.3584350494381862,0.3320113079839681,4.3340982743463785
-0.3663688276727228,0.30464136276938125,4.3576314632108275
-0.36968166236806915,0.2724985009134256,4.38071526850004
-0.368319156870116,0.2361105073191384,4.402970654769356
-0.3623036834814713,0.1960748718353376,4.424032189191514
-0.35173401610886984,0.1530489784898222,4.443554041953582
-0.3367837083983554,0.10773931126181047,4.461215664772916
-0.31769824398921126,0.06088985363453325,4.476727054291104
-0.29479100567938926,0.013269872407007222,4.489833513921095
-0.2684381296886319,-0.034338713645537255,4.500319835958111
-0.2390723295121429,-0.08115417285632764,4.508013835284213
-0.2071757907769589,-0.12640779667940605,4.512789176643182
-0.17327225376728406,-0.1693565218627015,4.514567449061921
-0.13791841362350343,-0.20929513152608598,4.5133194533564795
-0.10169477942336813,-0.24556783480304895,4.509065681581839
-0.06519614223898829,-0.27757903490859576,4.501875980552935
-0.02902180868387169,-0.30480310882199096,4.4918684049618935
0.006234239685099896,-0.3267930380022264,4.479207278923244
0.039993099528413734,-0.3431877484201072,4.464100497776506
0.07170045130075717,-0.353718039383828,4.446796114450461
0.10083566116262493,-0.35821100380689014,4.427578266440915
0.12692032977357187,-0.35659286733768153,4.406762510280879
0.1495261475961555,-0.3488901997322908,4.384690640111019
0.16828192772670092,-0.3352294785798467,4.361725075429313
0.18287970077399585,-0.3158350125440014,4.338242910172919
0.19307977170818091,-0.2910252582208747,4.314629720846146
0.19871465564651314,-0.2612075910905494,4.291273235364919
0.19969182795050971,-0.22687161642295178,4.268556966575114
0.19599524347795444,-0.1885811299728541,4.246853914982235
0.18768560004368923,-0.14696486046916996,4.226520444093423
0.17489934176317212,-0.10270614590660526,4.207890428938524
0.22394872356279094,-0.1113996476469909,4.164858864345203
0.2042321325764247,-0.05801276504462205,4.145642061689892
0.179906169263146,-0.003287540064758121,4.129064020663513
0.15137026526803138,0.051877440611391934,4.115396952241395
0.119092979345763,0.10657636952624405,4.104865269309181
0.08360430363883073,0.15991109177924984,4.097641901809456
0.04548696122120505,0.21100585270553285,4.093845457236863
0.005366837801572516,0.25902167774327445,4.0935382731063275
-0.036097295302697174,0.3031701483728242,4.096725393372779
-0.07822459817236976,0.34272634792699513,4.103354485609556
-0.12032334165899733,0.3770407647026978,4.1133167003054
-0.161702265558412,0.4055499569251486,4.126448458170426
-0.2016819290841676,0.42778580444623393,4.142534136103539
-0.23960586726646865,0.44338319526440095,4.161309607717788
-0.27485137008882554,0.45208602065362824,4.182466580288344
-0.3068397073693098,0.45375138046162755,4.205657656910514
-0.33504563149414107,0.4483519295263927,4.230502040747315
-0.35900600196898463,0.43597632668300434,4.256591787703005
-0.37832739017306366,0.41682777898800905,4.283498504853863
-0.3926925394462358,0.39122070506516843,4.310780384648148
-0.40186557443458154,0.3595755723603497,4.337989459373886
-0.4056958741571945,0.3224119930776891,4.364678956776315
-0.40412054519852375,0.28034019216156536,4.390410636045959
-0.39716545441651824,0.23405098741988337,4.414761983720601
-0.38494480420953486,0.18430444631476756,4.437333151344653
-0.3676592573161139,0.13191740567584634,4.457753520969741
-0.34559264193836065,0.07775005926209322,4.475687790691174
-0.3191072912907135,0.022691833404084816,4.490841480295943
-0.2886380940985796,-0.032353217351757335,4.5029657666196865
-0.25468535373748746,-0.08648125479382474,4.511861569216163
-0.21780657326549202,-0.13880349804376912,4.517382819252673
-0.17860730123837448,-0.18846081731395287,4.519438857956263
-0.13773118861909778,-0.23463784079481015,4.517995925228263
-0.09584942004678915,-0.27657634303741824,4.513077713984171
-0.05364969300352229,-0.3135876949944056,4.504764981116647
-0.01182492584067274,-0.34506417128987305,4.493194221469556
0.028938119921253364,-0.37048892905326275,4.478555426596414
0.06797011619780016,-0.38944449446500534,4.4610889651043255
0.10463015868920504,-0.4016196176650951,4.4410816358081044
0.13831629051128025,-0.4068143834671855,4.418861958501662
0.1684753863108111,-0.4049434939604238,4.3947947796720745
0.1946122345685622,-0.3960376690987873,4.36927528173035
0.2162976689587337,-0.38024314228028916,4.342722494127168
0.233175615248165,-0.35781925919862595,4.315572412900879
0.24496893802539965,-0.329134219394057,4.288270841634618
0.2514839912564796,-0.2946590304271323,4.261266071373781
0.2526137979474687,-0.25495977394757113,4.235001519699465
0.24833980670373612,-0.21068831064922205,4.20990844982404
0.23873219634334336,-0.1625715767354941,4.186398889261124
0.223948723562791,-0.111399647646991,4.164858864345203
0.27297084121193005,-0.11817903881660696,4.118996211520085
0.2506716020600542,-0.05779908451585841,4.097262227260763
0.22315921546656758,0.004094519723842005,4.078512652257028
0.19088543405871444,0.06648548263201948,4.063055354012082
0.15438019243495496,0.12834934632261294,4.051144140935768
0.11424290565350922,0.18867030786414174,4.042974594817494
0.07113262685367344,0.2464578987357569,4.038680859378664
0.025757225621492935,0.30076324829297074,4.038333437636476
-0.02113823520927058,0.3506946641974062,4.041938034246333
-0.06878373346827099,0.395432273980341,4.049435461831554
-0.11639693139132629,0.4342414873259772,4.060702612838469
-0.1631960215848779,0.4664850580241182,4.07555448095904
-0.2084125642817784,0.4916335475353223,4.09374719892933
-0.2513041051010235,0.5092740183570826,4.114982042823232
-0.29116636612816177,0.5191168144462033,4.138910337091078
-0.3273448101391793,0.5210003173630198,4.16513917980252
-0.3592453880836222,0.51489360004171,4.193237894085375
-0.38634429335358206,0.5008969346118607,4.222745099827948
-0.40819656267371557,0.47924014593287123,4.253176289527717
-0.4244433823859248,0.4502788378761164,4.284031783891127
-0.4348179801597028,0.41448855431920956,4.314804936553777
-0.4391500053864254,0.3724569707286793,4.344990453199717
-0.4373683263316352,0.3248742445450563,4.374092688480143
-0.4295021981161545,0.2725216828167802,4.401633784496326
-0.41568078234781075,0.21625891316006446,4.427161517213095
-0.39613102629140645,0.15700976869720407,4.450256721964992
-0.37117393640090574,0.09574711874224856,4.470540176128494
-0.34121930740233447,0.03347689431376072,4.487678825947
-0.30675899347570895,-0.028778429224697033,4.501391255264316
-0.26835883202299726,-0.08999662118176438,4.511452306370153
-0.22664935263362346,-0.14917248053797466,4.517696777083502
-0.1823154238060401,-0.20533434131870393,4.520022133367891
-0.13608500742591856,-0.2575600273226108,4.518390192937417
-0.08871720565211139,-0.30499199422936846,4.512827752208831
-0.040989796480191465,-0.3468514104536951,4.503426146305115
0.006313537350734477,-0.38245094553845366,4.490339749335286
0.05241607640693344,-0.41120605610175437,4.473783439575795
0.0965608182716759,-0.43264458402312594,4.45402907117517
0.1380229075039906,-0.44641450926679943,4.43140101031641
0.17612153774496372,-0.452289730040964,4.40627080913323
0.2102311305393325,-0.45017377538293696,4.379051104834295
0.23979160731642346,-0.4401013892097046,4.350188844211664
0.2643175858648008,-0.42223795982376494,4.320157944786821
0.28340635029475714,-0.39687680424177413,4.289451513098073
0.2967444636220898,-0.36443435193724166,4.258573747904823
0.3041129143947164,-0.32544330708008756,4.228031661257884
0.305390712854662,-0.28054390154890113,4.198326753375615
0.300556877586541,-0.2304733823411928,4.169946778024208
0.28969078003181736,-0.17605390599807963,4.143357733614326
0.2729708412119301,-0.11817903881660707,4.118996211520085
0.32176425231395794,-0.12301646144296258,4.070490929941136
0.29697399735341923,-0.055891549627515635,4.046329073681049
0.26638824177762593,0.012916099776063839,4.025485010725419
0.23050920284754362,0.08227666706685938,4.008301000011715
0.1899260133904747,0.15105125364753247,3.995059202520777
0.14530504825532142,0.2181105827078045,3.985977048201317
0.0973789824559899,0.282353541918461,3.9812036657761705
0.04693476066791749,0.34272526366535555,3.980817434052792
-0.005199324381741421,0.3982344459464703,3.9848246949454005
-0.05816723245779609,0.44796962952338376,3.9931596493409267
-0.11109923197401445,0.4911141640567661,4.005685437518628
-0.16312618096172432,0.5269596174823744,4.022196386382921
-0.2133937983569102,0.5549174084459614,4.042421386609924
-0.26107669127166644,0.5745284707928395,4.066028344255058
-0.30539190792259735,0.5854707914214502,4.0926296337264425
-0.34561179367745515,0.5875646977295885,4.121788462586387
-0.3810759391240836,0.580775807833564,4.153026043671153
-0.41120202397470834,0.5652155951177802,4.185829456762937
-0.435495378748963,0.5411395578448451,4.21966007072567
-0.4535571072330798,0.5089430238811625,4.253962387813384
-0.46509063634469333,0.4691546594242946,4.288173164927835
-0.46990658585465245,0.42242778831861455,4.321730662054614
-0.4679258780051478,0.36952966449584357,4.354083866018645
-0.45918103596430865,0.3113288736867039,4.384701538105292
-0.44381564979668126,0.24878107126723403,4.413080936985363
-0.4220820187183389,0.18291329042393398,4.438756073713838
-0.39433700835072955,0.11480707829723813,4.461305363255463
-0.36103619099703715,0.045580737007368755,4.480358546899374
-0.3227263651575584,-0.02362903883556,4.49560277189689
-0.2800365771134453,-0.09168582662561475,4.506787728495003
-0.23366779200415932,-0.1574721357888143,4.513729760015597
-0.18438138399926057,-0.21990775694745962,4.516314878493024
-0.13298663455559334,-0.2779674989282516,4.514500636353356
-0.08032744403813785,-0.330698022373014,4.508316823402369
-0.027268474899349332,-0.3772334935445974,4.497864977677757
0.02531904605440838,-0.4168098012929075,4.483316718197361
0.07657163318293472,-0.44877710373886287,4.464910926979642
0.12564772042253314,-0.4726104986600846,4.4429498266075385
0.1717414797775119,-0.4879186423708762,4.417794017742012
0.21409605299359225,-0.49445017557472276,4.389856558069167
0.2520159791495221,-0.492097850676991,4.3595961799044565
0.2848786141061736,-0.48090029278746865,4.327509757820754
0.31214435430609555,-0.461041365497128,4.294124149981594
0.33336549704900703,-0.43284715184304673,4.2599875471447035
0.3481935917577595,-0.39678060003395427,4.225660471384905
0.3563851615271803,-0.35343392185344163,4.191706572337152
0.35780570100812353,-0.30351886855884985,4.158683372085102
0.352431884981585,-0.2478550439452994,4.127133110663918
0.34035195135815366,-0.18735644647403588,4.097573842493882
0.321764252313958,-0.12301646144296269,4.070490929941136
0.3701284542765023,-0.12589203751886213,4.019542338214714
0.34294905198242687,-0.05229799884961506,3.9930518962039363
0.3094156108546115,0.023140950327249776,3.9701989980221355
0.27007874906929336,0.09918610455187055,3.951358887625654
0.22558437680946106,0.1745888044942606,3.9368409191063387
0.1766630904375076,0.24811093990598626,3.926883477105907
0.12411817612315869,0.31854527935621596,3.9216500625467168
0.06881241990677323,0.3847352929384394,3.9212266079511444
0.011653940776414101,0.44559414245955814,3.925620066431943
-0.046418720620829634,0.5001225272929692,3.93475829752232
-0.10445201279032057,0.5474250928672265,3.948491251720413
-0.16149303067905263,0.5867251323633508,3.9665934342979567
-0.21660516235027694,0.6173773402193239,3.9887676079174894
-0.26888346812560915,0.6388784080295766,4.014649673261217
-0.3174695396695299,0.650875288855094,4.043814647531743
-0.3615655950305226,0.6531709942443925,4.075783642657856
-0.4004475781986609,0.6457278287784481,4.110031728623415
-0.4334770480852746,0.6286680090284343,4.145996552803704
-0.4601116617079745,0.602271656763002,4.183087573779986
-0.4799140794474292,0.566972199356583,4.220695758013266
-0.49255914615182445,0.5233492529238848,4.258203580158167
-0.4978392301754658,0.47211910503931065,4.29499516281203
-0.4956676326846609,0.4141229533147915,4.330466389204838
-0.4860800112501717,0.35031309295825364,4.364034822779874
-0.46923379435088836,0.28173728011263266,4.395149270785887
-0.4454055964025581,0.20952152772897278,4.423298834846823
-0.41498667575672693,0.13485161646490193,4.448021299899039
-0.37847651024942247,0.05895362419901479,4.468910723749865
-0.3364745957888969,-0.016926206133996036,4.485624102637192
-0.28967060264938643,-0.09154192981787368,4.497887003341754
-0.2388330511042756,-0.16366835873259183,4.505498069373011
-0.18479669234445506,-0.23212117890941358,4.508332327237147
-0.12844880188684527,-0.29577639693351593,4.506343238498391
-0.0707146105349386,-0.3535887958847867,4.499563463938842
-0.012542112114585974,-0.40460909777075565,4.4881043272693315
0.045113502558416674,-0.44799955064498825,4.472153987197166
0.10130552988511375,-0.4830476844708827,4.451974347865361
0.155111298330313,-0.5091780098599761,4.427896758393848
0.2056473186636857,-0.5259614675917914,4.400316572136089
0.2520837908285009,-0.5331224737543758,4.36968665498794
0.2936582292356185,-0.5305434448245165,4.336509949342164
0.3296879827557806,-0.5182667283859408,4.301331215788247
0.35958144383228274,-0.49649390778316155,4.264728088158573
0.382847762660698,-0.4655824921285346,4.227301588796874
0.3991049069290955,-0.4260400460125167,4.189666259787959
0.4080859347780418,-0.3785158553071227,4.152440072193668
0.40964337797855077,-0.32379026590985854,4.116234278985127
0.40375166335632784,-0.26276187048565586,4.081643378285856
0.39050753270258487,-0.19643275360015994,4.04923535172902
0.3701284542765024,-0.1258920375188623,4.019542338214714
0.41786470821961047,-0.12679395068540072,3.966359795032662
0.3884078445859878,-0.047033198853117075,3.9376496221795985
0.3520645140086455,0.03472705527326142,3.9128817962321856
0.3094314729708978,0.11714431058136396,3.8924630042077366
0.26120875482793066,0.19886527801757942,3.8767285221067853
0.20818817527846248,0.27854810155590326,3.865936709690426
0.15124033077286245,0.35488439143678674,3.86026476822018
0.09130030334350456,0.4266207078908164,3.859805830818178
0.029352306583647264,0.4925791425850746,3.864567433223874
-0.03358647511255758,0.551676659845401,3.8744713900574084
-0.0964825886896945,0.6029428800722201,3.8893550786213833
-0.15830328170168395,0.6455360133467385,3.9089741091610604
-0.21803346007839441,0.6787566815981396,3.9330063377373756
-0.2746923559422103,0.7020594023721702,3.961057155821513
-0.32734963178946724,0.7150615456379592,3.992665969756037
-0.37514065660654244,0.7175496165625461,4.027313763690016
-0.4172807030871936,0.7094827610901355,4.064431621804944
-0.45307783283323305,0.6909934367645643,4.103410069896753
-0.4819442579638958,0.6623852377800932,4.1436090829253915
-0.5034059925765917,0.624127909973131,4.1843685942082915
-0.5171106355823218,0.5768496376085869,4.2250193336970465
-0.5228331571218179,0.5213267286116086,4.2648938173731
-0.5204795935496087,0.4584708676129128,4.303337307316881
-0.5100885903144821,0.3893141461123537,4.3397185624863415
-0.4918307674022841,0.31499211556503015,4.373440203677411
-0.4660059177604681,0.23672514165778516,4.403948522474019
-0.4330380847061866,0.15579836593836907,4.430742573124974
-0.39346859914674576,0.07354060382675298,4.453382398059345
-0.3479471909410741,-0.00869747449732905,4.471496251977625
-0.2972213203534016,-0.0895655220613899,4.484786705899259
-0.24212390477638523,-0.16773568776014564,4.493035530938289
-0.18355964225054955,-0.24192441963395334,4.496107281615624
-0.12249015634747223,-0.3109135407565036,4.493951519870065
-0.05991820633732459,-0.3735702516662714,4.486603643249877
0.0031287780906211204,-0.4288657309023561,4.474184303686018
0.0656155671950868,-0.47589202822442783,4.4568974263907775
0.12651612962651715,-0.5138769731305699,4.43502686141142
0.18483047983347473,-0.5421968538755739,4.408931722820263
0.23960109779774924,-0.5603866588005526,4.379040492071535
0.28992865148658203,-0.5681477118115219,4.345843982347742
0.33498676385978354,-0.5653525766326077,4.3098872794207805
0.37403558195788383,-0.552047149306172,4.271760791358636
0.4064339252672756,-0.5284499045810664,4.232090554041224
0.4316498138865188,-0.49494830856329636,4.1915279516685535
0.44926920362161615,-0.45209245653327196,4.150739021050172
0.4590027845802321,-0.40058604039651186,4.11039351529916
0.46069073163212537,-0.3412747940820106,4.07115390650454
0.4543053287333695,-0.2751326066145036,4.033664507957879
0.4399514240230284,-0.2032455308836088,3.9985408945468657
0.4178647082196105,-0.1267939506854009,3.966359795032662
0.46477685563643567,-0.12571849478791713,3.911161838872535
0.433163575234414,-0.04011878383050349,3.8803499114357507
0.3941596977485068,0.04762680482366394,3.8537689340322263
0.3484056657687123,0.13607749103474148,3.831855365576056
0.2966527592352004,0.2237809169804943,3.814969026255457
0.23975075944246482,0.30929699483158535,3.8033871892952256
0.1786339956539617,0.39122155295391914,3.797300028138052
0.11430600344143417,0.46820939236805376,3.7968074938018472
0.047823046658568485,0.5389963748792528,3.8019176736867957
-0.019723226382281328,0.6024201801916942,3.8125466587804655
-0.08722370774520172,0.6574393911755931,3.8285199214414716
-0.1535700413923653,0.7031505939076825,3.849575181138526
-0.217672822359529,0.7388032117028556,3.875366711089507
-0.27847948475542905,0.7638118295625856,3.905471015085664
-0.3349915848646156,0.7777658066730163,3.9393937812876594
-0.38628119556565726,0.7804360191157728,3.9765779988123016
-0.43150614286882066,0.7717786220763673,4.016413103835849
-0.4699238343896989,0.7519357697748399,4.058245005035117
-0.500903452695634,0.7212332812973965,4.101386823748917
-0.5239363133105199,0.6801752906560208,4.145130172506689
-0.538644217299838,0.6294359689219347,4.188756786731181
-0.5447856612867057,0.5698484543552473,4.231550318622951
-0.542259802930648,0.5023911722977584,4.272808099571424
-0.5311081167560403,0.4281717694558944,4.311852677954062
-0.5115137131415648,0.3484089263724126,4.348042942873265
-0.4837983316528542,0.26441234672558067,4.380784651179597
-0.44841705808772053,0.17756125203098944,4.409540184927858
-0.4059508519799349,0.08928173486239566,4.433837379048893
-0.35709700725974564,0.001023342451088538,4.453277274286966
-0.30265770270682085,-0.08576472483957298,4.467540668099714
-0.24352683019686377,-0.16965740934406198,4.4763933559550635
-0.1806753170217264,-0.24927719550215327,4.479689976963175
-0.11513518329012096,-0.3233167286263388,4.477376400698237
-0.047982596185965176,-0.3905602816296529,4.469490616018556
0.019679800667023406,-0.44990371723082906,4.456162107290558
0.08674099258314757,-0.5003726178579344,4.437609728259071
0.1520998366451508,-0.5411382855579596,4.414138108474883
0.21468314244047745,-0.5715313491942977,4.386132651285943
0.2734632938181779,-0.5910527555023022,4.354053205525042
0.3274751223176945,-0.5993819635300937,4.318426514804687
0.3758317552083035,-0.596382207912129,4.279837568401556
0.4177391779148318,-0.5821027445527232,4.238919995748738
0.45250927171503197,-0.55677804184546,4.196345662257964
0.47957111262997554,-0.5208239307086535,4.152813637308123
0.4984803459800039,-0.47483077665316525,4.109038715545384
0.508926482676284,-0.4195537859970368,4.065739679974866
0.5107379974430618,-0.3559006053986273,4.023627499563573
0.5038851452579487,-0.28491641832357467,3.983393655149602
0.4884804497643672,-0.20776678316118852,3.9456987853459076
0.4647768556364357,-0.1257184947879173,3.911161838872535
0.5106721244506183,-0.12267008910537874,3.8541752899761184
0.4770323330303967,-0.03158316659623944,3.8213882207745895
0.4355281839348198,0.06178719114056713,3.793103318852706
0.38684117414459257,0.15590784541236558,3.769785021518046
0.33177074301444576,0.24923333767811878,3.7518162145681764
0.27122114550103177,0.3402312659349458,3.739491945316439
0.2061866043215372,0.42740744671664266,3.733014577923224
0.1377349848441523,0.5093304495448899,3.7324904705820527
0.06699026076824866,0.584655100978131,3.7379282291209766
-0.004885941492691115,0.652144572322295,3.7492385656951215
-0.07671341668466697,0.7106906883237574,3.7662357648906313
-0.14731275965080448,0.7593321233763691,3.7886407331666283
-0.2155247311314239,0.7972701864613314,3.8160855815634402
-0.28022929244063527,0.8238819356316435,3.8481196664291444
-0.3403639964705953,0.8387304067016501,3.8842169889758766
-0.39494143304364576,0.8415717881868904,3.9237848321653837
-0.44306544216013183,0.8323594246819305,3.9661734931064054
-0.483945828920821,0.8112445829408326,4.010686951158189
-0.5169113385053019,0.778573968081234,4.0565942965701645
-0.5414206781575779,0.7348840306959016,4.103141731999845
-0.5570714051981562,0.6808921583488289,4.149564949844347
-0.5636065351217181,0.6174848960912691,4.195101682150104
-0.5609187612755921,0.5457033894165029,4.239004217031586
-0.549052216832024,0.46672628867962296,4.280551676079791
-0.528201750122709,0.38185039569128926,4.319061851165788
-0.49870972523457163,0.2924693702678491,4.353902406279337
-0.4610604004009243,0.2000508463756841,4.384501260468692
-0.4158719764946635,0.10611233362205538,4.410355981394015
-0.36388644618702876,0.012196299789307141,4.431042035252505
-0.30595741044845387,-0.08015515644347576,4.446219757611701
-0.2430360624442317,-0.16942562671814482,4.455639930690077
-0.17615556896903678,-0.25414929238080547,4.459147875506121
-0.10641410587672079,-0.33293499318358893,4.456685991702934
-0.03495682606315276,-0.40448907009746177,4.448294703344505
0.03704294391267124,-0.4676366071577172,4.4341117951536875
0.10840296981829,-0.5213407235516341,4.414370150090868
0.17795152200118727,-0.5647195991727547,4.389393925422189
0.24454661515729295,-0.5970609540826535,4.359593230066208
0.3070947596981054,-0.6178337441278356,4.3254573906167835
0.3645689168195003,-0.6266968806700535,4.287546916613939
0.41602536245050414,-0.6235048312523186,4.246484296992711
0.46061918317644535,-0.6083100092378215,4.202943778832042
0.49761814969386714,-0.5813619131839562,4.157640296236385
0.526414739995445,-0.5431030300829072,4.111317731137483
0.5465361148645512,-0.49416156973747,4.0647366987736
0.5576518818821213,-0.43534114957345643,4.01866205840835
0.5595795204610382,-0.3676075992637819,3.9738503543627286
0.5522873788291287,-0.2920731018319354,3.9310373935782774
0.5358951937503865,-0.20997793163748496,3.89092616368745
0.5106721244506184,-0.12267008910537891,3.8541752899761184
0.5553619211580965,-0.11766126019061618,3.7956343182964045
0.5198338518383334,-0.021461421832424943,3.7610068364302847
0.4759999805843325,0.07715002615920141,3.7311342387191315
0.42458005835023144,0.17655388653450094,3.7065070323914897
0.3664183988375338,0.27511795065427935,3.6875295954944027
0.30247001488747205,0.37122379931064053,3.6745135370170616
0.23378493719655793,0.4632933771256364,3.6676725802798162
0.16149097284157463,0.5498149041769459,3.667119053603163
0.08677518671855652,0.6293676993824029,3.67286204587983
0.010864409970013977,0.7006455080440901,3.6848072573354074
-0.06499490454850837,0.7624779505143635,3.7027585479280383
-0.13955714898986038,0.8138497397973112,3.726421157962482
-0.21159801336169964,0.8539173525331576,3.755406548036161
-0.2799345886627179,0.8820228796285086,3.7892387788454096
-0.34344479021573876,0.8977048291054777,3.8273623260956824
-0.40108578226709596,0.9007057037872042,3.8691512021951127
-0.4519111013208776,0.8909762293943777,3.9139192349534633
-0.49508619704336215,0.8686761636275429,3.9609313345105215
-0.5299021355564268,0.8341716729500719,4.009415563491279
-0.555787240112225,0.7880293201449613,4.058575812196293
-0.5723164780095833,0.7310067613695967,4.107604870700933
-0.5792184396192024,0.6640403054625956,4.155697683220036
-0.5763797949222673,0.5882295397785636,4.202064567101635
-0.5638471543862233,0.5048192749941307,4.245944179394276
-0.5418263036221886,0.415179105351056,4.286616018077231
-0.5106788243909093,0.32078091995664226,4.32341225268376
-0.47091615744024456,0.22317473440528768,4.355728690058911
-0.4231912046622261,0.12396323956527655,4.38303469519442
-0.3682876084620413,0.024775485439031963,4.404881904240876
-0.30710688437140526,-0.07275986779288657,4.420911586629735
-0.24065361818845415,-0.16704129232692116,4.430860535419338
-0.1700189707067119,-0.256520689778774,4.434565389145613
-0.09636276088502888,-0.33972881091607693,4.4319653142128
-0.020894421652340817,-0.4152993806901683,4.423103003779412
0.055146858947585614,-0.48199153243461806,4.4081239767377545
0.13051248518957528,-0.5387101828615872,4.387274188297734
0.20396495557432942,-0.5845240132991363,4.360895991409113
0.274298182568833,-0.6186807619180721,4.329422515335536
0.34035729653030433,-0.6406195758503868,4.293370553684002
0.4010576086337978,-0.649980220377842,4.253332078668118
0.4554024214327257,-0.6466089939760868,4.20996452094072
0.5024993946033722,-0.6305612520894353,4.163979974600733
0.5415751971483422,-0.6021004981960019,4.116133504627747
0.5719882054701559,-0.5616940570878772,4.067210748735933
0.5932390388129816,-0.5100054014109607,4.01801501722449
0.6049787590808418,-0.44788325746245633,3.969354102644748
0.6070146003914998,-0.3763476691285403,3.9220270158688018
0.5993131342869189,-0.2965732487919462,3.8768108663530847
0.5820008186276173,-0.20986989022911934,3.8344481020225776
0.5553619211580965,-0.11766126019061635,3.7956343182964045
0.5986626057982678,-0.11071259039603043,3.735779481243024
0.5613922510365452,-0.009795141959401676,3.6994538784628728
0.5154087804034388,0.09365218069515752,3.6681163378740975
0.4614672412154626,0.19793077538961493,3.6422814210267926
0.4004533520547887,0.30132839048202487,3.6223733365413464
0.3333689592946154,0.4021472399911513,3.608718974614621
0.2613155868094166,0.4987318811953419,3.6015425394919585
0.18547634898337623,0.5894963969562504,3.6009618680396693
0.10709652400490903,0.6729504364344032,3.6069864948669466
0.02746310643323402,0.7477236866087806,3.619517495767846
-0.05211632521670617,0.8125883727787371,3.6383491120540135
-0.130335078877312,0.8664794185906433,3.6631721291066577
-0.2059088047759503,0.908511934562166,3.693578953672044
-0.27759658442271407,0.9379957479431045,3.729070306531451
-0.3442213064577188,0.9544467353328676,3.769063420652138
-0.4046889947870898,0.9575947719733275,3.8129016102059134
-0.45800677164017817,0.9473881671898805,3.8598650533322756
-0.5032991605951056,0.9239945131508933,3.9091826115934647
-0.5398224618774083,0.8877979330089341,3.9600444920462894
-0.5669769638897715,0.839392773609225,4.011615544019866
-0.5843167904598792,0.7795738463308768,4.063048972266549
-0.5915572221148353,0.7093233763060162,4.11350024131648
-0.5885793711670386,0.6297948743102724,4.162140942726661
-0.5754321338467241,0.5422941961477314,4.20817239752468
-0.5523313874272169,0.44825810053473525,4.250838770495363
-0.5196564455260702,0.34923065756148086,4.289439480974107
-0.47794382978595357,0.24683789510382834,4.323340706362026
-0.4278784602041124,0.1427610994905312,4.351985789475497
-0.3702824087649484,0.03870920882820156,4.374904378841737
-0.30610140104076405,-0.06360924771515492,4.391720151856969
-0.23638928740401055,-0.16251420391184274,4.402156993993179
-0.16229073883330808,-0.25638164311548745,4.406043532591035
-0.0850224514476226,-0.34367026456947064,4.403315950794207
-0.0058531683896296816,-0.4229467915227422,4.394019035420392
0.07391715290161058,-0.49290950559444674,4.3783054415630005
0.15297868595586667,-0.5524096209537515,4.356433185998746
0.2300332425861612,-0.6004701473514253,4.328761410559301
0.30381558910291245,-0.6363019322727235,4.295744485032356
0.3731142214161394,-0.6593166187998616,4.257924546422259
0.43679125789912204,-0.6691363064163396,4.2159225970754
0.49380112337325743,-0.6655997561229743,4.170428307838847
0.5432077174235821,-0.64876503797781,4.122188693684108
0.5841997851417098,-0.6189085775873695,4.071995847741947
0.6161042379089949,-0.5765206172058368,4.020673935155079
0.6383972054930449,-0.5222971659707991,3.969065660309308
0.6507126379824524,-0.45712857145244673,3.918018429650815
0.6528483163162198,-0.3820849001710888,3.8683704372957353
0.6447691727151501,-0.2983983671344698,3.820936901905946
0.6266078664938137,-0.20744310290141327,3.776496680821177
0.5986626057982678,-0.1107125903960306,3.735779481243024
0.6403962465699781,-0.10185263329629263,3.6748567351802524
0.6015367582484779,0.003367733776422799,3.6369822811797103
0.5535926441805211,0.11122584385574616,3.6043085703894735
0.4973511453936169,0.2199506697560734,3.5773721042374036
0.43373574574296614,0.32775695284198125,3.55661517875302
0.36379100833208977,0.43287451692566464,3.542378622078919
0.288665423815548,0.5335773345110013,3.5348961980820985
0.20959255221414322,0.6282118681173197,3.534290767957724
0.12787076789348323,0.7152242213191171,3.5405722728517
0.044841940292792315,0.7931856536824065,3.553637570627328
-0.038130599534181686,0.8608160406431422,3.573272129456343
-0.11968444477737972,0.9170048931171724,3.5991535504255987
-0.19848048355258618,0.9608295917002982,3.63085686131831
-0.2732248870815464,0.9915705360533837,3.6678614946461043
-0.3426903543247352,1.0087229607200303,3.709559835352788
-0.40573626423049597,1.0120052233614165,3.755267197836769
-0.46132740470117456,1.0013634293157139,3.80423306846971
-0.5085509707471423,0.9769723165469439,3.8556534290095517
-0.5466315527194903,0.9392323864524414,3.908683958557823
-0.5749438685150272,0.8887633276409819,3.962453897285449
-0.5930230306911264,0.8263938406629563,4.016080344285072
-0.6005721799046821,0.7531480307702467,4.068682754779543
-0.5974673593343147,0.670228592136302,4.119397398642812
-0.5837595500479527,0.5789970596510593,4.1673915428247295
-0.559673833895105,0.4809514525556947,4.211877124804696
-0.5256056976691159,0.3777016770080967,4.252123692556471
-0.4821145392249519,0.27094309146826345,4.287470398550247
-0.4299144821818878,0.1624286689592581,4.317336850850819
-0.3698626500334225,0.053940213298635464,4.341232643137114
-0.30294509220321136,-0.052740898070982256,4.358765407160425
-0.23026059314079056,-0.1558629642502644,4.36964725542021
-0.15300263031129352,-0.2537327237635107,4.373699508268888
-0.07243977732846912,-0.34474315786526916,4.370855627826713
0.010105125988985358,-0.4273998777437084,4.361162310531924
0.09327669461067352,-0.500345662343592,4.344778720386515
0.1757092536792304,-0.5623827438984859,4.321973875487723
0.25604926285372087,-0.6124924752443659,4.293122230758313
0.33297754140461877,-0.6498520559778909,4.258697529407097
0.4052309291249163,-0.6738480428162781,4.219265024078537
0.47162302738579814,-0.6840864223190457,4.17547219541996
0.5310636797693299,-0.680399080577814,4.128038120467219
0.5825768724066989,-0.6628465636420313,4.077741665419655
0.6253167600989592,-0.6317170833545185,4.025408696678627
0.6585815550718116,-0.5875217849209746,3.9718985201440398
0.6818250503114565,-0.5309863539198345,3.9180897714352225
0.6946655882686604,-0.4630391005651295,3.864865988718351
0.6968923276651617,-0.38479571687844166,3.8131011050341854
0.6884687055016313,-0.29754095705675015,3.7636450983417022
0.6695330374211111,-0.20270754184404055,3.717310034903507
0.6403962465699782,-0.10185263329629285,3.6748567351802524
0.6803913509914585,-0.09111779635558026,3.613116424739549
0.6401024110830279,0.01797311629522197,3.5738487537741492
0.590394666228906,0.12979880168950148,3.5399731360685767
0.532084316225353,0.2425230851646722,3.512045808329015
0.46612881540735035,0.3542950371025027,3.490525336504855
0.39361115127489155,0.4632793651422763,3.4757650861484835
0.3157220618681724,0.5676865496306144,3.468007420162684
0.23374048388189125,0.6658022274847106,3.46737971920847
0.14901255256007984,0.7560153419867551,3.4738922901181564
0.0629294981926119,0.8368445962907007,3.487438196657456
-0.0230951978476929,0.9069627762755217,3.50779501541549
-0.10764901243013392,0.9652185433643892,3.5346284879910463
-0.18934357425688397,1.0106553394722715,3.567498009506286
-0.2668374608813159,1.0425270936632454,3.6058638633266553
-0.33885822482749034,1.060310472614637,3.649096083193105
-0.404223287142533,1.0637134737357128,3.6964847972506476
-0.46185935531034544,1.0526802198421457,3.74725188412459
-0.5108200466850472,1.0273918766578372,3.8005637496519933
-0.5503014280678573,0.9882636780787395,3.8555450144747843
-0.5796552162679911,0.9359381080437645,3.9112928877446116
-0.5983994228947325,0.8712743509662677,3.9668919909236173
-0.6062262685934814,0.7953341839497354,4.021429388274724
-0.6030072367742492,0.7093645424371,4.074009577241192
-0.5887951838505132,0.6147770455652399,4.12376919257385
-0.5638234713383672,0.5131248174177786,4.1698911827646175
-0.5285021340668805,0.40607698477056947,4.211618226009669
-0.48341114741754004,0.2953912700761833,4.248265165412531
-0.42929090414452026,0.18288512970982984,4.279230259241365
-0.3670300571461294,0.07040591138592445,4.30400506151158
-0.2976509278087868,-0.04019947924031009,4.322182770654833
-0.22229271951812235,-0.14711490471264205,4.333464909189544
-0.14219281197087824,-0.2485848167006524,4.337666224712883
-0.05866644343449906,-0.34294308205478524,4.33471773174011
0.026914885428859364,-0.42864034066660067,4.3246678444443205
0.1131459315652833,-0.5042694459189208,4.307681581697068
0.19861078358119985,-0.5685885699943827,4.284037857463053
0.2819061109693104,-0.620541594653865,4.25412490104053
0.3616642067567252,-0.6592754526687779,4.21843388234697
0.4365754452156477,-0.684154135161372,4.177550846922589
0.5054097858816141,-0.6947691348529272,4.132147093078784
0.5670369707839185,-0.6909461537419754,4.082968149198414
0.6204450832502395,-0.6727479650726669,4.03082153218037
0.664757163550428,-0.6404733825998357,3.9765634880344183
0.6992456085510279,-0.5946523540754058,3.92108493234539
0.7233441189386138,-0.5360372595209586,3.865296821463911
0.7366569978388613,-0.46559055716857584,3.81011519462831
0.7389656481482825,-0.38446897992327994,3.75644613262565
0.7302321618926226,-0.2940045418407106,3.705170879970252
0.7105999426747495,-0.19568266649316074,3.657131374893138
0.6803913509914586,-0.09111779635558048,3.613116424739549
0.7184835705997186,-0.07855219132149815,3.5508122540997697
0.6769307350003916,0.033960988947381476,3.510312725452398
0.6256636191459882,0.14929473392879777,3.4753744030109393
0.5655240276614817,0.2655552667187295,3.4465709730639604
0.49749945097639897,0.3808335925829617,3.4243753871348765
0.42270685075926795,0.49323684459784506,3.409152096131013
0.3423743194379011,0.600919364472851,3.4011510660697835
0.25782091495568255,0.7021130082086755,3.400503673643592
0.17043500187660518,0.7951561789728261,3.4072205490181795
0.08165145447751337,0.8785211104736725,3.421191401285592
-0.007071903847853139,0.9508389528407186,3.442186829437845
-0.09427823800868157,1.0109222491016323,3.4698620891251277
-0.1785356224090005,1.0577844331929018,3.5037627533484987
-0.2584605531263778,1.0906560293473233,3.543332174138645
-0.3327406650080779,1.108997286864826,3.587920622700148
-0.4001562806705879,1.1125070428040431,3.636795957940342
-0.4596004375685348,1.101127667069486,3.6891556482058148
-0.5100970642890765,1.0750460086961158,3.7441399488299685
-0.550817007617517,1.0346903277933568,3.800846019116678
-0.5810916472101659,0.9807232635259397,3.8583427469595595
-0.6004238743218999,0.9140309535971352,3.9156860376770153
-0.608496254318013,0.8357084838921658,3.971934316020806
-0.6051762389421416,0.7470419071982456,4.026163986815594
-0.5905183427549705,0.649487126253369,4.07748460036619
-0.5647632480066542,0.5446459878636034,4.125053473616926
-0.5283338526409216,0.4342399806228186,4.16808952698414
-0.4818283263225333,0.32008196811757017,4.205886109661336
-0.4260102885079225,0.20404642175712537,4.237822602805898
-0.3617962698348322,0.08803864200474687,4.263374610083326
-0.290240662714582,-0.026036526603239463,4.2821225682405455
-0.21251840823782497,-0.13630597295206875,4.293758636322932
-0.1299057036743218,-0.24095907578125647,4.298091750414267
-0.04375904734905367,-0.33827743403563887,4.29505076090097
0.0445070350227717,-0.4266630829631903,4.284685600746773
0.1334432168088556,-0.5046647326520728,4.267166465594849
0.22158916836304512,-0.5710015981708678,4.24278101916005
0.30749753559774623,-0.6245844300217378,4.211929669798663
0.3897577054980297,-0.6645333995870688,4.175118995814271
0.467018968348339,-0.6901925458910474,4.132953427456012
0.538012696348674,-0.701140546460747,4.086125322190597
0.6015731744479975,-0.6971976354294875,4.035403596211852
0.6566567413531423,-0.6784285552873943,3.981621098858071
0.7023589264183941,-0.6451414938115014,3.925660937248905
0.737929301028486,-0.5978830236309722,3.8684419756908737
0.7627838006157162,-0.5374291275196408,3.810903747950858
0.7765143149840026,-0.46477245678031626,3.753991030137617
0.7788953894670181,-0.38110603193783704,3.6986383275042085
0.7698879268875798,-0.2878036533750324,3.645754529897564
0.7496398295322182,-0.18639734356842136,3.5962079878123343
0.7184835705997186,-0.07855219132149838,3.5508122540997697
0.754516376293632,-0.06420745296044517,3.488200244462276
0.7118703945179417,0.05126565413478551,3.4466352793832664
0.6592545752390643,0.1696335276061992,3.41077782126708
0.5975328687549161,0.28895257024385196,3.3812166485846524
0.5277187437795781,0.40726356666638636,3.3584371549741654
0.4509585463150295,0.5226238535834286,3.3428133790909307
0.36851267668148846,0.6331392182731077,3.3346018629030083
0.28173489377899824,0.7369950015025818,3.3339374392791843
0.1920500864037165,0.8324858941824707,3.340831018036993
0.10093087661327495,0.9180439384949592,3.355169406803814
0.00987343931330631,0.9922642737178156,3.3767171696325025
-0.0796270648931427,1.0539282039986129,3.405120492853132
-0.16610104020137728,1.1020232093069315,3.439912994683671
-0.24812858632753837,1.1357595709852673,3.4805233832059534
-0.32436281323200805,1.1545833389075535,3.5262848369631783
-0.393551957016624,1.1581854273249181,3.576445954149795
-0.45455993385328003,1.1465066900451324,3.6301830906083787
-0.5063849944489749,1.119738891611455,3.6866138840439224
-0.5481761727415084,1.0783215585341306,3.744811742388329
-0.5792472587386963,1.0229347622772451,3.8038210584165486
-0.5990880660674713,0.9544879525040859,3.862672900790799
-0.6073728092200243,0.8741050239388142,3.9204009238863424
-0.603965452942834,0.7831058620461656,3.976057235159927
-0.5889219459317703,0.68298467054861,4.028727959519142
-0.5624893021560549,0.5753854366425373,4.07754824512617
-0.525101544895715,0.46207493677394335,4.121716464241054
-0.47737258009132516,0.3449137262180337,4.160507375927023
-0.42008611602543505,0.22582558881303924,4.193284034486626
-0.3541827948542368,0.1067659484827809,4.219508248092475
-0.28074474728936566,-0.010310238770100066,4.238749415882168
-0.20097782404153253,-0.12348058518765714,4.25069159841255
-0.11619179578519118,-0.23088683681047711,4.255138705376632
-0.027778846760274478,-0.3307653859563196,4.25201771540101
0.06280928485453666,-0.42147622960950143,4.2413798750547995
0.15408514444257027,-0.5015298982250733,4.223399857382386
0.24454998491284927,-0.5696119127775716,4.198372893776866
0.33271837608588667,-0.6246043684702729,4.166709926288735
0.41714259541616727,-0.6656042907010509,4.1289308599687775
0.4964363995563227,-0.691938461880381,4.085656026041509
0.5692977864345659,-0.7031744756455456,4.037595996083618
0.6345303740927188,-0.6991278369611571,3.985539914458321
0.6910630452448862,-0.6798649915225383,3.930342540586738
0.7379675349936801,-0.6457022347192407,3.8729102138218265
0.7744736729141695,-0.5972005180734943,3.814185971381264
0.7999820292309665,-0.5351562384317201,3.7551340637024055
0.8140737574385664,-0.4605881611503286,3.6967241214767594
0.8165174717493866,-0.3747206919967356,3.6399152343408407
0.8072730464420041,-0.27896377244050746,3.585640202650855
0.7864922747243901,-0.17488972845341605,3.5347902209266375
0.754516376293632,-0.06420745296044539,3.488200244462276
0.7883417015455898,-0.048142526879283554,3.425537682004903
0.7447778150801869,0.06981600327634008,3.3830780798514217
0.6910295020643105,0.19073160625582794,3.346448832047308
0.6279793083117284,0.31261885120114924,3.3162513898288353
0.5566625162607417,0.43347635292005643,3.292981594362377
0.4782501456651683,0.5513196345756113,3.2770215350461642
0.3940297254823607,0.6642137127409825,3.26863327561293
0.3053841526833212,0.7703048697738204,3.267954551050662
0.21376898512267098,0.8678510918086939,3.274996505997908
0.12068854131891774,0.9552506725766015,3.2896435117491194
0.027671199585971668,1.0310685133776254,3.3116550648748
-0.0637556978965157,1.0940596873619108,3.3406697362811686
-0.1520909239995148,1.1431898811941206,3.3762111058658864
-0.2358840167525738,1.177652378449807,3.417695585322966
-0.31375909588927225,1.196881305876799,3.4644420006466228
-0.3844374547631583,1.2005609250183582,3.5156827769896166
-0.4467585566755317,1.1886308166299082,3.5705765422210236
-0.49969909085595116,1.161286872761362,3.628221942233364
-0.5423897751967941,1.1189780802150768,3.6876724411521282
-0.5741296298414316,1.0623991481949733,3.7479518634286677
-0.594397487254094,0.992479101200612,3.8080704226157165
-0.6028605497764012,0.9103660244705969,3.8670409736334905
-0.5993798541557105,0.817408212454696,3.9238952216646066
-0.5840125533178848,0.7151320298562529,3.9776996215282145
-0.5570109779178289,0.6052168487659564,4.027570706466056
-0.5188184930771131,0.4894674734185397,4.072689594642214
-0.47006221834093415,0.36978450535714374,4.112315435160214
-0.4115427303925194,0.24813313560852215,4.145797572814265
-0.34422091760612367,0.12651087630071367,4.1725862318297535
-0.2692022022864875,0.006914761569123684,4.192241543166255
-0.18771838966515497,-0.10869144368876832,4.204440767155026
-0.10110744169262681,-0.21840948877873362,4.208983592875437
-0.010791507740123024,-0.3204378064337143,4.20579542725475
0.08174642705377533,-0.41310109449854066,4.194928619884317
0.1749868923581009,-0.49487782434500244,4.176561603440732
0.26739888231032954,-0.5644252243298615,4.150995963826213
0.3574649945903126,-0.6206013280681077,4.118651488136431
0.44370634612442406,-0.6624837254894307,4.080059271768001
0.5247068563047459,-0.6893847087860745,4.035852997846754
0.5991364989934962,-0.7008625645560256,3.986758532168327
0.6657731415154451,-0.6967288267248639,3.9335820045018712
0.7235226120426506,-0.6770513711534942,3.877196571961525
0.7714366658656273,-0.6421533011183851,3.8185280817907405
0.808728555545257,-0.5926076419647042,3.7585398689761456
0.83478594928399,-0.5292279320459914,3.6982169383136916
0.8491809853970318,-0.45305486444688475,3.6385497906571382
0.851677297789379,-0.36533919883144444,3.5805181589214192
0.8422338970805627,-0.26752122400404427,3.5250749208952636
0.8210058436491456,-0.16120710840702762,3.4731304530142504
0.7883417015455898,-0.048142526879283776,3.425537682004903
0.8198205508386227,-0.03042342730519665,3.363082060637865
0.7755177730374179,0.08953580900838504,3.319902297022717
0.7208578296317014,0.21250227334698885,3.2826517769668517
0.6567382353810389,0.3364568597657664,3.2519421529797405
0.5842118322503451,0.4593642373826306,3.228277676238238
0.5044695017739247,0.5792062704550708,3.2120469167962002
0.4188206108136051,0.6940151561132488,3.203516383274941
0.3286715117910633,0.8019057356287208,3.2028261467990413
0.23550245041994322,0.9011064486686384,3.2099875410323517
0.14084326011216047,0.9899884222674387,3.224882976079549
0.046248242155574826,1.067092216875903,3.247267869308965
-0.04672935587018723,1.1311517903182107,3.2767746613926367
-0.13656284437604715,1.1811152861694612,3.312918851620309
-0.22177715996431974,1.2161623052090924,3.3551069533877036
-0.3009730859289222,1.2357173763534008,3.402646239230153
-0.3728502273550052,1.2394594058748258,3.454756115388419
-0.43622836356750355,1.22732694975208,3.510580939136638
-0.4900668273219913,1.1995192225792786,3.569204068412224
-0.5334815925320642,1.156492826467813,3.629662913053197
-0.5657597899532387,1.0989542536523047,3.6909647405020265
-0.5863714124762383,1.0278482859076443,3.7521029764467833
-0.5949780178290742,0.944342481258369,3.8120737327435124
-0.5914382857897955,0.849808002708177,3.8698922912318023
-0.5758103386606259,0.7457971037813158,3.924609272779756
-0.5483507869013686,0.6340176405626281,3.975326226063088
-0.5095105155927497,0.516305028747854,4.021210380111033
-0.45992728091586016,0.39459210616865237,4.061508318382659
-0.40041523821329167,0.2708773956488376,4.095558349845643
-0.3319515735809215,0.14719228931486764,4.122801373924725
-0.2556604584992325,0.025567693193286778,4.142790060917702
-0.17279459096868477,-0.09199932021008222,4.155196197136767
-0.08471462624317894,-0.2035783037854712,4.159816074168187
0.007133165091593979,-0.3073371337073401,4.1565738337588325
0.10124064484118672,-0.4015720928569398,4.145522713406585
0.1960625707898517,-0.484735845810299,4.126844172202107
0.2900419695350067,-0.5554628460431106,4.100844911275577
0.38163570194745644,-0.6125917581669047,4.067951837772623
0.4693398014732332,-0.6551845270240224,4.028705055050783
0.5517141692228358,-0.6825417805273715,3.983748994197315
0.6274062203551766,-0.6942143133307579,3.9338218324885554
0.6951730934832836,-0.6900104627682553,3.8797433725394512
0.7539020584239087,-0.669999255949878,3.822401581167287
0.8026287871963773,-0.6345092763383442,3.7627380090010933
0.8405531882613684,-0.5841232684177018,3.701732330246352
0.8670525440018713,-0.5196685690450116,3.6403862564616225
0.8816917357292415,-0.4422035226020264,3.579707088482446
0.8842303883200375,-0.3530001030097038,3.5206911765694744
0.8746268171689036,-0.25352302795158715,3.464307560364736
0.8530387126486363,-0.14540570824993992,3.4114820572875035
0.8198205508386227,-0.03042342730519687,3.363082060637865
0.848823570828793,-0.011122965819069297,3.301090023906047
0.8039639513086876,0.1103440384192825,3.257367533739958
0.7486169869451065,0.23485606853881102,3.2196488118094626
0.6836914733627495,0.3603686404472745,3.1885531984858697
0.610253485699677,0.48482084118391827,3.1645912828802683
0.5295088736830134,0.6061691690533136,3.148156518984439
0.44278346160976745,0.7224210878667003,3.139518765167188
0.3515012783485281,0.8316677443311205,3.1388198531073908
0.25716117482481304,0.9321153113677152,3.146071258921747
0.16131221293030817,1.0221144427027666,3.1611539147272607
0.06552822996943425,1.1001873550879133,3.1838201637325882
-0.02861800370568246,1.1650520934602333,3.2136978267557037
-0.11958060954090982,1.2156435806089356,3.2502963133957805
-0.20586598406323037,1.2511311057137158,3.293014677514009
-0.2860573238084753,1.270931964593459,3.3411514847525794
-0.35883788919503695,1.2747210276927838,3.3939163300674493
-0.42301262535139555,1.262436078700354,3.450442816157311
-0.47752778488407005,1.2342788361389891,3.509802779683328
-0.5214882303806867,1.190711641153098,3.5710215316854987
-0.5541721325415432,1.132449865879869,3.63309386194843
-0.5750428225967537,1.0604501670585547,3.6950005445252874
-0.5837576043926125,0.975894777753262,3.7557250733996614
-0.5801733814529655,0.880172095118724,3.814270353486255
-0.5643490066193899,0.774853882957403,3.8696750729046183
-0.5365443156891649,0.6616694634013092,3.921029487693647
-0.49721586091866227,0.5424773214904007,3.967490359782276
-0.44700941444792014,0.4192345888996112,4.008294802935289
-0.3867493647399561,0.2939649078908516,4.042772809324214
-0.3174251801449957,0.16872520316301842,4.07035825103734
-0.24017516185751764,0.04557190720530441,4.090598175884379
-0.15626775304211032,-0.07347280626742175,4.103160244858905
-0.06708071103177715,-0.18645422635110648,4.107838189135653
0.025921515409380896,-0.29151720125151553,4.10455519699893
0.12121183229438579,-0.38693659982540735,4.093365175088854
0.2172255752544278,-0.4711456381862094,4.074451863255826
0.3123862012845475,-0.542761606252123,4.048125817557257
0.40513117553618705,-0.6006085718074352,4.014819310935695
0.49393762809620734,-0.6437366892769936,3.9750792353090585
0.5773473594687608,-0.6714377961642897,3.9295581216204614
0.6539907841706956,-0.683257041060072,3.879003425298173
0.7226094192873287,-0.6790003522899126,3.8242452530581446
0.7820765487271086,-0.6587376245657353,3.766182732574686
0.8314157238686928,-0.6228015713165773,3.7057692488289105
0.8698167968203108,-0.5717822615432842,3.6439967895537033
0.8966492230257517,-0.5065174309018288,3.5818796568225713
0.9114724147885456,-0.4280787261069993,3.5204378122376383
0.9140429757097559,-0.337754108522973,3.4606801291883387
0.9043186972501236,-0.23702670587331937,3.4035878271782503
0.8824592517931138,-0.1275504593247878,3.3500983602279777
0.8488235708287932,-0.011122965819069519,3.3010900239060477
0.8752315818858336,0.009679547842915914,3.239816310385632
0.8299994584457937,0.13215518603103174,3.1957307587591384
0.7741929056728041,0.25770113529197725,3.1576988292730657
0.7087282656205417,0.38425593460979257,3.126345005158126
0.6346804658687971,0.5097415576784756,3.1021841153394636
0.5532653692423317,0.6320975340364761,3.085612880959937
0.4658198093769109,0.7493147819347088,3.076903401229921
0.3737796399479615,0.8594685974033307,3.076198685565797
0.27865615799291893,0.9607502578377136,3.083510305379286
0.1820112884556543,1.0514967211736077,3.0987182040751913
0.08543193742207836,1.1302179329918587,3.1215726683773717
-0.00949606483391821,1.1956212931707764,3.1516984286138308
-0.10121400313971823,1.2466328803443967,3.1886008206343575
-0.18821587148401975,1.28241508566162,3.231673908182197
-0.26907310159390563,1.30238036630039,3.2802104323506325
-0.3424580199863903,1.3062008929045879,3.333413424754684
-0.40716564833030494,1.2938139325329971,3.3904092937299524
-0.4621334891571814,1.2654228787324633,3.4502621686836
-0.5064589720403103,1.2214939118214778,3.5119892670636097
-0.5394142737761949,1.1627483442222375,3.5745770316211196
-0.5604582692214302,1.0901507765306129,3.636997772992428
-0.569245416552598,1.0048932588010322,3.6982265443299314
-0.5656314310534547,0.9083757171175444,3.75725797090103
-0.5496756542659822,0.8021829668462201,3.813122758313437
-0.5216400796039093,0.688058690010658,3.864903608302307
-0.4819850504281021,0.5678768040813615,3.911750280742382
-0.43136170122130485,0.443610692302683,3.952893554567341
-0.370601265977935,0.31730080079450573,3.9876578583584457
-0.30070142936487615,0.19102113448336852,4.015472363208557
-0.22280994476682925,0.06684520199891064,4.035880355717011
-0.13820578820746765,-0.05318803128050231,4.048546737211027
-0.048278157598488136,-0.1671076229829201,4.0532635260566545
0.04549633785169335,-0.27304301656206614,4.049953272711451
0.14157792352032106,-0.3692547557841132,4.038670331443828
0.238388942427034,-0.4541630465509516,4.019599967837465
0.3343397603178703,-0.5263736970756072,3.9930553167355516
0.4278548674157653,-0.5847010104728356,3.9594722405753138
0.5173987482475356,-0.6281872538692002,3.919402172538849
0.6015010947654991,-0.6561183843503746,3.8735030620355175
0.6787809487649643,-0.668035773526056,3.822528571190837
0.7479693771797782,-0.6637437381954536,3.7673156997352093
0.8079303079281859,-0.643312753460036,3.708771041491495
0.8576791841850087,-0.6070782955243141,3.6478558981295004
0.8963991307774908,-0.5556353331858364,3.5855704946191396
0.9234543672530546,-0.4898285584639834,3.5229375555640807
0.9384006473767541,-0.4107385167803613,3.4609855120920257
0.9409925536421699,-0.3196638644328536,3.4007316150440294
0.9311875270200809,-0.21810004469511052,3.3431652317438108
0.9091465657765478,-0.1077147326793439,3.2892316006136517
0.8752315818858336,0.009679547842915692,3.2398163103856326
0.8989360678278098,0.03189863168999674,3.1795127069086453
0.8535173089653108,0.15487962515961964,3.135245250809701
0.797480488878725,0.28094359832694704,3.0970563951241323
0.7317457306046531,0.4080205842377982,3.0655731998065083
0.6573923970566196,0.5340239822967496,3.0413126180535444
0.5756413679158743,0.6568848201912256,3.0246730079469044
0.48783499282077925,0.7745857263596696,3.0159275914245125
0.3954150500228576,0.8851940551768132,3.0152199679838856
0.29989907242776387,0.9868936209414112,3.0225617567823564
0.20285542974692763,1.0780145195952453,3.0378324058508284
0.10587757591025233,1.1570605485015926,3.060781171553777
0.010557884596638478,1.2227337740511561,3.0910312357928125
-0.08153849749779957,1.2739558436960468,3.128085893349439
-0.16889935032521314,1.3098856924688058,3.171336707771007
-0.2500902110973969,1.3299333532459185,3.220073501880448
-0.32377792812511424,1.3337696439916726,3.2734960188658864
-0.388752551131977,1.3213315729180826,3.3307270624753667
-0.44394719860453286,1.2928233728083078,3.390826900555058
-0.48845557595722117,1.248713147519999,3.452808695425243
-0.5215468568644106,1.1897251857328974,3.515654707727731
-0.5426776834084635,1.1168280681487368,3.578333007677988
-0.5515010880017195,1.0312187634228995,3.639814419323665
-0.5478721905846937,0.9343029739721869,3.699089419585286
-0.5318505775526474,0.827672054379998,3.7551847145973007
-0.5036993233486251,0.7130768813980657,3.80717922116645
-0.4638806707883734,0.5923991045985983,3.854219190932335
-0.413048441046086,0.4676202497403266,3.8955322288918888
-0.3520372979287982,0.34078918217032556,3.930439976103976
-0.2818490427197518,0.2139884645116603,3.9583692483244524
-0.20363616462902023,0.08930016104269112,3.9788614476756026
-0.11868291695254163,-0.03122834974081573,3.991580092810619
-0.02838422966850418,-0.14561799302398565,3.9963163439280103
0.06577719527432968,-0.2519904940265814,3.9929924319153702
0.1622552298816323,-0.34859921922296694,3.9816629353160504
0.2594657074924301,-0.4338578560163094,3.962513884150993
0.3558124347518836,-0.5063664599475652,3.935859705310922
0.4497134010620412,-0.5649344417447912,3.9021380596754973
0.5396267551521217,-0.608600116766076,3.861902655733769
0.624076122233756,-0.6366464958347733,3.8158141577060904
0.7016748460341913,-0.6486130581819587,3.764629337455892
0.771148757653958,-0.6443033131847253,3.7091886483166006
0.8313570973849687,-0.6237880267367781,3.6504024248711433
0.8813112459533905,-0.5874040592744167,3.589235935283261
0.9201909576207861,-0.5357488345374839,3.5266935316209485
0.9473578285964643,-0.46967052988807473,3.4638021584232632
0.9623657796100742,-0.3902541492616986,3.401594490299384
0.9649683805208884,-0.2988037074326571,3.3410919754400825
0.9551228966939049,-0.1968208181274979,3.2832880634666646
0.9329909907013696,-0.08598003756914407,3.2291318930156603
0.89893606782781,0.031898631689996515,3.1795127069086453
0.9198396218373901,0.05544298274066711,3.120427013916855
0.8744208629748911,0.17842397621029002,3.0761595578179106
0.8183840428883054,0.3044879493776175,3.037970702132342
0.7526492846142334,0.43156493528846857,3.006487506814718
0.6782959510662,0.5575683333474201,2.982226925061754
0.5965449219254546,0.680429171241896,2.965587314955114
0.5087385468303596,0.7981300774103399,2.956841898432722
0.4163186040324379,0.9087384062274835,2.9561342749920954
0.32080262643734425,1.0104379719920817,2.963476063790566
0.223758983756508,1.1015588706459158,2.978746712859038
0.12678112991983267,1.180604899552263,3.0016954785619867
0.03146143860621883,1.2462781251018267,3.0319455428010222
-0.060634943488219184,1.297500194746717,3.0690002003576486
-0.14799579631563275,1.3334300435194761,3.1122510147792166
-0.2291866570878165,1.3534777042965889,3.160987808888658
-0.3028743741155339,1.3573139950423432,3.214410325874096
-0.36784899712239666,1.344875923968753,3.2716413694835764
-0.42304364459495253,1.3163677238589784,3.331741207563268
-0.46755202194764084,1.2722574985706696,3.393723002433453
-0.5006433028548303,1.213269536783568,3.456569014735941
-0.5217741293988831,1.1403724191994071,3.5192473146861976
-0.5305975339921392,1.05476311447357,3.580728726331875
-0.5269686365751134,0.9578473250228574,3.6400037265934957
-0.5109470235430671,0.8512164054306685,3.6960990216055105
-0.4827957693390447,0.7366212324487361,3.7480935281746603
-0.4429771167787931,0.6159434556492687,3.7951334979405447
-0.3921448870365057,0.491164600790997,3.836446535900098
-0.33113374391921785,0.36433353322099593,3.871354283112186
-0.2609454887101714,0.2375328155623307,3.899283555332662
-0.18273261061943985,0.1128445120933615,3.9197757546838123
-0.09777936294296125,-0.007683998690145355,3.932494399818829
-0.007480675658923824,-0.12207364197331527,3.93723065093622
0.08668074928391004,-0.22844614297591098,3.9339067389235796
0.18315878389121265,-0.3250548681722965,3.9225772423242606
0.2803692615020104,-0.41031350496563895,3.9034281911592026
0.376715988761464,-0.48282210889689475,3.8767740123191317
0.47061695507162155,-0.5413900906941209,3.8430523666837075
0.560530309161702,-0.5850557657154054,3.8028169627419786
0.6449796762433364,-0.613102144784103,3.7567284647143
0.7225784000437716,-0.6250687071312884,3.7055436444641017
0.7920523116635383,-0.620758962134055,3.6501029553248103
0.852260651394549,-0.6002436756861078,3.591316731879353
0.9022147999629708,-0.5638597082237462,3.5301502422914712
0.9410945116303664,-0.5122044834868134,3.4676078386291582
0.9682613826060447,-0.4461261788374043,3.404716465431473
0.9832693336196545,-0.36670979821102817,3.3425087973075938
0.9858719345304687,-0.2752593563819867,3.2820062824482923
0.9760264507034853,-0.17327646707682748,3.224202370474875
0.9538945447109499,-0.0624356865184737,3.17004620002387
0.9198396218373903,0.05544298274066689,3.120427013916855
0.9378563467273509,0.08021585220621225,3.0628020271966068
0.892624223287311,0.20269149039432807,3.0187164755701126
0.8368176705143213,0.3282374396552735,2.98068454608404
0.771353030462059,0.4547922389730889,2.9493307219691003
0.6973052307103145,0.580277862041772,2.925169832150438
0.6158901340838491,0.7026338383997724,2.908598597770911
0.5284445742184282,0.8198510862980052,2.899889118040895
0.43640440478947873,0.930004901766627,2.899184402376771
0.3412809228344362,1.03128656220101,2.90649602219026
0.24463605329717159,1.122033025536904,2.921703920886166
0.14805670226359563,1.200754237355155,2.944558385188346
0.05312870000759906,1.2661575975340726,2.9746841454248054
-0.038589238298200934,1.317169184707693,3.011586537445332
-0.12559110664250245,1.3529513900249164,3.0546596249931715
-0.20644833675238833,1.3729166706636864,3.103196149161607
-0.27983325514487306,1.3767371972678843,3.1563991415656583
-0.3445408834887877,1.3643502368962934,3.213395010540927
-0.39950872431566414,1.3359591830957596,3.2732478854945746
-0.44383420719879313,1.292030216184774,3.3349749838745844
-0.4767895089346776,1.2332846485855338,3.3975627484320943
-0.49783350437991286,1.1606870808939092,3.459983489803402
-0.5066206517110807,1.0754295631643285,3.521212261140906
-0.5030066662119375,0.9789120214808407,3.580243687712004
-0.487050889424465,0.8727192712095164,3.6361084751244115
-0.45901531476239216,0.7585949943739544,3.6878893251132814
-0.41936028558658484,0.6384131084446579,3.734735997553356
-0.3687369363797876,0.5141469966659793,3.775879271378315
-0.3079765011364178,0.38783710515780206,3.8106435751694203
-0.23807666452335885,0.2615574388466648,3.838458080019532
-0.16018517992531195,0.13738150636220697,3.8588660725279857
-0.07558102336595035,0.01734827308279402,3.8715324540220015
0.014346607243029136,-0.09657131861962381,3.8762492428676287
0.10812110269321061,-0.20250671219876987,3.8729389895224253
0.20420268836183833,-0.29871845142081693,3.861656048254802
0.30101370726855126,-0.3836267421876553,3.84258568464844
0.3969645251593876,-0.4558373927123109,3.8160410335465262
0.4904796322572826,-0.5141647061095393,3.782457957386288
0.580023513089053,-0.5576509495059039,3.742387889349823
0.6641258596070163,-0.5855820799870783,3.696488778846492
0.7414057136064816,-0.5974994691627598,3.645514288001811
0.8105941420212954,-0.5932074338321573,3.590301416546184
0.8705550727697031,-0.5727764490967397,3.5317567583024694
0.9203039490265259,-0.5365419911610179,3.4708416149404746
0.959023895619008,-0.48509902882254,3.4085562114301142
0.9860791320945719,-0.4192922541006871,3.345923272375055
1.0010254122182713,-0.340202212417065,3.283971228903
1.0036173184836872,-0.24912756006955733,3.2237173318550036
0.9938122918615981,-0.14756374033181424,3.1661509485547854
0.9717713306180651,-0.03717842831604756,3.112217317424626
0.9378563467273509,0.08021585220621202,3.0628020271966068
0.9529122079105437,0.10611544305223433,3.006874540178855
0.9080525883904382,0.2275824472905861,2.9631520500127655
0.8527056240268569,0.3520944774101147,2.92543332808227
0.7877801104445001,0.4776070493185782,2.8943377147586773
0.7143421227814275,0.602059250055222,2.870375799153076
0.633597510764764,0.7234075779246173,2.8539410352572463
0.5468720986915179,0.839659496738004,2.8453032814399952
0.45558991543027866,0.9489061532024243,2.8446043693801983
0.36124981190656347,1.049353720239019,2.8518557751945544
0.2654008500120586,1.1393528515740705,2.8669384310000683
0.16961686705118467,1.2174257639592172,2.8896046800053954
0.07547063337606796,1.282290502331537,2.919482343028511
-0.015491972459159398,1.3328819894802395,2.956080829668588
-0.10177734698147989,1.3683695145850197,2.998799193786816
-0.18196868672672484,1.3881703734647628,3.0469360010253865
-0.25474925211328664,1.3919594365640875,3.0997008463402564
-0.31892398826964524,1.3796744875716576,3.1562273324301184
-0.3734391478023196,1.3515172450102928,3.215587295956136
-0.41739959329893644,1.3079500500244017,3.2768060479583063
-0.4500834954597929,1.2496882747511728,3.3388783782212377
-0.4709541855150033,1.1776885759298585,3.400785060798095
-0.47966896731086234,1.0931331866245657,3.461509589672469
-0.4760847443712151,0.9974105039900276,3.5200548697590626
-0.46026036953763955,0.8920922918287066,3.575459589177426
-0.43245567860741446,0.7789078722726128,3.6268140039664547
-0.39312722383691184,0.6597157303617045,3.6732748760550837
-0.3429207773661698,0.5364729977709148,3.7140793192080968
-0.28266072765820577,0.41120331676215527,3.7485573255970213
-0.21333654306324518,0.2859636120343221,3.7761427673101475
-0.1360865247757671,0.16281031607660798,3.796382692157186
-0.052179115960359845,0.043765602603881903,3.808944761131712
0.037007926049973244,-0.06921581747980277,3.813622705408461
0.13001015249113135,-0.17427879238021188,3.8103397132717367
0.22530046937613626,-0.2696981909541037,3.7991496913616616
0.32131421233617824,-0.35390722931490587,3.780236379528634
0.41647483836629795,-0.4255231973808194,3.7539103338300652
0.5092198126179375,-0.4833701629361316,3.7206038272085027
0.5980262651779579,-0.5264982804056899,3.680863751581866
0.6814359965505113,-0.554199387292986,3.635342637893269
0.758079421252446,-0.5660186321887686,3.5847879415709807
0.8266980563690791,-0.5617619434186092,3.530029769330952
0.8861651858088591,-0.5414992156944318,3.4719672488474935
0.9355043609504432,-0.5055631624452739,3.411553765101718
0.9739054339020612,-0.45454385267198055,3.3497813058265105
1.0007378601075023,-0.38927902203052517,3.287664173095379
1.015561051870296,-0.3108403172356958,3.226222328510446
1.0181316127915063,-0.22051569965166945,3.1664646454611463
1.008407334331874,-0.11978829700201571,3.1093723434510574
0.9865478888748642,-0.010312050453484212,3.0558828765007853
0.9529122079105437,0.10611544305223411,3.0068745401788552
0.9649453376238948,0.13303532830450232,2.952874370904164
0.9206425598226899,0.252994564618084,2.909694607289016
0.8659826164169735,0.3759610289566878,2.8724440872331507
0.801863022166311,0.49991561537546536,2.8417344632460395
0.7293366190356172,0.6228229929923296,2.818069986504537
0.6495942885591968,0.7426650260647698,2.801839227062499
0.5639453975988772,0.857473911722948,2.79330869354124
0.4737962985763354,0.9653644912384198,2.7926184570653403
0.3806272372052153,1.0645652042783373,2.7997798512986507
0.28596804689743255,1.1534471778771376,2.814675286345848
0.1913730289408469,1.2305509724856019,2.837060179575264
0.09839543091508483,1.2946105459279096,2.8665669716589357
0.00856194240922492,1.34457404177916,2.902711161886608
-0.07665237317904766,1.3796210608187915,2.9448992636540026
-0.15584829914365006,1.3991761319631,2.992438549496452
-0.22772544056973315,1.402918161484525,3.044548425654718
-0.2911035767822315,1.390785705361779,3.100373249402937
-0.34494204053671923,1.3629779781889777,3.158996378678523
-0.38835680574679216,1.3199515820775118,3.219455223319496
-0.4206350031679666,1.2624130092620036,3.2807570507683255
-0.4412466256909661,1.1913070415173432,3.3418952867130822
-0.4498532310438021,1.1078012368680679,3.4018660430098113
-0.4463134990045235,1.013266758317876,3.4596846014981013
-0.4306855518753539,0.9092558593910149,3.514401583046055
-0.4032260001160965,0.797476396172327,3.565118536329387
-0.3643857288074777,0.679763784357553,3.6110026903773322
-0.3148024941305881,0.5580508617783513,3.6513006286489578
-0.2552904514280196,0.4343361512585366,3.6853506601119412
-0.18682678679564935,0.31065104492456663,3.712593684191024
-0.11053567171396045,0.18902644880298575,3.732582371184001
-0.027669804183412694,0.07145943539961674,3.7449885074030655
0.06041016054209314,-0.040119548175772235,3.7496083844344863
0.15225795187686608,-0.1438783780976412,3.746366144025131
0.2463654316264588,-0.23811333724724087,3.735315023672884
0.3411873575751238,-0.3212770902006001,3.7166364824684055
0.43516675632027885,-0.3920040904334117,3.690637221541876
0.5267604887327285,-0.44913300255720584,3.6577441480389217
0.6144645882585053,-0.49172577141432355,3.618497365317082
0.6968389560081079,-0.5190830249176726,3.573541304463614
0.7725310071404485,-0.530755557721059,3.5236141427548544
0.8402978802685557,-0.5265517071585564,3.46953568280575
0.8990268452091807,-0.5065405003401791,3.412193891433586
0.9477535739816494,-0.47105052072864534,3.3525303192673923
0.9856779750466405,-0.4206645128080028,3.291524640512651
1.0121773307871433,-0.3562098134353127,3.2301785667279215
1.0268165225145136,-0.2787447669923275,3.1694993987487448
1.0293551751053096,-0.1895413474000049,3.1104834868357734
1.0197516039541756,-0.09006427234188824,3.054099870631035
0.9981634994339084,0.018053047359759045,3.0012743675538025
0.9649453376238948,0.1330353283045021,2.952874370904164
0.9739062891563137,0.16086488838021734,2.9010234176510825
0.9303424026909111,0.2788234185358409,2.858563815497601
0.8765940896750344,0.39973902151532886,2.8219345676934875
0.8135438959224524,0.5216262664606501,2.7917371254750147
0.7422271038714656,0.6424837681795573,2.7684673300085567
0.6638147332758921,0.7603270498351122,2.752507270692344
0.5795943130930845,0.8732211280004833,2.7441190112591096
0.49094874029404506,0.9793122850333214,2.7434402866968415
0.39933357273339487,1.0768585070681949,2.7504822416440877
0.3062531289296416,1.1642580878361024,2.765129247395299
0.2132357871966955,1.2400759286371263,2.78714080052098
0.12180888971420822,1.3030671026214118,2.816155471927348
0.03347366361120904,1.3521972964536215,2.851696841512066
-0.05031942914185,1.3866597937093081,2.8931813209691453
-0.1281945082785484,1.4058887211363,2.9399277362928022
-0.19887286715243457,1.4095683402778592,2.991168512635796
-0.26119396906480796,1.3976382318894092,3.046062277867203
-0.31413450324522724,1.370294288020863,3.1037076778795436
-0.35682518758607035,1.3279854954745778,3.1631581767983077
-0.3885650422307077,1.2714065634544742,3.223437599074847
-0.4088328996433703,1.2014865164601132,3.283556158261896
-0.4172959621656774,1.1193734397300978,3.34252670927967
-0.41381526654498674,1.026415627714197,3.399380957310786
-0.39844796570716096,0.9241394451157539,3.453185357174394
-0.3714463903071052,0.8142242640254573,3.503056442112236
-0.3332539054663894,0.6984748886780405,3.548175330288394
-0.2844976307302102,0.5787919206166446,3.5878011708063937
-0.22597814278179562,0.4571405508680231,3.621283308460445
-0.15865632999539975,0.3355182915602145,3.648071967475933
-0.08363761467576358,0.21592217682862452,3.6677272788124347
-0.0021538020544311365,0.10031597157073252,3.6799265028012056
0.08445714591809708,-0.00940207351923289,3.684469328521616
0.17477307987060084,-0.11143039117421338,3.68128116290093
0.2673110146644992,-0.20409367923903993,3.670414355530497
0.36055147996882475,-0.2858704090855017,3.652047339086911
0.4529634699210535,-0.35541780907036086,3.626481699472392
0.5430295822010365,-0.41159391280860697,3.5941372237826106
0.629270933735148,-0.45347631022993,3.555545007414181
0.7102714439154698,-0.4803772935265738,3.5113387334929334
0.7847010866042201,-0.4918551492965249,3.4622442678145067
0.851337729126169,-0.48772141146536335,3.4090677401480507
0.9090871996533745,-0.46804395589399345,3.3526823076077044
0.9570012534763515,-0.4331458858588843,3.2940138174369205
0.9942931431559812,-0.3836002267052034,3.234025604622325
1.0203505368947139,-0.3202205167864906,3.173702673959871
1.034745573007756,-0.2440474491873839,3.1140355263033177
1.0372418854001029,-0.1563317835719436,3.056003894567599
1.0277984846912867,-0.05851380874454348,3.0005606565414435
1.0065704312598696,0.04780030685247322,2.9486161886604303
0.9739062891563139,0.16086488838021712,2.9010234176510825
0.979758240035836,0.1894897656476064,2.851534747108523
0.9371122582601457,0.30496287274283707,2.8099697820295138
0.8844964389812684,0.42333074621425076,2.7741123239133274
0.8227747324971202,0.5426497888519035,2.7445511512308993
0.7529606075217821,0.6609607852744379,2.7217716576204127
0.6762004100572336,0.77632107219148,2.706147881737178
0.5937545404236926,0.8868364368811592,2.6979363655492556
0.5069767575212023,0.9906922201106334,2.6972719419254316
0.4172919501459206,1.0861831127905222,2.70416552068324
0.32617274035547894,1.1717411571030107,2.718503909450061
0.23511530305551034,1.245961492325867,2.74005167227875
0.1456147988490613,1.3076254226066644,2.7684549954993787
0.05914082354082678,1.355720427914983,2.803247497329918
-0.022886722585334307,1.3894567895933188,2.8438578858522003
-0.09912094948980399,1.408280557515605,2.889619339609425
-0.16831009327441998,1.4118826459329696,2.9397804567960417
-0.22931807011107602,1.400203908653184,2.9935175932546256
-0.2811431307067708,1.3734361102195065,3.0499483866901698
-0.32293430899930436,1.332018777142182,3.108146245034576
-0.35400539499649225,1.2766319808852966,3.1671555610627955
-0.3738462023252674,1.2081851711121374,3.2260074034370465
-0.3821309454778203,1.1278022425468657,3.2837354265325893
-0.37872358920062993,1.0368030806542172,3.339391737806174
-0.3636800821895663,0.9366818891566615,3.392062462165389
-0.3372474384138509,0.8290826552505888,3.440882747772417
-0.29985968115351097,0.7157721553819949,3.485050966887301
-0.25213071634912115,0.5986109448260852,3.52384187857327
-0.19484425228323105,0.47952280742109077,3.5566185371328736
-0.12894093111203275,0.3604631670908324,3.582842750738722
-0.0555028835471616,0.2433869798379515,3.6020839185284155
0.024264039700671536,0.1302166334203944,3.6140261010587977
0.10905006795701287,0.022810381797574386,3.6184732080228796
0.19746301698192956,-0.0770681673482681,3.6153522180472573
0.2880511485967407,-0.16777901100144993,3.6047143777010464
0.3793270081847743,-0.24783267961702188,3.586734360028633
0.4697918486550533,-0.31591469416952017,3.5617073964231127
0.5579602398280907,-0.37090714986222134,3.5300444289349815
0.6423844591583714,-0.4119070720929993,3.4922653626150244
0.7216782632985268,-0.43824124327232944,3.4489905286877556
0.7945396501767699,-0.449477257037494,3.4009304987298647
0.8597722378349228,-0.44543061835310566,3.3488744171045677
0.9163049089870903,-0.4261677729144869,3.293677043232985
0.9632093987358841,-0.39200501611118926,3.236244716468074
0.9997155366563735,-0.34350329946544284,3.177520474027511
1.0252238929731705,-0.28145901982366855,3.118468566348653
1.0393156211807704,-0.20689094254227708,3.0600586241230063
1.0417593354915906,-0.12102347338868408,3.003249736987088
1.0325149101842082,-0.025266553832455962,2.9489747052971023
1.011734138466594,0.0788074901546355,2.898124723572885
0.979758240035836,0.18948976564760617,2.8515347471085235
0.9824771433410577,0.21879233434596085,2.8046117188390314
0.9409243077417309,0.3313055146148405,2.76411219019166
0.8896571918873275,0.4466392595962568,2.7291738677502013
0.8295176004028209,0.5628997923861885,2.7003704378032225
0.7614930237177382,0.6781781182504207,2.6781748518741386
0.6867004235006071,0.7905813702653041,2.662951560870275
0.6063678921792404,0.8982638901403099,2.6549505308090455
0.5218144876970218,0.9994575338761347,2.654303138382854
0.4344285746179444,1.092500704640285,2.661020013757441
0.3456450272188526,1.1758656361411315,2.6749908660248543
0.25692166889348605,1.2481834785081776,2.695986294177107
0.16971533473265762,1.3082667747690913,2.72366155386439
0.08545795033233872,1.3551289588603608,2.757562218087761
0.005533019614961443,1.3880005550147825,2.7971316388779073
-0.0687470922667387,1.406341812532285,2.84172008743941
-0.13616270792924867,1.4098515684715023,2.890595422679604
-0.19560686482719564,1.398472192736945,2.9429551129450764
-0.24610349154773742,1.372390534363575,2.99793941356923
-0.28682343487617773,1.3320348534608157,3.05464548385594
-0.3170980744688267,1.2780677891933987,3.1121422116988215
-0.3364303015805608,1.211375479264594,3.1694855024162774
-0.3445026815766738,1.1330530095596247,3.225733780760068
-0.34118266620080234,1.0443864328657047,3.279963451554856
-0.3265247700136314,0.946831651920828,3.331284065105452
-0.3007696752653151,0.8419905135310625,3.3788529383561885
-0.2643402798995825,0.7315845062902776,3.4218889917234017
-0.21783475358119414,0.6174264937850291,3.4596855744005977
-0.16201671576658333,0.5013909474245843,3.49162206754516
-0.09780269709349299,0.3853831676722059,3.5171740748225875
-0.026247089973242765,0.27130799906421954,3.535922032979807
0.05147516450351425,0.16103855271539025,3.5475581010621933
0.13408786906701742,0.05638544988620248,3.5518912151535296
0.22023452539228552,-0.04093290836817992,3.5488502256402312
0.3085006077641109,-0.12931855729573133,3.5384850654860345
0.3974367895501948,-0.2073202069846139,3.520965930334111
0.4855827411043843,-0.2736570725034089,3.496580483899312
0.5714911083390855,-0.3272399043542789,3.4657291345379253
0.6537512782393688,-0.3671888739196099,3.4289184605535334
0.7310125410896782,-0.3928480202235884,3.3867528921952736
0.8020062690900132,-0.4037960207932881,3.339924786929859
0.8655667471893367,-0.39985310976202854,3.289203060951114
0.9206503140944815,-0.3810840296199353,3.2354205635973328
0.9663524991597334,-0.34779696814404243,3.1794604019881665
1.0019228737698251,-0.30053849796351334,3.1222414404301357
1.0267773733570553,-0.2400846018521819,3.0647032126901195
1.0405078877253418,-0.1674279311128573,3.007790494876879
1.0428889622083573,-0.0837615062703781,2.9524377922434706
1.033881499628919,0.009540872292426616,2.8995539946368263
1.0136334022735574,0.11094718209903764,2.8500074525515964
0.9824771433410577,0.21879233434596063,2.8046117188390314
0.982051826515095,0.24865218393511784,2.760447149630725
0.9417628866066645,0.3577430965859202,2.721179478665325
0.8920551417525426,0.4695687819801997,2.6873038609597524
0.8337447917489895,0.5822930654553704,2.6593765332201906
0.7677892909309869,0.6940650173932009,2.6378560613960307
0.695271626798528,0.8030493454329746,2.6230958110396596
0.6173825373918089,0.9074565299213126,2.6153381450538595
0.5354009594055278,1.0055722077754088,2.6147104440996456
0.45067302808371634,1.0957853222774534,2.621223015009332
0.36458997371624835,1.1766145765813991,2.634768921548632
0.2785652776759436,1.24673275656622,2.6551257403066657
0.19401146309350256,1.3049885236550876,2.6819592128822225
0.11231690126675253,1.3504253197629699,2.7148287343974618
0.03482301464232057,1.3822970739539437,2.753194588217831
-0.037197749303854,1.4000804529053354,2.7964268080842807
-0.10256281161889663,1.4034834540264112,2.8438155221418233
-0.160198879786709,1.392450200132844,2.8945826090157656
-0.20915957116141082,1.3671618569485355,2.947894474543169
-0.2486409525442208,1.3280336583694379,3.00287573936596
-0.2779947407443548,1.275708088334463,3.0586236126357873
-0.29673894737109613,1.2110443312569659,3.1142227158147935
-0.30456579306984494,1.1351041642404336,3.1687601131658996
-0.30134676125061294,1.0491345227277984,3.2213403021323677
-0.2871347083268769,0.9545470258559381,3.2710999174650266
-0.2621629958147308,0.8528947977084769,3.317221907655793
-0.22684165854324412,0.7458469650612677,3.358948950900846
-0.1817506718939037,0.6351612503668815,3.395595890303707
-0.12763042862088386,0.5226551100005281,3.426560984132541
-0.06536958162249301,0.41017589167662266,3.4513357864027556
0.004009547714849682,0.2995705010503881,3.469513495546009
0.07936775600551416,0.192655075578056,3.48079563408072
0.15946766355275824,0.09118516359004564,3.484996949604059
0.24299403208913747,-0.0031731017640871384,3.4820484566312855
0.32857536095249584,-0.08887036037590257,3.471998569335496
0.4148064070889198,-0.16449946562822243,3.455012306588244
0.5002712591048364,-0.22881858970368446,3.431368582354229
0.5835665864929469,-0.28077161436316683,3.401455625931706
0.6633246822803618,-0.31950547237807975,3.365764607238146
0.7382359207392841,-0.3443841548706739,3.324881571813765
0.8070702614052507,-0.35499915456222914,3.2794778179699597
0.868697446307555,-0.35117617345127744,3.23029887408959
0.922105558773876,-0.3329779847819689,3.1781522570715466
0.9664176390740644,-0.30070340230913734,3.1238942129255944
1.0009060840746644,-0.2548823737847076,3.0684156572365655
1.0250045944622503,-0.1962672792302605,3.012627546355087
1.0383174733624978,-0.12582057687787762,2.957445919519486
1.040626123671919,-0.04469899963258184,2.903776857516826
1.031892637416259,0.04576543844998748,2.852501604861428
1.012260418198386,0.14408731379753742,2.8044620997843137
0.9820518265150953,0.24865218393511762,2.760447149630725
0.9784840372760162,0.2789466138881981,2.7192225211717505
0.9396245489545161,0.38416698096091345,2.681348067171208
0.8916804348865592,0.49202509104023684,2.648674356380971
0.835438936099655,0.6007499169405641,2.6217378902289017
0.7718235364490043,0.708556200026472,2.6009809647445175
0.7018787990381279,0.8136737641101552,2.5867444080704165
0.6267532145215862,0.9143765816954921,2.579261984073596
0.5476803429201813,1.0090111153018106,2.578656553949222
0.4659585585995214,1.0960234685036079,2.5849380588431976
0.38292973099883043,1.1739849008668972,2.5980033566188263
0.29995719117185643,1.241615287827633,2.617637915447841
0.2184033459286584,1.2978041403016634,2.6435193364170964
0.13960730715345188,1.341628838884789,2.6752226473098077
0.06486290362449162,1.3723697832378745,2.7122272806376024
-0.004602563618697125,1.3895222079045213,2.7539256213442855
-0.06764847352445791,1.3928044705459075,2.799632983828267
-0.12323961399513639,1.3821626765002046,2.848598854461208
-0.17046318004110406,1.3577715637314347,2.9000192150010498
-0.20854376201345226,1.3200316336369324,2.953049744549321
-0.2368560778089891,1.2695625748254726,3.0068196832769467
-0.2549352399850884,1.207193087847447,3.06044613027657
-0.2624843891986439,1.1339472779547377,3.1130485407710404
-0.2593795686282767,1.0510278393207928,3.163763184634311
-0.24567175934191465,0.95979630683555,3.2117573288162276
-0.22158604318906705,0.8617506997401856,3.256242910796194
-0.1875179069630779,0.7585009241925875,3.296489478547969
-0.14402674851891384,0.6517423386527541,3.331836184541745
-0.09182669147584976,0.5432279161437488,3.361702636842317
-0.031774859327384525,0.43473946048312617,3.3855984291286116
0.035142698502826725,0.32805834911350845,3.403131193151923
0.1078271975652476,0.22493628293422618,3.414013041411708
0.18508516039474462,0.12706652342097985,3.4180652942603857
0.265648013377569,0.03605608931922144,3.415221413818211
0.3481929166950235,-0.046600630559217704,3.405528096523422
0.4313644853167117,-0.11954641515910136,3.3891445063780123
0.5137970443852685,-0.18158349671399526,3.3663396614792207
0.594137053559759,-0.2316932280598753,3.3374880167498113
0.6710653321106569,-0.26905280879340027,3.3030633153985947
0.7433187198309545,-0.2930487956317876,3.263630810070035
0.8097108180918362,-0.3032871751345552,3.219837981411458
0.869151470475368,-0.29959983339332336,3.1724039064587175
0.9206646631127369,-0.28204731645754083,3.1221074514111535
0.9634045508049973,-0.25091783617002766,3.069774482670125
0.9966693457778497,-0.2067225377364839,3.0162643061355374
1.0199128410174947,-0.1501871067353437,2.9624555574267206
1.0327533789746985,-0.08223985338063888,2.909231774709849
1.0349801183712,-0.003996469693951066,2.8574668910256835
1.0265564962076694,0.08325829012774039,2.8080108843332
1.0076208281271493,0.1780917053404501,2.7616758208950047
0.9784840372760162,0.27894661388819786,2.7192225211717505
0.9717884364350926,0.3095511378943891,2.6811072343031013
0.93451808167337,0.4104685863310179,2.64478163152295
0.8885346110402637,0.5139159089855772,2.6134440909341747
0.8345930718522874,0.6181945036800345,2.58760917408687
0.7735791826916134,0.7215921187724444,2.5677010896014236
0.7064947899314402,0.822410968281571,2.5540467276746988
0.6344414174462414,0.9189956094857616,2.546870292552036
0.558602179620201,1.0097601252466701,2.5462896210997465
0.4802223546417338,1.093214164724823,2.5523142479270238
0.40058893707005877,1.1679874148992002,2.5648452488279236
0.3210095054201186,1.2328521010691569,2.5836768651140907
0.24279075175951276,1.286743146881063,2.6084998821667353
0.16721702586087442,1.3287756628525857,2.6389067067321212
0.09552924621411063,1.3582594762335243,2.674398059591528
0.028904524179105884,1.3747104636232872,2.7143911737122153
-0.031563164150265055,1.3778585002637473,2.7582293632659907
-0.08488094100335342,1.3676518954803,2.805192806392353
-0.13017332995828101,1.3442582414413131,2.854510364653542
-0.16669663124058365,1.3080616612993539,2.9053722451063666
-0.19385113325294678,1.2596565018996448,2.956943297079944
-0.21119095982305447,1.1998375746212966,3.0083767253266265
-0.21843139147801072,1.1295871045964359,3.058827994376558
-0.21545354053021382,1.0500586026006922,3.1074686957867383
-0.2023063032098994,0.962557924438151,3.1535001505847577
-0.17920555679039207,0.8685218288251548,3.196166523555441
-0.14653061488924535,0.7694943858519004,3.234767234034185
-0.10481799914912893,0.667101623394248,3.268668459422103
-0.05475262956728766,0.5630248277809509,3.297313542535575
0.0028434218718762505,0.45897293711862114,3.3202321319018147
0.06702442959606075,0.3566544805752646,3.3370479049170463
0.13673654323281415,0.2577495243785768,3.3474847470532567
0.21083509180351664,0.1638820851749321,3.351371285651112
0.28810337918920215,0.07659346372094888,3.3486437038542842
0.3672726622471951,-0.002683063232322813,3.3393467884804693
0.4470429835384353,-0.07264577730402733,3.323633194623078
0.5261045165926914,-0.132145892663332,3.3017609390588234
0.6031590732229859,-0.18020641906100582,3.274089163619379
0.6769414197397372,-0.21603820398230394,3.2410722380924333
0.7462400520529642,-0.23905289050944217,3.203252299482336
0.8099170885359468,-0.24887257812592006,3.161250350135477
0.8669269540100821,-0.24533602783255487,3.1157560608989243
0.9163335480604069,-0.22850130968739074,3.0675164467441856
0.9573256157785346,-0.19864484929694998,3.0173236008020248
0.9892300685458197,-0.1562568889154174,2.966001688215156
1.0115230361298697,-0.10203343768037976,2.9143934133693854
1.0238384686192772,-0.036864843162027316,2.863346182710892
1.0259741469530443,0.03817882811933071,2.8136981903558125
1.017895003351975,0.12186536115594968,2.7662646549660233
0.9997336971306385,0.21282062538900623,2.7218244338812547
0.9717884364350926,0.30955113789438893,2.6811072343031017
0.9619925376523817,0.3403399953999001,2.6462579129142245
0.9264644683326186,0.4365398337580914,2.6116304310481047
0.8826305970786177,0.5351512817497177,2.5817578333369515
0.8312106748445167,0.6345551421250173,2.5571306270093097
0.773049015331819,0.7331192062447958,2.5381531901122227
0.7091006313817573,0.8292250549011568,2.5251371316348816
0.6404155536908431,0.9212946327161529,2.5182961748976362
0.5681215893358598,1.0078161597674622,2.517742648220983
0.4934058032128418,1.0873689549729193,2.5234856404976496
0.41749502646429915,1.1586467636346065,2.5354308519532274
0.34163571194577685,1.2204792061048797,2.5533821425458587
0.26707346750442484,1.2718509953878276,2.577044752580302
0.1950326031325855,1.311918608123674,2.6060301426539807
0.12669602783156722,1.340024135219025,2.6398623734632296
0.06318582627854644,1.3557060846959943,2.6779859207135024
0.005544834227189183,1.3587069593777208,2.7197747968129327
-0.04528048482659247,1.3489774849848941,2.7645428295712833
-0.0884555805490771,1.3266774192180593,2.8115549291283415
-0.12327151906214162,1.2921729285405883,2.8600391581090996
-0.14915662361794002,1.2460305757354777,2.9091994068141127
-0.16568586151529818,1.189008016960113,2.958228465318753
-0.17258782312491727,1.122041561053112,3.0063212778378556
-0.1697491784279822,1.04623079536908,3.0526881617194546
-0.15721653789193824,0.9628205305846471,3.0965677740120956
-0.13519568712790353,0.8731803609415725,3.1372396126950512
-0.10404820789662417,0.7787821755471587,3.1740358473015804
-0.06428554094595945,0.6811759899958041,3.206352284676731
-0.016560588167940843,0.5819644951557928,3.2336582898122392
0.038343008032243914,0.48277674102954826,3.2555054988586956
0.09952373212287993,0.38524138779762973,3.2715351812475553
0.1659769983058311,0.290959963263595,3.2814841300371587
0.2366116457875732,0.20148056581174223,3.2851889837634327
0.3102678556092563,0.11827244467443937,3.2825889088306193
0.3857361948419443,0.042701874900347936,3.2737265983972317
0.46177747544187076,-0.02399027684410182,3.258747571355575
0.5371431016838605,-0.08070892727107104,3.237897782915555
0.6105955720686147,-0.1265227577086201,3.211519586026933
0.6809287990631182,-0.16067950632755595,3.1800461099533566
0.7469879130245896,-0.18261832025987051,3.1439941483018217
0.807688225128083,-0.19197896478732596,3.1039556732859372
0.8620330379270109,-0.1886077383855707,3.0605881155585397
0.9091300110976575,-0.172559996498919,3.014603569218553
0.9482058136426277,-0.14409924260548568,2.9667570992455676
0.9786188219644412,-0.10369280149736093,2.9178343433537526
0.9998696553072668,-0.052004145820444325,2.8686386118423104
1.011609375575127,0.010117998128059913,2.819977697262568
1.013645216885785,0.08165358646197596,2.7726506104866218
1.0059437507812041,0.16142800679857006,2.7274344609709047
0.9886314351219028,0.2481313653613969,2.6850716966403976
0.9619925376523819,0.3403399953998999,2.6462579129142245
0.9491365943771952,0.3711866683850516,2.614817760341862
0.9154968029569737,0.4622735908941909,2.5820306911403335
0.8739926538613967,0.5556439486309975,2.55374578921845
0.8253056440711695,0.6497646029027959,2.53042749188379
0.7702352129410226,0.7430900951685492,2.5124586849339203
0.7096856154276087,0.8340880234253761,2.500134415682183
0.6446510742481141,0.9212642042070731,2.493657048288968
0.5761994547707292,1.0031872070353203,2.4931329409477962
0.5054547306948256,1.0785118584685613,2.49857069948672
0.4335785284338858,1.1460013298127254,2.5098810360608654
0.3617510532419099,1.2045474458141878,2.5268782352563752
0.2911517102757724,1.2531888808667995,2.5492832035323723
0.22293973879515297,1.2911269439517619,2.576728051929184
0.1582351774859416,1.3177386931220738,2.6087621367948888
0.0981004734559816,1.3325871641920806,2.6448594593416206
0.043523036882931104,1.3354285456773207,2.6844273025311276
-0.004600972233554962,1.3262161821723608,2.7268159634721494
-0.04548135899424405,1.305101340431263,2.771329421523933
-0.07844686857872502,1.2724307255716645,2.8172367669359084
-0.10295620823100099,1.228740788186332,2.863784202365588
-0.11860693527157923,1.1747489158392592,2.9102074202100905
-0.1251420651951411,1.1113416535816996,2.955744152515848
-0.12245429134901514,1.0395601469069333,2.9996466873973304
-0.11058774690544709,0.9605830461700533,3.041194146445535
-0.08973728019613209,0.8757071531817195,3.0797043215315325
-0.06024525530799474,0.7863261277582795,3.114544876645081
-0.02259593047434741,0.6939076038661145,3.145143730834436
0.022592493431913357,0.5999690911124858,3.170998451759759
0.07457802373954817,0.5060530572797375,3.191684505618248
0.13250705947812302,0.41370160104695464,3.2068622279774446
0.19542840748234516,0.32443113077228547,3.2162824010558206
0.2623089009575401,0.2397074651096249,3.219790345871864
0.3320503640498561,0.16092176430684138,3.217328462068678
0.40350764386342414,0.08936768739296858,3.2089371737102486
0.4755074138392481,0.026220150332713132,3.194754265519431
0.5468674397448668,-0.02748396606120379,3.175012620456611
0.6164159919277641,-0.07086284168232432,3.150036395787933
0.6830110850838698,-0.10320419659222319,3.1202357004319516
0.7455592296246822,-0.12397698663740525,3.086099860982527
0.8030333867460773,-0.13284012317962307,3.0481893869796837
0.8544898323770811,-0.1296480737618882,3.007126767358455
0.8990836531030222,-0.11445325174739113,2.9635862491977853
0.9360826196204439,-0.08750515569352585,2.91828276660213
0.9648792099220218,-0.04924627259247688,2.8719602015032266
0.9850005847911281,-0.00030481224703965415,2.825379169139344
0.9961163518086982,0.05851560791697391,2.779304528774094
0.998043990387615,0.12624915822664848,2.7344928247284725
0.9907518487557057,0.20178365565849496,2.6916798639440214
0.9743596636769634,0.2838788258529453,2.651568634053194
0.9491365943771952,0.37118666838505143,2.614817760341862
0.933273434438042,0.40196440125395666,2.5869159709168263
0.9016601540360203,0.4875641122113703,2.556104043480042
0.8626562765501131,0.5753097008655378,2.529523066076518
0.8169022445703187,0.6637603870766153,2.5076094976203476
0.7651493380368068,0.7514638130223681,2.4907231582997484
0.7082473382440712,0.8369798908734593,2.479141321339517
0.647130574455568,0.9189044489957932,2.4730541601823433
0.5828025822430405,0.9958922884099277,2.4725616258461387
0.5163196254601747,1.0666792709211268,2.477671805731087
0.44877335241932503,1.1301030762335682,2.488300790824757
0.3812728710564046,1.1851222872174672,2.5042740534857635
0.31492653740924104,1.2308334899495565,2.5253293131828176
0.25082375644207733,1.2664861077447296,2.5511208431337984
0.1900170940461772,1.2914947256044595,2.5812251471299557
0.13350499393699064,1.3054487027148902,2.6151479133319513
0.08221538323594904,1.3081189151576467,2.6523321308565935
0.03699043593278564,1.2994615181182412,2.6921672358801407
-0.001427255588092674,1.2796186658167137,2.733999137079408
-0.03240687389402777,1.2489161773392705,2.7771409557932083
-0.05543973450891365,1.2078581866978948,2.820884304550981
-0.07014763849823163,1.1571188649638084,2.864510918775473
-0.07628908248509941,1.0975313503971214,2.907304450667242
-0.07376322412904185,1.0300740683396323,2.948562231615716
-0.06261153795443414,0.9558546654977684,2.9876068099983533
-0.04301713433995846,0.8760918224142866,3.023797074917557
-0.015301752851247935,0.7920952427674546,3.056538783223888
0.020079520713885773,0.7052441480728633,3.0852943169721496
0.06254572682167134,0.6169646309042696,3.1095915110931847
0.11139957154186056,0.5287062384929624,3.129031406331258
0.16583887609478534,0.4419181712023008,3.1432948001440058
0.22496974860474256,0.35802548669781176,3.152147487999355
0.2878212617798799,0.2784057005397204,3.1554441090074667
0.3533613955114854,0.20436616741553498,3.1531305327425283
0.4205139826156411,0.1371226144122208,3.1452447480628467
0.4881763794686297,0.07777917881104474,3.131916239334849
0.5552375713847539,0.02731027818393933,3.113363860303362
0.6205964154467571,-0.01345538951608588,3.0898922405191747
0.6831797212420838,-0.04384845315242397,3.0618867833302352
0.7419598726197842,-0.06336985946042845,3.0298073375693333
0.7959717011193008,-0.07169906748821991,2.994180646848979
0.8443283340099099,-0.06869931187025541,2.955591700445847
0.8862357567164381,-0.05441984851084941,2.914674127793029
0.9210058505166383,-0.029095145803586242,2.8720997943022555
0.948067691431582,0.006858965333220335,2.8285677693524143
0.9669769247816102,0.05285211938870843,2.7847928475896753
0.9774230614778905,0.10812911004483688,2.741493812019158
0.9792345762446681,0.17178229064324646,2.6993816316078645
0.9723817240595549,0.24276647771829912,2.659147787193894
0.9569770285659736,0.3199161128806853,2.6214529173901995
0.9332734344380422,0.4019644012539565,2.5869159709168263
0.9144682429617494,0.4325467217004544,2.5626671990767793
0.8850113793281269,0.512307473532738,2.5339570262237157
0.8486680487507845,0.5940677276591165,2.5091892002763023
0.8060350077130367,0.676484982967219,2.488770408251854
0.7578122895700696,0.7582059504034345,2.4730359261509025
0.7047917100206015,0.8378887739417584,2.462244113734543
0.6478438655150014,0.9142250638226419,2.4565721722642966
0.5879038380856436,0.9859613802766716,2.456113234862295
0.5259558413257863,1.0519198149709297,2.4608748372679914
0.46301705962958145,1.1110173322312562,2.470778794101525
0.4001209460524445,1.1622835524580752,2.4856624826655005
0.3383002530404551,1.2048766857325937,2.5052815132051776
0.27857007466374456,1.2380973539839948,2.529313741781493
0.22191117879992872,1.2614000747580254,2.55736455986563
0.16925390295267173,1.2744022180238144,2.5889733738001537
0.12146287813559653,1.2768902889484013,2.6236211677341332
0.07932283165494536,1.2688234334759907,2.660739025849061
0.04352570190890598,1.2503341091504194,2.6997174739408694
0.014659276778243191,1.2217259101659483,2.7399164869695083
-0.006802457834452658,1.183468582358986,2.7806759982524087
-0.020507100840182924,1.136190309994442,2.8213267377411633
-0.026229622379678907,1.0806674009974637,2.861201221417217
-0.023876058807469625,1.017811539998768,2.8996447113609984
-0.013485055572342974,0.9486548184982089,2.936025966530458
0.004772767339854933,0.8743327879508853,2.9697476077215286
0.03059761698167085,0.7960658140436403,3.0002559265181366
0.06356545003595238,0.7151390383242242,3.0270499771690904
0.10313493559539322,0.6328812762126081,3.049689802103462
0.1486563438010649,0.550643197888526,3.0678036560217423
0.19938221438873743,0.4697751503244652,3.0810941099433764
0.25447962996575374,0.39160498462570953,3.0893429349824055
0.3130438924915895,0.3174162527519018,3.0924146856597403
0.37411337839466674,0.24842713162935146,3.090258923914182
0.43668532840481444,0.18577042071958375,3.082911047293994
0.49973231283276015,0.13047494148349906,3.070491707730135
0.5622191019372258,0.08344864416142733,3.053204830434894
0.6231196643686562,0.04546369925528532,3.0313342654555373
0.6814340145756137,0.017143818510281295,3.0052391268643808
0.7362046325398883,-0.0010459864146974973,2.975347896115652
0.7865321862287211,-0.008807039425666685,2.942151386391859
0.8315902986019226,-0.00601190424675252,2.9061946834648973
0.8706391167000229,0.007293523079683062,2.8680681954027527
0.9030374600094146,0.030890767804788666,2.8283979580853407
0.9282533486286577,0.0643923638225588,2.787835355712671
0.9458727383637551,0.10724821585258318,2.7470464250942888
0.9556063193223712,0.15875463198934323,2.7067009193432776
0.9572942663742643,0.21806587830384447,2.6674613105486564
0.9509088634755085,0.2842080657713515,2.6299719120019964
0.9365549587651674,0.35609514150224636,2.594848298590983
0.9144682429617494,0.4325467217004543,2.5626671990767793
0.8927982945137944,0.46280796040994265,2.5421710882265574
0.865618892219719,0.5364019990791897,2.5156806462157792
0.8320854510919036,0.6118409482560547,2.492827748033978
0.7927485893065855,0.6878861024806754,2.4739876376374967
0.7482542170467532,0.7632888024230655,2.4594696691181817
0.6993329306747997,0.8368109378347912,2.44951222711775
0.6467880163604508,0.9072452772850208,2.4442788125585597
0.5914822601440652,0.9734352908672443,2.4438553579629874
0.5343237810137063,1.0342941403883632,2.448248816443786
0.4762511196164624,1.0888225252217743,2.457387047534163
0.41821782744697145,1.1361250907960314,2.471120001732256
0.3611768095582394,1.1754251302921557,2.4892221843097997
0.3060646778870151,1.2060773381481287,2.5113963579293324
0.25378637211168287,1.2275784059583816,2.53727842327306
0.20520030056776212,1.239575286783899,2.5664433975435865
0.16110424520676941,1.2418709921731974,2.598412392669699
0.12222226203863101,1.234427826707253,2.632660478635258
0.08919279215201731,1.2173680069572392,2.6686253028155473
0.06255817852931744,1.190971654691807,2.705716323791829
0.04275576078986276,1.155672197285388,2.7433245080251085
0.03011069408546757,1.1120492508526898,2.7808323301700093
0.024830610061826186,1.0608191029681155,2.8176239128238727
0.027002207552631052,1.0028229512435964,2.8530951392166806
0.03658982898712032,0.9390130908870584,2.8866635727917167
0.05343604588640366,0.8704372780414376,2.91777802079773
0.07726424383473385,0.7982215256577776,2.945927584858666
0.10768316448056514,0.7235516143937067,2.970650049910881
0.14419332998786955,0.6476536221278196,2.991539473761708
0.18619524444839503,0.5717737917948088,3.0082528526490346
0.23299923758790556,0.4971580681109311,3.0205157533535973
0.28383678913301646,0.425031639196213,3.028126819384854
0.33787314789283707,0.3565788190193912,3.0309610772489903
0.39422103835044675,0.29292360099528886,3.0289719885102344
0.45195522970235347,0.23511120204401803,3.022192213950685
0.5101277281227061,0.18409090015804908,3.010733077281174
0.5677833427957087,0.14070044728381642,2.9947827372090092
0.6239753701224058,0.10565231345792198,2.974603097877204
0.6777811385676051,0.07952198806882854,2.950525508405691
0.7283171589009778,0.06273853033701321,2.922945322147932
0.774753631065793,0.055577524174428794,2.892315404999783
0.8163280694729107,0.05815655310428808,2.8591386993540078
0.8523578229930728,0.07043326954286383,2.82395996580009
0.8822512840695749,0.09220609014564313,2.7873568381704157
0.9055176028979901,0.12311750580027009,2.749930338808717
0.9217747471663877,0.16265995191628801,2.712295009799802
0.9307557750153339,0.21018414262168206,2.6750688222055112
0.9323132182158429,0.2649097320189463,2.63886302899697
0.9264215035936201,0.32593812744314893,2.6042721282976986
0.9131773729398771,0.39226724432864485,2.5718641017408626
0.8927982945137947,0.4628079604099425,2.5421710882265574
0.8683526355605389,0.4926237674615491,2.5255118612820455
0.8435623806000003,0.559748679276996,2.501350005021958
0.812976625024207,0.6285563286805755,2.480505942066329
0.7770975860941247,0.6979168959713711,2.4633219313526244
0.7365143966370558,0.7666914825520441,2.450080133861686
0.6918934315019024,0.8337508116123162,2.4409979795422263
0.6439673657025708,0.8979937708229726,2.43622459711708
0.5935231439144986,0.9583654925698672,2.435838365393701
0.5413890588648396,1.013874674850982,2.43984562628631
0.4884211507887849,1.0636098584278955,2.4481805806818357
0.4354891512725666,1.1067543929612778,2.4607063688595376
0.3834622022848567,1.142599846386886,2.4772173177238304
0.33319458488967085,1.1705576373504731,2.4974423179508327
0.28551169197491455,1.1901686996973513,2.521049275595968
0.24119647532398364,1.2011110203259618,2.547650565067352
0.2009765895691259,1.2032049266341003,2.576809393927297
0.16551244412249744,1.1964160367380756,2.608046975012062
0.13538635927187265,1.180855824022292,2.6408503881038454
0.11109300449761807,1.1567797867493568,2.6746810020665794
0.09303127601350127,1.1245832527856743,2.7089833191542927
0.08149774690188771,1.0847948883288063,2.7431940962687444
0.07668179739192854,1.0380680172231262,2.776751593395523
0.0786625052414332,0.9851698934003552,2.8091047973595544
0.0874073472822724,0.9269691025912157,2.839722469446201
0.1027727334498998,0.8644213001717458,2.868101868326272
0.12450636452824211,0.7985535193284456,2.8937770050547473
0.15225137489585144,0.7304473072017499,2.916326294596373
0.1855521922495439,0.6612209659118804,2.935379478240283
0.22386201808902262,0.5920111900689518,2.9506237032377998
0.2665518061331357,0.5239544022788969,2.9618086598359126
0.3129205912424217,0.45816809311569734,2.9687506913565054
0.3622069992473204,0.3957324719570521,2.971335809833933
0.41360174869098765,0.3376727299762601,2.9695215676942652
0.46626093920844314,0.28494220653149765,2.963337754743278
0.5193199083472317,0.23840673535991425,2.9528859090186663
0.5719074293009894,0.19883042761160416,2.938337649538271
0.6231600164295157,0.1668631251656488,2.919931858320551
0.6722361036691142,0.14302973024442714,2.8979707579484475
0.7183298630240929,0.12772158653363555,2.8728149490829216
0.7606844362401732,0.12119005332978897,2.8448774894100763
0.7986043623961032,0.1235423782275207,2.814617111245366
0.8314669973527546,0.13473993611704307,2.782530689161663
0.8587327375526765,0.15459886340738374,2.7491450813225033
0.879953880295588,0.18279307706146494,2.715008478485612
0.8947819750043404,0.21885962887055746,2.680681402725814
0.9029735447737612,0.26220630705107006,2.646727503678061
0.9043940842547045,0.3121213603456618,2.613704303426011
0.899020268228166,0.3677851849592123,2.5821540420048272
0.8869403346047346,0.42828378243047577,2.5525947738347914
0.8683526355605391,0.492623767461549,2.5255118612820455
0.8412317185581994,0.5218716233086278,2.512757974580152
0.8189324794063235,0.5822515776093764,2.491023990320829
0.791420092812837,0.6441451818490769,2.4722744153170946
0.7591463114049839,0.7065361447572543,2.456817117072149
0.7226410697812242,0.7684000084478478,2.444905903995834
0.6825037829997784,0.8287209699893767,2.4367363578775603
0.6393935041999428,0.886508560860992,2.4324426224387303
0.5940181029677623,0.9408139104182058,2.432095200696543
0.5471226421369987,0.9907453263226411,2.4356997973063996
0.49947714387799824,1.0354829361055762,2.4431972248916214
0.4518639459549429,1.0742921494512123,2.454464375898536
0.4050648557613913,1.1065357201493533,2.469316244019107
0.3598483130644907,1.1316842096605573,2.4875089619893975
0.31695677224524554,1.1493246804823178,2.5087438058832996
0.2770945112181073,1.1591674765714384,2.5326721001511445
0.24091606720708977,1.1610509794882549,2.5589009428625875
0.2090154892626467,1.154944262166945,2.586999657145442
0.18191658399268693,1.140947596737096,2.616506862888015
0.16006431467255336,1.1192908080581063,2.646938052587784
0.1438174949603442,1.0903295000013515,2.677793546951194
0.13344289718656618,1.0545392164444447,2.7085666996138444
0.12911087195984358,1.0125076328539144,2.738752216259784
0.13089255101463385,0.9649249066702914,2.7678544515402104
0.13875867923011445,0.9125723449420151,2.795395547556393
0.15258009499845823,0.8563095752852994,2.820923280273162
0.17212985105486253,0.797060430822439,2.8440184850250594
0.19708694094536325,0.7357977808674835,2.864301939188561
0.2270415699439345,0.6735275564389955,2.8814405890070676
0.26150188387056017,0.6112722329005378,2.8951530183243834
0.2999020453232718,0.5500540409434704,2.905214069430219
0.34161152471264566,0.49087818158726004,2.911458540143569
0.385945453540229,0.43471632080653083,2.9137838964279577
0.43217586992035056,0.3824906348026239,2.9121519559974836
0.4795436716941578,0.3350586678958662,2.9065895152688976
0.5272710808660778,0.2931992516715396,2.8971879093651816
0.5745744146970038,0.25759971658678094,2.884101512395352
0.6206769537532026,0.2288446060234802,2.8675452026358617
0.6648216956179451,0.20740607810210873,2.847790834235237
0.7062837848502599,0.19363615285843513,2.8251627733764773
0.744382415091233,0.1877609320842706,2.800032572193297
0.7784920078856019,0.1898768867422976,2.7728128678943618
0.8080524846626929,0.19994927291553002,2.7439506072717315
0.8325784632110702,0.21781270230146962,2.713919707846888
0.8516672276410264,0.24317385788346046,2.6832132761581393
0.8650053409683591,0.275616310187993,2.65233551096489
0.8723737917409857,0.3146073550451471,2.62179342431795
0.8736515902009314,0.3595067605763336,2.5920885164356817
0.8688177549328104,0.4095772797840419,2.563708541084275
0.8579516573780868,0.46399675612715513,2.537119496674393
0.8412317185581994,0.5218716233086277,2.512757974580152
0.8115469891721567,0.5504313422378581,2.503961836577035
0.7918303981857904,0.603818224840227,2.484745033921724
0.7675044348725117,0.6585434498200908,2.4681669928953447
0.738968530877397,0.713708430496241,2.454499924473226
0.7066912449551288,0.7684073594110932,2.443968241541013
0.6712025692481964,0.8217420816640989,2.4367448740412883
0.6330852268305708,0.8728368425903819,2.432948429468696
0.5929651034109382,0.9208526676281237,2.43264124533816
0.5515009703066686,0.9650011382576733,2.435828365604611
0.5093736674369959,1.0045573378118442,2.442457457841387
0.46727492395036835,1.0388717545875468,2.452419672537231
0.4258960000509536,1.0673809468099977,2.465551430402258
0.385916336525198,1.089616794331083,2.4816371083353705
0.34799239834289697,1.10521418514925,2.5004125799496197
0.31274689552054,1.1139170105384775,2.521569552520176
0.2807585582400558,1.1155823703464767,2.5447606291423464
0.25255263411522455,1.1101829194112418,2.569605012979147
0.22859226364038096,1.0978073165678535,2.5956947599348372
0.20927087543630188,1.0786587688728582,2.6226014770856954
0.19490572616312976,1.0530516949500175,2.6498833568799802
0.18573269117478405,1.0214065622451987,2.6770924316057174
0.18190239145217105,0.9842429829625381,2.703781929008147
0.1834777204108418,0.9421711820464145,2.729513608277791
0.1904328111928473,0.8958819773047324,2.7538649559524333
0.2026534613998308,0.8461354361996166,2.7764361235764854
0.21993900829325178,0.7937483955606954,2.7968564932015734
0.2420056236710049,0.7395810491469423,2.8147907629230056
0.2684909743186521,0.6845228232889338,2.8299444525277755
0.298960171510786,0.6294777725330917,2.842068738851519
0.3329129118718781,0.5753497350910242,2.8509645414479943
0.36979169234387355,0.5230274918410798,2.8564857914845057
0.40899096437099114,0.47337017257089614,2.858541830188096
0.44986707699026784,0.42719314909003886,2.8570988974600944
0.49174884556257653,0.3852546468474307,2.852180686216003
0.5339485726058433,0.34824329489044337,2.8438679533484787
0.5757733397686929,0.3167668185949759,2.8322971937013888
0.6165363855306191,0.29134206083158615,2.817658398828246
0.6555683818071658,0.2723864954198436,2.8001919373361575
0.6922284242985708,0.2602113722197539,2.7801846080399364
0.7259145561206459,0.2550166064176634,2.757964930733494
0.756073651920177,0.2568874959244251,2.7338977519039065
0.7822105001779278,0.2657933207860616,2.708378253962182
0.8038959345680994,0.28158784760455974,2.6818254663589993
0.8207738808575307,0.304011730686223,2.6546753851327116
0.8325672036347653,0.33269677049079194,2.6273738138664497
0.8390822568658454,0.36717195945771663,2.6003690436056126
0.8402120635568344,0.4068712159372779,2.5741044919312968
0.835938072313102,0.4511426792356269,2.5490114220558713
0.826330461952709,0.49925941314935485,2.5255018614929554
0.8115469891721567,0.550431342237858,2.503961836577035
0.7794204283228126,0.578185566238119,2.499159592490515
0.7623675052035144,0.6243599989900446,2.4825389374033175
0.7413279257716006,0.6716919670221058,2.4682005530808504
0.7166471593396726,0.719404280727779,2.4563798753972828
0.688730463410206,0.7667135052350951,2.447270999553378
0.6580362293585642,0.8128428243855782,2.4410234930386654
0.6250684556592869,0.8570347960340912,2.4377399397373942
0.5903684722450732,0.8985637892279184,2.437474255503993
0.5545060518842515,0.936747899046948,2.4402308028662287
0.5180700545276762,0.9709601434636088,2.4459643193926226
0.4816587582446152,1.0006387583704273,2.4545806609003225
0.44587003551339144,1.025296421731143,2.465938347299984
0.41129153617181907,1.0445282553950717,2.4798508856949244
0.37849103822311236,1.0580184731851434,2.496089832589332
0.34800712493677055,1.065545566098203,2.514388544924151
0.320340341326182,1.0669859394767154,2.534446558348738
0.29594497521334306,1.062315942429627,2.555934520837195
0.2752215978353803,1.0516122561793415,2.578499600639529
0.258510486475911,1.0350506349581696,2.6017712797692307
0.24608603712145427,1.0129030201286924,2.6253674378983702
0.23815225888691777,0.9855330749141054,2.648900626762819
0.23483942419157144,0.9533902130581497,2.671984432052032
0.23620192968952447,0.9170022194638625,2.694239818321347
0.2422174030781692,0.8769665839800618,2.7153013527435057
0.2527870704507707,0.8339406906345463,2.734823205505573
0.2677373781612851,0.7886310234065346,2.7524848283249073
0.28682284257042934,0.7417815657792575,2.7679962178430957
0.30973008088025133,0.6941615845517314,2.7811026774730867
0.33608295687100864,0.6465529984991869,2.791588999510102
0.36544875704749763,0.5997375392883966,2.799282998836205
0.39734529578268163,0.5544839154653182,2.804058340195173
0.4312488327923565,0.5115351902820227,2.8058366126139127
0.4666026729361371,0.4715965806186383,2.8045886169084713
0.5028263071362724,0.43532387734167527,2.80033484513383
0.5393249443206523,0.40331267723612846,2.793145144104926
0.5754992778757688,0.3760886033227333,2.7831375685138844
0.6107553262447404,0.35409867414249774,2.7704764424752355
0.6445141860880542,0.33770396372461703,2.755369661328498
0.6762215378603977,0.3271736727608962,2.7380652780024524
0.7053567477222654,0.32268070833783413,2.7188474299929064
0.7314414163332124,0.32429884480704274,2.6980316738328707
0.754047234155796,0.3320015124124334,2.6759598036630106
0.7728030142863413,0.3456622335648775,2.652994238981305
0.7874007873336364,0.3650566996007228,2.6295120737249107
0.7976008582678213,0.38986645392384944,2.605898884398138
0.8032357422061536,0.41968412105417485,2.5825423989169107
0.8042129145101502,0.45402009572177243,2.5598261301271057
0.8005163300375948,0.49231058217187007,2.5381230785342264
0.7922066866033297,0.5339268516755542,2.5177896076454145
0.7794204283228126,0.578185566238119,2.499159592490515
0.7449840509398231,0.605020247249731,2.498370975771622
0.7306648698065308,0.643792489502651,2.4844147660894103
0.7129981304008431,0.6835367033775905,2.4723749579676095
0.6922739200953784,0.7236002899815109,2.4624492447227215
0.6688325298504004,0.7633254063299937,2.4548006062918164
0.6430588666456596,0.8020597671108569,2.4495546331064713
0.6153761333184262,0.8391673551909478,2.446797463901356
0.5862388795846033,0.874038864999886,2.4465743713185937
0.5561255383449571,0.9061017073106838,2.448889018532225
0.5255305698301145,0.934829411139023,2.4537033990989943
0.4949563425772455,0.9597502683822621,2.4609384610230958
0.4649048845525723,0.9804550792534419,2.4704754047877593
0.43586963986604244,0.9966038713304728,2.482157634040033
0.408327366432686,1.0079314818939074,2.495793326898567
0.38273030762083177,1.014251911891463,2.5111585856636025
0.3594987664285012,1.0154613800373171,2.528001113211014
0.33901420411980193,1.0115400268979526,2.5460443557041095
0.3216129766415164,1.0025522409835061,2.5649920435999847
0.30758081166775514,0.9886456014902123,2.5845330563872264
0.29714811695944726,0.9700484550540809,2.6043465311761085
0.29048619707527573,0.9470661663054476,2.624107131258371
0.28770444055555994,0.920076103790185,2.643490388126974
0.28884852376544773,0.8895214435886134,2.6621780292400143
0.2938996608902628,0.8559038923765134,2.6798632040470634
0.3027749123980617,0.8197754494153804,2.6962555224667226
0.31532854690445616,0.7817293427398111,2.7110858230837316
0.331354434077915,0.7423902883695774,2.7241105927719644
0.3505894292941096,0.7024042324898516,2.7351159651732293
0.3727176944633702,0.6624277450327044,2.743921232376958
0.3973758840833864,0.6231172388169727,2.7503818121391
0.42415911136231016,0.5851181912679211,2.7543916219185727
0.45262759644868367,0.5490545456957646,2.755884820749655
0.4823138876044425,0.515518466163765,2.754836890348822
0.512730536749531,0.48506061417068225,2.7512650377042833
0.5433781033459001,0.4581811068041906,2.7452279125377137
0.5737533551973356,0.43532130483212333,2.7368246442774424
0.6033575315082059,0.41685656557086864,2.726193214355983
0.6317045325219379,0.4030900795286111,2.7135081905587235
0.6583289012655817,0.3942478920255693,2.698977860625718
0.6827934663404367,0.390475191536088,2.682840812172755
0.7046965202643336,0.3918339256979024,2.6653620150892983
0.7236784154973841,0.39830178413363965,2.6468284707402314
0.7394274698446448,0.40977256478659874,2.6275444994113784
0.7516850842691394,0.4260579177555848,2.607826743378825
0.760249989080898,0.44689043799508,2.5879989676514987
0.7649815487797011,0.47192805609869803,2.5683867437586736
0.7658020712861053,0.5007596550693795,2.549312103874461
0.76269808364324,0.5329118208491188,2.531088253058413
0.7557205532423867,0.5678566157647068,2.514014426437103
0.7449840509398231,0.605020247249731,2.498370975771622
0.708379363484434,0.6308251158123968,2.5015992270156113
0.6968527649238789,0.6620358441062739,2.4903648117975674
0.6826314619661393,0.6940289863241722,2.480673054030537
0.6659489680126122,0.7262792159553721,2.4726830921091105
0.6470792091528018,0.7582569851209349,2.4665261209871447
0.6263320263055038,0.7894372197352352,2.462303237960243
0.6040480876394838,0.8193079412079303,2.460083782650959
0.5805932948115653,0.8473786731182591,2.4599041984541112
0.5563527748715399,0.8731884948243116,2.461767434137247
0.5317245564866574,0.8963136097672251,2.4656428954219614
0.5071130343219139,0.9163743041989656,2.471466947341102
0.48292232889083203,0.9330411820715714,2.479143959123171
0.45954965090780214,0.9460405737111552,2.48854787444695
0.4373787790991329,0.9551590294663828,2.499524281282807
0.41677375856697596,0.9602468245458462,2.5118929473339566
0.39807292317881277,0.9612204174950008,2.52545077944579
0.3815833401347044,0.9580638219445377,2.539975158389856
0.367575767932356,0.9508288691061266,2.5552275942654417
0.35628021052007,0.9396343567053533,2.570957642497147
0.3478821406382734,0.9246640983263494,2.5869070161278866
0.3425194543622483,0.9061639051978232,2.6028138268835894
0.34028020685238747,0.8844375499794794,2.6184168853714134
0.3412011664908955,0.8598417788233459,2.633459989802359
0.3452672111459695,0.8327804536118195,2.6476961328175586
0.35241157647678484,0.8036979205567227,2.660891557342282
0.3625169522021263,0.7730717140467902,2.672829594870641
0.37541740833196197,0.741404715546208,2.683314223156464
0.3909011197332923,0.7092168962948743,2.6921732848931623
0.40871384429297763,0.6770367793950156,2.69926131453194
0.4285630975662074,0.6453927614764601,2.7044619268220877
0.4501229553629974,0.6148044364385845,2.7076897278535803
0.4730394054143787,0.5857740637328509,2.708891717222718
0.49693616024406717,0.5587783212764994,2.70804815829729
0.5214208357984209,0.5342604784143256,2.705172902291531
0.5460913943817522,0.5126231174482943,2.7003131608295643
0.5705427461041781,0.4942215232472703,2.693548730731841
0.5943734004464098,0.47935784947929505,2.6849906837535524
0.6171920587229819,0.46827615725671046,2.6747795427894823
0.6386240391958492,0.46115840765944105,2.6630829744919584
0.6583174293381662,0.4581214739390934,2.6500930361890576
0.6759488642282491,0.4592152224633951,2.6360230223085863
0.6912288361926502,0.4644216939118152,2.6211039620894763
0.7039064485141515,0.4736553981671116,2.6055808260880644
0.7137735351489258,0.4867647180606917,2.589708503768335
0.72066807880722,0.5035343989223295,2.573747618223963
0.7244768712727752,0.5236890830559002,2.557960246754325
0.7251373722786065,0.5468978311051363,2.5426056175624865
0.7226387364164588,0.5727795560687103,2.5279358532352765
0.7170219912181103,0.6009092807382589,2.51419183089738
0.708379363484434,0.6308251158123966,2.5015992270156113
0.6697567824690811,0.6554941341860647,2.5088310806456633
0.6610701317471963,0.6790150969436594,2.500364624513693
0.6503527036217179,0.703125700820636,2.4930607426129723
0.637780477966167,0.7274300503679081,2.487039364482385
0.6235598903782298,0.7515290688378395,2.4823993609843646
0.6079244425129507,0.7750270510134076,2.4792169208480694
0.5911308679920126,0.7975381606769258,2.4775442996525543
0.5734549168447658,0.8186927660300729,2.4774089617916064
0.5551868277003699,0.8381435090378004,2.478813129509162
0.5366265620775272,0.8555710090376665,2.481733746410119
0.5180788790246389,0.8706891069614826,2.4861228560457076
0.4998483309846548,0.8832495640593019,2.491908389357056
0.4822342630523808,0.893046137972831,2.498995348047141
0.46552589773629766,0.8999179692292505,2.5072673644502013
0.4499975859329677,0.903752222549312,2.51658861228559
0.4359043020928983,0.9044859395995037,2.526806036921551
0.42347745754711363,0.9021070727661462,2.537751868528037
0.4129211007394966,0.8966546829768762,2.5492463768526834
0.4044085667569822,0.8882182983212936,2.561100822386583
0.3980796311722216,0.8769364440022069,2.573120555461802
0.3940382149325437,0.862994367755632,2.58510821239355
0.392350677980873,0.8466209980880876,2.5968669561864233
0.3930447296273014,0.8280851852768489,2.6082037085924314
0.3961089735629827,0.8076912868558263,2.618932320450489
0.40149309498720864,0.785774170073273,2.628876628250495
0.4091086867750455,0.7626937133808271,2.637873346733299
0.4188307011198814,0.7388288972392852,2.6457747500301405
0.43049950281495364,0.7145715812699129,2.652451097317332
0.44392349045903057,0.6903200699302974,2.6577927631569955
0.45888224254612275,0.666472572366166,2.6617120375437215
0.475130136780517,0.6434206638282223,2.6641445661004344
0.492400383188082,0.6215428560173546,2.665050406775484
0.5104094048002672,0.601198381932973,2.664414685690029
0.5288614939800867,0.5827212972770895,2.6622478413667174
0.5474536679333435,0.5664149952689272,2.658585453329432
0.5658806436777335,0.5525472249366481,2.653487657888493
0.5838398507809752,0.541345694685713,2.647038160704105
0.6010363995589421,0.5329943333331593,2.6393428623417288
0.6171879231561246,0.52763027000151,2.630528119387727
0.6320292140015897,0.5253415824623733,2.6207386696777077
0.6453165785099646,0.5261658509018675,2.610135255705265
0.6568318385233707,0.5300895408550044,2.59889198523468
0.6663859137907446,0.5370482254412297,2.587193472456242
0.6738219266603326,0.5469276432520208,2.57523180662635
0.6790177780063956,0.5595655745200557,2.563203397967234
0.6818881520934785,0.5747545047633079,2.551305752616532
0.6823859174584271,0.5922450321671036,2.539734229581975
0.6805029008077104,0.6117499627550245,2.5286788329518783
0.6762700212226744,0.6329490261060595,2.518321092033265
0.6697567824690811,0.6554941341860647,2.5088310806456633
0.6292750163636736,0.6789259320827502,2.5200368194239853
0.6234640087915558,0.6946604766228606,2.5143731128623834
0.6162944957093874,0.7107894665158765,2.5094871200453808
0.6078842003237654,0.7270480641936645,2.505459068839952
0.5983712194524067,0.7431693039318484,2.502355099735529
0.5879117559782183,0.7588884754196232,2.5002261798189913
0.576677554002279,0.7739474702957396,2.499107265896513
0.5648530788104473,0.7880990202806598,2.499016730503766
0.5526324879584682,0.8011107573148725,2.499956060229397
0.5402164432102743,0.8127690290360046,2.5019098313052797
0.527808815677371,0.8228824069447056,2.5048459628643633
0.5156133382608213,0.8312848296553138,2.508716243707621
0.5038302603626428,0.8378383296192188,2.513457123930607
0.49265305979616253,0.8424352985481943,2.5189907584111277
0.482265265885672,0.8450002543395169,2.525226285023999
0.4728374459199952,0.8454910804900049,2.532061316594628
0.46452440444232257,0.8438997176478369,2.5393836220935895
0.4574626413638909,0.8402522959468857,2.5470729694670267
0.4517681106392152,0.8346087059506426,2.5550030998436513
0.4475343163053608,0.8270616152508204,2.563043800701919
0.44483077714823993,0.8177349468680597,2.5710630439560345
0.44370188520606924,0.8067818444393555,2.5789291538534695
0.44416617685332926,0.7943821576037726,2.586512969087178
0.446216028434008,0.7807394888763431,2.5936899636206885
0.44981778144182194,0.7660778505003998,2.6003422914021797
0.4549122951919586,0.7506379861727324,2.6063607213933926
0.4614159179094861,0.7346734180387433,2.6116464311402603
0.46922186028918517,0.7184462838658285,2.6161126294348707
0.4782019489729879,0.7022230327484837,2.6196859814247007
0.48820873115297425,0.6862700500215397,2.622307812768868
0.4990778957424013,0.6708492832203291,2.623935073069186
0.510630971359205,0.6562139409093974,2.6245410427565115
0.5226782568211592,0.6426043350048745,2.624115771825331
0.5350219360340441,0.6302439348594546,2.622666243212578
0.5474593261264433,0.6193356979018039,2.620216258137999
0.5597862054968901,0.6100587370811923,2.6168060452887856
0.5718001671269166,0.6025653798378192,2.6124916002656406
0.5833039420987014,0.5969786668904554,2.607343766136566
0.5941086387452472,0.5933903319112439,2.6014470701956407
0.6040368442463295,0.5918592952613382,2.5948983360271916
0.6129255377421008,0.5924106965202022,2.587805093665216
0.6206287671311013,0.5950354816944095,2.5802838139531934
0.6270200455997312,0.5996905518839657,2.572457996096059
0.6319944285322321,0.6062994709650549,2.56445613980667
0.6354702366983763,0.6147537206690786,2.5564096353440746
0.6373903974241699,0.6249144824496276,2.548450606089092
0.6377233817235808,0.6366149168791742,2.540709739082049
0.6364637220036187,0.6496629031478616,2.5333141391451934
0.6336321018420601,0.6638441936818889,2.5263852418250266
0.6292750163636736,0.6789259320827501,2.5200368194239853
0.5871004134284505,0.7010242232187904,2.535170396566313
0.584188927682671,0.7089076929228522,2.5323327129602027
0.5805967907109228,0.7169887913527795,2.529884686819445
0.576382985302972,0.7251348270957672,2.5278665146655923
0.5716167020271201,0.7332120424701244,2.5263113348296153
0.5663762031229855,0.7410878098227112,2.525244683321425
0.560747537437693,0.7486328092713351,2.524684074529297
0.5548231275061819,0.7557231521336428,2.5246387136340998
0.5487002519757387,0.7622424151758582,2.5251093454604776
0.5424794482932971,0.7680835522790628,2.526088242246853
0.5362628618833394,0.773150652133509,2.5275593305350563
0.5301525689228502,0.7773605130996744,2.5294984550960664
0.5242489002533128,0.7806440093768822,2.531873775558201
0.5186487939510652,0.782947226047038,2.534646289225141
0.513444203606767,0.7842323443560938,2.5377704714991265
0.5087205884499828,0.7844782626969438,2.5411950233935903
0.5045555101109958,0.7836809430972298,2.544863713861102
0.5010173590609822,0.7818534775227364,2.5487163031056124
0.49816423164236584,0.7790258729076736,2.552689531718237
0.4960429761284814,0.7752445584416473,2.5567181593950017
0.4946884234762216,0.7705716232036497,2.560736036180832
0.4941228154026879,0.7650837966610984,2.5646771886499846
0.49435543917681063,0.7588711887741029,2.568476903187875
0.49538247512265,0.752035810392411,2.5720727885868397
0.4971870593383692,0.7446898982400756,2.575405800508042
0.49973956060103664,0.7369540719915495,2.578421210987881
0.5029980669104869,0.7289553536999651,2.581069507069644
0.5069090736832051,0.7208250820985336,2.5833072038048837
0.511408362296109,0.7126967560221771,2.5850975582750726
0.5164220545545639,0.7047038423603496,2.5864111729093073
0.5218678257702973,0.6969775845344022,2.58722647819161
0.5276562565305032,0.6896448474842332,2.587530086831786
0.5336923009621289,0.6828260345494819,2.587317013584357
0.5398768473824825,0.6766331104500205,2.586590757106155
0.5461083457103229,0.6711677628283497,2.585363242508474
0.5522844749153859,0.6665197325413195,2.5836546255470716
0.5583038231268727,0.6627653401177414,2.5814929616652162
0.5640675528135646,0.6599662325774145,2.5789137453240856
0.569481023693353,0.6581683711887657,2.5759593271846954
0.5744553467240552,0.657401276786092,2.5726782187112143
0.5789088436590297,0.6576775450382777,2.569124295614066
0.5827683882017278,0.6589926396282599,2.5653559132122528
0.5859706067374613,0.6613249667392289,2.5614349482406293
0.5884629189264036,0.6646362296245031,2.557425782835628
0.5902044010713158,0.6688720574390511,2.553394247382361
0.5911664580835244,0.6739628980072638,2.5494065395815126
0.5913332930134865,0.6798251598677553,2.5455281374849266
0.5907021664362644,0.686362584842847,2.541822724347804
0.5892834414328078,0.6934678285951847,2.5383511429514156
0.5871004134284505,0.7010242232187904,2.535170396566313
0.5434062781532962,0.7216982009758393,2.5541696249580266
0.5434062781532962,0.7216982009758393,2.5541696249580266
0.5434062781532962,0.7216982009758393,2.5541696249580266
0.5434062781532962,0.7216982009758393,2.5541696249580266
0.5434062781532962,0.7216982009758393,2.5541696249580266
0.5434062781532962,0.7216982009758393,2.5541696249580266
0.5434062781532962,0.7216982009758393,2.5541696249580266
0.5434062781532961,0.7216982009758393,2.5541696249580266
0.5434062781532961,0.7216982009758393,2.5541696249580266
0.5434062781532961,0.7216982009758394,2.5541696249580266
0.5434062781532961,0.7216982009758394,2.5541696249580266
0.5434062781532961,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758394,2.5541696249580266
0.543406278153296,0.7216982009758393,2.5541696249580266
0.543406278153296,0.7216982009758393,2.5541696249580266
0.543406278153296,0.7216982009758393,2.5541696249580266
0.543406278153296,0.7216982009758393,2.5541696249580266
0.543406278153296,0.7216982009758393,2.5541696249580266
0.543406278153296,0.7216982009758393,2.5541696249580266
0.543406278153296,0.7216982009758393,2.5541696249580266
0.543406278153296,0.7216982009758393,2.554169624958027
0.543406278153296,0.7216982009758393,2.554169624958027
0.543406278153296,0.7216982009758393,2.554169624958027
0.5434062781532961,0.7216982009758393,2.554169624958027
0.5434062781532961,0.7216982009758391,2.554169624958027
0.5434062781532961,0.7216982009758391,2.554169624958027
0.5434062781532961,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758391,2.5541696249580266
0.5434062781532962,0.7216982009758393,2.5541696249580266
0.5434062781532962,0.7216982009758393,2.5541696249580266
0.5434062781532962,0.7216982009758393,2.5541696249580266
0.5434062781532962,0.7216982009758393,2.5541696249580266


==> Imgs/obstacles_in_joint_space.csv <==
0.7249829200591831,0.5638756044904757,2.5374402202071407
0.8458134067357135,0.5638756044904757,2.5374402202071407
0.6041524333826526,0.7249829200591831,2.5374402202071407
0.7249829200591831,0.40276828892176836,2.658270706883671
0.8458134067357135,0.40276828892176836,2.658270706883671
0.6041524333826526,0.5638756044904757,2.658270706883671
0.7249829200591831,0.5638756044904757,2.658270706883671
0.483321946706122,0.7249829200591831,2.658270706883671
0.6041524333826526,0.7249829200591831,2.658270706883671
0.36249146002959154,0.8860902356278904,2.658270706883671
0.483321946706122,0.8860902356278904,2.658270706883671
0.8458134067357135,0.241660973353061,2.7791011935602015
0.966643893412244,0.241660973353061,2.7791011935602015
0.6041524333826526,0.40276828892176836,2.7791011935602015
0.7249829200591831,0.40276828892176836,2.7791011935602015
0.8458134067357135,0.40276828892176836,2.7791011935602015
0.483321946706122,0.5638756044904757,2.7791011935602015
0.6041524333826526,0.5638756044904757,2.7791011935602015
0.7249829200591831,0.5638756044904757,2.7791011935602015
0.36249146002959154,0.7249829200591831,2.7791011935602015
0.483321946706122,0.7249829200591831,2.7791011935602015
0.6041524333826526,0.7249829200591831,2.7791011935602015
0.241660973353061,0.8860902356278904,2.7791011935602015
0.36249146002959154,0.8860902356278904,2.7791011935602015
0.483321946706122,0.8860902356278904,2.7791011935602015
0.241660973353061,1.0471975511965976,2.7791011935602015
0.966643893412244,0.08055365778435367,2.8999316802367323
0.7249829200591831,0.241660973353061,2.8999316802367323
0.8458134067357135,0.241660973353061,2.8999316802367323
0.483321946706122,0.40276828892176836,2.8999316802367323
0.6041524333826526,0.40276828892176836,2.8999316802367323
0.7249829200591831,0.40276828892176836,2.8999316802367323
0.36249146002959154,0.5638756044904757,2.8999316802367323
0.483321946706122,0.5638756044904757,2.8999316802367323
0.6041524333826526,0.5638756044904757,2.8999316802367323
0.241660973353061,0.7249829200591831,2.8999316802367323
0.36249146002959154,0.7249829200591831,2.8999316802367323
0.483321946706122,0.7249829200591831,2.8999316802367323
0.1208304866765305,0.8860902356278904,2.8999316802367323
0.241660973353061,0.8860902356278904,2.8999316802367323
0.36249146002959154,0.8860902356278904,2.8999316802367323
0.1208304866765305,1.0471975511965976,2.8999316802367323
0.241660973353061,1.0471975511965976,2.8999316802367323
0.8458134067357135,0.08055365778435367,3.0207621669132627
0.6041524333826526,0.241660973353061,3.0207621669132627
0.7249829200591831,0.241660973353061,3.0207621669132627
0.483321946706122,0.40276828892176836,3.0207621669132627
0.6041524333826526,0.40276828892176836,3.0207621669132627
0.241660973353061,0.5638756044904757,3.0207621669132627
0.36249146002959154,0.5638756044904757,3.0207621669132627
0.483321946706122,0.5638756044904757,3.0207621669132627
0.1208304866765305,0.7249829200591831,3.0207621669132627
0.241660973353061,0.7249829200591831,3.0207621669132627
0.36249146002959154,0.7249829200591831,3.0207621669132627
0.1208304866765305,0.8860902356278904,3.0207621669132627
0.241660973353061,0.8860902356278904,3.0207621669132627
0.36249146002959154,0.8860902356278904,3.0207621669132627
0.0,1.0471975511965976,3.0207621669132627
0.1208304866765305,1.0471975511965976,3.0207621669132627
0.241660973353061,1.0471975511965976,3.0207621669132627
0.0,1.2083048667653051,3.0207621669132627
0.7249829200591831,0.08055365778435367,3.141592653589793
0.6041524333826526,0.241660973353061,3.141592653589793
0.36249146002959154,0.40276828892176836,3.141592653589793
0.483321946706122,0.40276828892176836,3.141592653589793
0.241660973353061,0.5638756044904757,3.141592653589793
0.36249146002959154,0.5638756044904757,3.141592653589793
0.1208304866765305,0.7249829200591831,3.141592653589793
0.241660973353061,0.7249829200591831,3.141592653589793
0.36249146002959154,0.7249829200591831,3.141592653589793
0.0,0.8860902356278904,3.141592653589793
0.1208304866765305,0.8860902356278904,3.141592653589793
0.241660973353061,0.8860902356278904,3.141592653589793
-0.1208304866765305,1.0471975511965976,3.141592653589793
0.0,1.0471975511965976,3.141592653589793
0.1208304866765305,1.0471975511965976,3.141592653589793
-0.1208304866765305,1.2083048667653051,3.141592653589793
0.8458134067357135,-0.241660973353061,3.2624231402663235
0.966643893412244,-0.241660973353061,3.2624231402663235
0.7249829200591831,-0.08055365778435367,3.2624231402663235
0.6041524333826526,0.08055365778435367,3.2624231402663235
0.483321946706122,0.241660973353061,3.2624231402663235
0.36249146002959154,0.40276828892176836,3.2624231402663235
0.1208304866765305,0.5638756044904757,3.2624231402663235
0.241660973353061,0.5638756044904757,3.2624231402663235
0.36249146002959154,0.5638756044904757,3.2624231402663235
0.0,0.7249829200591831,3.2624231402663235
0.1208304866765305,0.7249829200591831,3.2624231402663235
0.241660973353061,0.7249829200591831,3.2624231402663235
-0.1208304866765305,0.8860902356278904,3.2624231402663235
0.0,0.8860902356278904,3.2624231402663235
0.1208304866765305,0.8860902356278904,3.2624231402663235
-0.241660973353061,1.0471975511965976,3.2624231402663235
-0.1208304866765305,1.0471975511965976,3.2624231402663235
0.0,1.0471975511965976,3.2624231402663235
0.8458134067357135,-0.40276828892176836,3.383253626942854
0.966643893412244,-0.40276828892176836,3.383253626942854
0.7249829200591831,-0.241660973353061,3.383253626942854
0.8458134067357135,-0.241660973353061,3.383253626942854
0.6041524333826526,-0.08055365778435367,3.383253626942854
0.483321946706122,0.08055365778435367,3.383253626942854
0.241660973353061,0.40276828892176836,3.383253626942854
0.1208304866765305,0.5638756044904757,3.383253626942854
0.241660973353061,0.5638756044904757,3.383253626942854
0.0,0.7249829200591831,3.383253626942854
0.1208304866765305,0.7249829200591831,3.383253626942854
-0.1208304866765305,0.8860902356278904,3.383253626942854
0.0,0.8860902356278904,3.383253626942854
-0.36249146002959154,1.0471975511965976,3.383253626942854
-0.241660973353061,1.0471975511965976,3.383253626942854
-0.1208304866765305,1.0471975511965976,3.383253626942854
0.7249829200591831,-0.40276828892176836,3.5040841136193848
0.8458134067357135,-0.40276828892176836,3.5040841136193848
0.6041524333826526,-0.241660973353061,3.5040841136193848
0.7249829200591831,-0.241660973353061,3.5040841136193848
0.483321946706122,-0.08055365778435367,3.5040841136193848
0.6041524333826526,-0.08055365778435367,3.5040841136193848
0.36249146002959154,0.08055365778435367,3.5040841136193848
0.483321946706122,0.08055365778435367,3.5040841136193848
0.1208304866765305,0.5638756044904757,3.5040841136193848
-0.1208304866765305,0.7249829200591831,3.5040841136193848
0.0,0.7249829200591831,3.5040841136193848
-0.241660973353061,0.8860902356278904,3.5040841136193848
-0.1208304866765305,0.8860902356278904,3.5040841136193848
0.7249829200591831,-0.5638756044904757,3.624914600295915
0.8458134067357135,-0.5638756044904757,3.624914600295915
0.6041524333826526,-0.40276828892176836,3.624914600295915
0.7249829200591831,-0.40276828892176836,3.624914600295915
0.483321946706122,-0.241660973353061,3.624914600295915
0.6041524333826526,-0.241660973353061,3.624914600295915
0.36249146002959154,-0.08055365778435367,3.624914600295915
0.483321946706122,-0.08055365778435367,3.624914600295915
0.241660973353061,0.08055365778435367,3.624914600295915
0.36249146002959154,0.08055365778435367,3.624914600295915
0.241660973353061,0.241660973353061,3.624914600295915
-0.241660973353061,0.7249829200591831,3.624914600295915
-0.483321946706122,0.8860902356278904,3.624914600295915
-0.36249146002959154,0.8860902356278904,3.624914600295915
0.6041524333826526,-0.5638756044904757,3.7457450869724456
0.7249829200591831,-0.5638756044904757,3.7457450869724456
0.483321946706122,-0.40276828892176836,3.7457450869724456
0.6041524333826526,-0.40276828892176836,3.7457450869724456
0.7249829200591831,-0.40276828892176836,3.7457450869724456
0.36249146002959154,-0.241660973353061,3.7457450869724456
0.483321946706122,-0.241660973353061,3.7457450869724456
0.6041524333826526,-0.241660973353061,3.7457450869724456
0.241660973353061,-0.08055365778435367,3.7457450869724456
0.36249146002959154,-0.08055365778435367,3.7457450869724456
0.483321946706122,-0.08055365778435367,3.7457450869724456
0.1208304866765305,0.08055365778435367,3.7457450869724456
0.241660973353061,0.08055365778435367,3.7457450869724456
0.36249146002959154,0.08055365778435367,3.7457450869724456
0.1208304866765305,0.241660973353061,3.7457450869724456
0.0,0.40276828892176836,3.7457450869724456
-0.36249146002959154,0.7249829200591831,3.7457450869724456
0.483321946706122,-0.5638756044904757,3.866575573648976
0.6041524333826526,-0.5638756044904757,3.866575573648976
0.36249146002959154,-0.40276828892176836,3.866575573648976
0.483321946706122,-0.40276828892176836,3.866575573648976
0.6041524333826526,-0.40276828892176836,3.866575573648976
0.241660973353061,-0.241660973353061,3.866575573648976
0.36249146002959154,-0.241660973353061,3.866575573648976
0.483321946706122,-0.241660973353061,3.866575573648976
0.1208304866765305,-0.08055365778435367,3.866575573648976
0.241660973353061,-0.08055365778435367,3.866575573648976
0.36249146002959154,-0.08055365778435367,3.866575573648976
0.1208304866765305,0.08055365778435367,3.866575573648976
0.241660973353061,0.08055365778435367,3.866575573648976
0.0,0.241660973353061,3.866575573648976
0.1208304866765305,0.241660973353061,3.866575573648976
-0.1208304866765305,0.40276828892176836,3.866575573648976
0.483321946706122,-0.5638756044904757,3.987406060325507
0.241660973353061,-0.40276828892176836,3.987406060325507
0.36249146002959154,-0.40276828892176836,3.987406060325507
0.483321946706122,-0.40276828892176836,3.987406060325507
0.1208304866765305,-0.241660973353061,3.987406060325507
0.241660973353061,-0.241660973353061,3.987406060325507
0.36249146002959154,-0.241660973353061,3.987406060325507
0.1208304866765305,-0.08055365778435367,3.987406060325507
0.241660973353061,-0.08055365778435367,3.987406060325507
0.36249146002959154,-0.08055365778435367,3.987406060325507
0.0,0.08055365778435367,3.987406060325507
0.1208304866765305,0.08055365778435367,3.987406060325507
0.241660973353061,0.08055365778435367,3.987406060325507
-0.1208304866765305,0.241660973353061,3.987406060325507
0.0,0.241660973353061,3.987406060325507
-0.241660973353061,0.40276828892176836,3.987406060325507
-0.1208304866765305,0.40276828892176836,3.987406060325507
-0.483321946706122,0.5638756044904757,3.987406060325507
0.241660973353061,-0.40276828892176836,4.108236547002037
0.36249146002959154,-0.40276828892176836,4.108236547002037
0.1208304866765305,-0.241660973353061,4.108236547002037
0.241660973353061,-0.241660973353061,4.108236547002037
0.36249146002959154,-0.241660973353061,4.108236547002037
0.0,-0.08055365778435367,4.108236547002037
0.1208304866765305,-0.08055365778435367,4.108236547002037
0.241660973353061,-0.08055365778435367,4.108236547002037
-0.1208304866765305,0.08055365778435367,4.108236547002037
0.0,0.08055365778435367,4.108236547002037
0.1208304866765305,0.08055365778435367,4.108236547002037
-0.241660973353061,0.241660973353061,4.108236547002037
-0.1208304866765305,0.241660973353061,4.108236547002037
0.0,0.241660973353061,4.108236547002037
-0.483321946706122,0.40276828892176836,4.108236547002037
-0.36249146002959154,0.40276828892176836,4.108236547002037
0.241660973353061,-0.40276828892176836,4.229067033678568
0.1208304866765305,-0.241660973353061,4.229067033678568
0.241660973353061,-0.241660973353061,4.229067033678568
0.0,-0.08055365778435367,4.229067033678568
0.1208304866765305,-0.08055365778435367,4.229067033678568
-0.241660973353061,0.08055365778435367,4.229067033678568
-0.1208304866765305,0.08055365778435367,4.229067033678568
0.0,0.08055365778435367,4.229067033678568
-0.36249146002959154,0.241660973353061,4.229067033678568
-0.241660973353061,0.241660973353061,4.229067033678568
-0.1208304866765305,-0.08055365778435367,4.349897520355098
0.0,-0.08055365778435367,4.349897520355098
-0.241660973353061,0.08055365778435367,4.349897520355098


==> Imgs/opt_sos_trajectory.csv <==
1.0
1.0
4.71238898038469
0.6528539278371392
0.9273924383976748
4.559930176707031
0.3057078556742784
0.8547848767953498
4.407471373029372
-0.026845993296759678
0.7828315845101858
4.257781392839006
-0.27184650311686176
0.7148039081279886
4.124704353572398
-0.5168470129369637
0.6467762317457914
3.9916273143057914
-0.5930605467527221
0.5575255285000172
3.822056075042637
-0.24730664055762208
0.41521725809530113
3.561249335788117
0.09844726563747885
0.27290898769058464
3.300442596533596
0.24384512034614006
0.17664674422950086
3.115848352130767
0.12210157451428033
0.1417792047495524
3.0328707736099907
0.0003580286824204637
0.10691166526960391
2.9498931950892144
-0.051817852203878224
0.09196833436267908
2.914331164879661
-0.05181798438100648
0.09196815988552186
2.914330795903524
-0.05181811655813473
0.09196798540836462
2.9143304269273873
-0.062093947159373525
0.08322553958191552
2.894896770093647
-0.07648005713025656
0.07098618521574962
2.867689798116866
-0.09086616710113955
0.05874683084958377
2.8404828261400845
-0.06504492796273931
0.03989884613222807
2.799333976101699
-0.032522463981369695
0.01994942306611406
2.7558614782431943
0.0
0.0
2.7123889803846897


==> Imgs/optnlptrajectory.csv <==
1.0,1.0,4.71238898038469
0.9921060311725655,0.8430671188399365,4.436710847304838
0.9842120623451308,0.6861342376798729,4.161032714224985
0.9763180935176963,0.5292013565198095,3.8853545811451338
0.9684241246902616,0.37226847535974594,3.609676448065281
0.9605301558628271,0.2153355941996825,3.3339983149854295
0.9526361870353925,0.05840271303961908,3.058320181905578
0.9473368213815385,-0.04621741629708362,2.8745284751544986
0.9472266620748456,-0.046212041987064606,2.8745096210609677
0.9471165027681527,-0.0462066676770456,2.8744907669674364
0.9470063434614598,-0.04620129336702659,2.8744719128739056
0.946896184154767,-0.046195919057007574,2.8744530587803743
0.946786024848074,-0.04619054474698856,2.8744342046868434
0.9466758655413811,-0.046185170436969555,2.874415350593312
0.8519752311952354,-0.0415650411002669,2.8582070573443907
0.7099793593293626,-0.03463753425022241,2.833904044517774
0.5679834874634897,-0.02771002740017791,2.809601031691157
0.42598761559761766,-0.02078252055013345,2.78529801886454
0.28399174373174485,-0.013855013700088958,2.7609950060379234
0.1419958718658728,-0.0069275068500445,2.7366919932113065
0.0,0.0,2.7123889803846897


==> Imgs/optrrttrajectory.csv <==
1.0,1.0,4.71238898038469
1.2900448158555622,0.6886539365367349,4.50308315384864
1.5800896317111244,0.3773078730734698,4.29377732731259
1.8701344475666866,0.06596180961020484,4.084471500776539
2.1601792634222488,-0.2453842538530604,3.8751656742404896
2.026447665938159,-0.14040007012567834,3.734213526952058
1.8927160684540687,-0.035415886398296334,3.593261379663627
1.7589844709699787,0.06956829732908568,3.452309232375195
1.6252528734858886,0.1745524810564678,3.3113570850867635
1.3339782091589074,0.005529617531871728,2.9896842526442367
1.042703544831926,-0.16349324599272436,2.668011420201709
0.7514288805049444,-0.33251610951732063,2.3463385877591816
0.4601542161779628,-0.5015389730419169,2.0246657553166543
0.34511566213347206,-0.3761542297814376,2.196596561583663
0.23007710808898152,-0.25076948652095854,2.368527367850672
0.11503855404449076,-0.12538474326047927,2.5404581741176804
0.0,0.0,2.7123889803846897
0.0,0.0,2.7123889803846897
0.0,0.0,2.7123889803846897
0.0,0.0,2.7123889803846897
0.0,0.0,2.7123889803846897


==> Imgs/optsostrajectory.csv <==
1.0,1.0,4.71238898038469
0.800384813043623,0.9854800417599547,4.651337908846223
0.6007696260872459,0.9709600835199094,4.590286837307757
0.4011544391308689,0.9564401252798641,4.5292357657692905
0.20153925217449176,0.9419201670398188,4.468184694230825
0.0019240652181147233,0.9274002087997735,4.407133622692358
-0.1976911217382622,0.9128802505597282,4.346082551153892
-0.3658703816383668,0.8834444600569404,4.269230875586904
-0.471177787425927,0.8241770050286672,4.160777991962869
-0.5764851932134868,0.7649095500003941,4.052325108338834
-0.6817925990010466,0.7056420949721209,3.943872224714799
-0.7871000047886065,0.6463746399438478,3.835419341090764
-0.8924074105761662,0.5871071849155748,3.7269664574667294
-0.9977148163637264,0.5278397298873015,3.6185135738426943
-0.9295355620602374,0.4572755147944899,3.495365238218656
-0.7746129683835308,0.3810629289954081,3.364869195246328
-0.6196903747068243,0.3048503431963263,3.2343731522740002
-0.46476778103011873,0.22863775739724496,3.103877109301673
-0.30984518735341215,0.15242517159816316,2.973381066329345
-0.15492259367670658,0.0762125857990818,2.8428850233570175
0.0,0.0,2.7123889803846897


==> Imgs/rrt_experiments/results_sos_vs_rrt.csv <==
obs_seed,solver_seed,num_obs,radius_obs,success_rrt,length_rrt,success_sos,length_sos
1.0,1.0,5.0,0.1,1.0,3.5384052579060117,1.0,2.930357793866678
1.0,1.0,5.0,0.15,1.0,3.5384052579060117,1.0,2.9664344531987727
1.0,1.0,5.0,0.2,1.0,3.5384052579060117,1.0,3.0059094334021483
1.0,1.0,5.0,0.25,1.0,3.5384052579060117,1.0,3.0441117949078507
1.0,1.0,5.0,0.3,1.0,3.5384052579060117,1.0,3.0858228000480175
1.0,1.0,10.0,0.1,1.0,3.6518956721040188,0.0,3.059300606063074
1.0,1.0,10.0,0.15,1.0,3.5384052579060117,0.0,3.1500471820406566
1.0,1.0,10.0,0.2,1.0,3.5384052579060117,0.0,3.2104564922497363
1.0,1.0,10.0,0.25,0.0,1.0e9,0.0,3.3077979029859454
1.0,1.0,10.0,0.3,0.0,1.0e9,0.0,2.400839417787382e-6
1.0,1.0,15.0,0.1,0.0,1.0e9,0.0,2.970756793152678
1.0,1.0,15.0,0.15,0.0,1.0e9,0.0,3.0258819249791653
1.0,1.0,15.0,0.2,0.0,1.0e9,0.0,2.9043281058480126
1.0,1.0,15.0,0.25,0.0,1.0e9,0.0,3.460356325851971
1.0,1.0,15.0,0.3,0.0,1.0e9,0.0,2.1900552752702942e-6
1.0,1.0,20.0,0.1,1.0,2.82154966895812,0.0,2.994447674908931
1.0,1.0,20.0,0.15,1.0,2.82154966895812,0.0,2.9839781205522202
1.0,1.0,20.0,0.2,0.0,1.0e9,0.0,2.9945358998223277
1.0,1.0,20.0,0.25,0.0,1.0e9,0.0,3.0177039026908767
1.0,1.0,20.0,0.3,0.0,1.0e9,0.0,3.1903198086004974
1.0,1.0,25.0,0.1,1.0,3.6518956721040188,0.0,2.9772405738140324
1.0,1.0,25.0,0.15,0.0,1.0e9,0.0,3.1154269768220826
1.0,1.0,25.0,0.2,0.0,1.0e9,0.0,12375.557127786968
1.0,1.0,25.0,0.25,0.0,1.0e9,0.0,2.6353113333497767e-6
1.0,1.0,25.0,0.3,0.0,1.0e9,0.0,1.609191078293845e-6
1.0,2.0,5.0,0.1,1.0,3.5384052579060117,1.0,2.8882655130540265
1.0,2.0,5.0,0.15,1.0,3.5384052579060117,1.0,2.9253022613710087
1.0,2.0,5.0,0.2,1.0,3.5384052579060117,1.0,2.9662497109018657
1.0,2.0,5.0,0.25,1.0,3.5384052579060117,1.0,3.007359976351459
1.0,2.0,5.0,0.3,1.0,3.5384052579060117,1.0,3.059144639999706
1.0,2.0,10.0,0.1,1.0,3.6518956721040188,1.0,2.8628818234733058
1.0,2.0,10.0,0.15,1.0,3.5384052579060117,1.0,2.890142437177517
1.0,2.0,10.0,0.2,1.0,3.5384052579060117,1.0,2.956800278109059
1.0,2.0,10.0,0.25,0.0,1.0e9,0.0,3.1321321326594216
1.0,2.0,10.0,0.3,0.0,1.0e9,0.0,3.1345991553138757e-6
1.0,2.0,15.0,0.1,0.0,1.0e9,0.0,2.9051779856772946
1.0,2.0,15.0,0.15,0.0,1.0e9,0.0,2.8859957510031453
1.0,2.0,15.0,0.2,0.0,1.0e9,1.0,2.9894449145447948
1.0,2.0,15.0,0.25,0.0,1.0e9,0.0,3.0805502752428757
1.0,2.0,15.0,0.3,0.0,1.0e9,0.0,2.188001871123931e-6
1.0,2.0,20.0,0.1,1.0,2.82154966895812,0.0,3.036602888377689
1.0,2.0,20.0,0.15,1.0,2.82154966895812,1.0,2.8197331780802406
1.0,2.0,20.0,0.2,0.0,1.0e9,1.0,2.8144285972108722
1.0,2.0,20.0,0.25,0.0,1.0e9,0.0,2.829787144633861
1.0,2.0,20.0,0.3,0.0,1.0e9,0.0,2.869121242163951
1.0,2.0,25.0,0.1,1.0,3.6518956721040188,1.0,2.863455320678975
1.0,2.0,25.0,0.15,0.0,1.0e9,0.0,3.365956028877921
1.0,2.0,25.0,0.2,0.0,1.0e9,0.0,2.271478369464462e-6
1.0,2.0,25.0,0.25,0.0,1.0e9,0.0,2.5952939687418383e-6
1.0,2.0,25.0,0.3,0.0,1.0e9,0.0,1.6561353181615077e-6
1.0,3.0,5.0,0.1,1.0,3.5384052579060117,1.0,3.9917725240384527
1.0,3.0,5.0,0.15,1.0,3.5384052579060117,1.0,3.991967730039282
1.0,3.0,5.0,0.2,1.0,3.5384052579060117,1.0,4.07326553817137
1.0,3.0,5.0,0.25,1.0,3.5384052579060117,1.0,4.176625072999472
1.0,3.0,5.0,0.3,1.0,3.5384052579060117,1.0,4.276644053731706
1.0,3.0,10.0,0.1,1.0,3.6518956721040188,1.0,4.029143778173185
1.0,3.0,10.0,0.15,1.0,3.5384052579060117,1.0,4.082953350180752
1.0,3.0,10.0,0.2,1.0,3.5384052579060117,1.0,4.112849954178797
1.0,3.0,10.0,0.25,0.0,1.0e9,1.0,4.243867718322408
1.0,3.0,10.0,0.3,0.0,1.0e9,0.0,1.8821766931445868e-6
1.0,3.0,15.0,0.1,0.0,1.0e9,0.0,3.821735972614626
1.0,3.0,15.0,0.15,0.0,1.0e9,0.0,3.5791006980757465
1.0,3.0,15.0,0.2,0.0,1.0e9,0.0,3.4894095257116753
1.0,3.0,15.0,0.25,0.0,1.0e9,0.0,4.102591325990054
1.0,3.0,15.0,0.3,0.0,1.0e9,0.0,2.1814063595885433e-6
1.0,3.0,20.0,0.1,1.0,2.82154966895812,0.0,4.027741857523457
1.0,3.0,20.0,0.15,1.0,2.82154966895812,0.0,3.6492294835096266
1.0,3.0,20.0,0.2,0.0,1.0e9,0.0,3.3717826691188146
1.0,3.0,20.0,0.25,0.0,1.0e9,0.0,3.1849497015344874
1.0,3.0,20.0,0.3,0.0,1.0e9,0.0,3.6884476218306452
1.0,3.0,25.0,0.1,1.0,3.6518956721040188,1.0,4.16922584109487
1.0,3.0,25.0,0.15,0.0,1.0e9,0.0,4.770702370701641
1.0,3.0,25.0,0.2,0.0,1.0e9,0.0,3.8706994277475445e-6
1.0,3.0,25.0,0.25,0.0,1.0e9,0.0,1.982707939596181e-6
1.0,3.0,25.0,0.3,0.0,1.0e9,0.0,2.721165091118999e-6
1.0,4.0,5.0,0.1,1.0,3.5384052579060117,1.0,3.0158401908418817
1.0,4.0,5.0,0.15,1.0,3.5384052579060117,1.0,3.1120673659791986
1.0,4.0,5.0,0.2,1.0,3.5384052579060117,1.0,3.2021643531120114
1.0,4.0,5.0,0.25,1.0,3.5384052579060117,1.0,3.274342644118924
1.0,4.0,5.0,0.3,1.0,3.5384052579060117,1.0,3.323791121952133
1.0,4.0,10.0,0.1,1.0,3.6518956721040188,0.0,2.9595206161620884
1.0,4.0,10.0,0.15,1.0,3.5384052579060117,0.0,2.9893875454296177
1.0,4.0,10.0,0.2,1.0,3.5384052579060117,1.0,3.3487439658697933
1.0,4.0,10.0,0.25,0.0,1.0e9,1.0,3.4268945872359056
1.0,4.0,10.0,0.3,0.0,1.0e9,0.0,3.518410046124389e-6
1.0,4.0,15.0,0.1,0.0,1.0e9,0.0,3.0137595680488833
1.0,4.0,15.0,0.15,0.0,1.0e9,0.0,2.8874046092712566
1.0,4.0,15.0,0.2,0.0,1.0e9,0.0,2.874444769030742
1.0,4.0,15.0,0.25,0.0,1.0e9,0.0,3.071565670485667
1.0,4.0,15.0,0.3,0.0,1.0e9,0.0,2.196244249893329e-6
1.0,4.0,20.0,0.1,1.0,2.82154966895812,0.0,2.8655778992129832
1.0,4.0,20.0,0.15,1.0,2.82154966895812,1.0,2.8138393824152974
1.0,4.0,20.0,0.2,0.0,1.0e9,1.0,2.8289429590530615
1.0,4.0,20.0,0.25,0.0,1.0e9,0.0,2.8653097786907753
1.0,4.0,20.0,0.3,0.0,1.0e9,0.0,2.8756680761528974
1.0,4.0,25.0,0.1,1.0,3.6518956721040188,0.0,2.9321530640250395
1.0,4.0,25.0,0.15,0.0,1.0e9,0.0,3.8338653557462545
1.0,4.0,25.0,0.2,0.0,1.0e9,0.0,9944.528446859958
1.0,4.0,25.0,0.25,0.0,1.0e9,0.0,2.3603653812555837e-6
1.0,4.0,25.0,0.3,0.0,1.0e9,0.0,1.6945895337320208e-6
1.0,5.0,5.0,0.1,1.0,3.5384052579060117,1.0,3.062436074711376
1.0,5.0,5.0,0.15,1.0,3.5384052579060117,1.0,3.144342079304206
1.0,5.0,5.0,0.2,1.0,3.5384052579060117,1.0,3.227870576406757
1.0,5.0,5.0,0.25,1.0,3.5384052579060117,1.0,3.298338647869823
1.0,5.0,5.0,0.3,1.0,3.5384052579060117,1.0,3.3540307354899874
1.0,5.0,10.0,0.1,1.0,3.6518956721040188,0.0,3.0166357276285565
1.0,5.0,10.0,0.15,1.0,3.5384052579060117,0.0,3.0289101160349867
1.0,5.0,10.0,0.2,1.0,3.5384052579060117,1.0,3.276208622049675
1.0,5.0,10.0,0.25,0.0,1.0e9,1.0,3.371822838513774
1.0,5.0,10.0,0.3,0.0,1.0e9,0.0,2.9935082517587723e-6
1.0,5.0,15.0,0.1,0.0,1.0e9,0.0,3.208003609602273
1.0,5.0,15.0,0.15,0.0,1.0e9,0.0,3.090202146098307
1.0,5.0,15.0,0.2,0.0,1.0e9,0.0,2.916048476925867
1.0,5.0,15.0,0.25,0.0,1.0e9,0.0,2.946682966311842
1.0,5.0,15.0,0.3,0.0,1.0e9,0.0,2.1957656557623528e-6
1.0,5.0,20.0,0.1,1.0,2.82154966895812,0.0,3.098228066471893
1.0,5.0,20.0,0.15,1.0,2.82154966895812,0.0,2.9471682615038515
1.0,5.0,20.0,0.2,0.0,1.0e9,0.0,3.2077250535783235
1.0,5.0,20.0,0.25,0.0,1.0e9,0.0,2.823027348054706
1.0,5.0,20.0,0.3,0.0,1.0e9,0.0,3.040505302565778
1.0,5.0,25.0,0.1,1.0,3.6518956721040188,0.0,3.273684429930195
1.0,5.0,25.0,0.15,0.0,1.0e9,0.0,3.768728946970423
1.0,5.0,25.0,0.2,0.0,1.0e9,0.0,9.902816097723168e-6
1.0,5.0,25.0,0.25,0.0,1.0e9,0.0,1.912726321509119e-6
1.0,5.0,25.0,0.3,0.0,1.0e9,0.0,2.7487510764931894e-6
2.0,1.0,5.0,0.1,1.0,2.9098787143809557,0.0,2.985938127117404
2.0,1.0,5.0,0.15,0.0,1.0e9,0.0,2.8634418001404276
2.0,1.0,5.0,0.2,0.0,1.0e9,0.0,2.844564929850005
2.0,1.0,5.0,0.25,0.0,1.0e9,0.0,2.820047282511697
2.0,1.0,5.0,0.3,0.0,1.0e9,0.0,2.817887907205438
2.0,1.0,10.0,0.1,0.0,1.0e9,1.0,2.854224420419509
2.0,1.0,10.0,0.15,1.0,4.141223750480889,0.0,2.868748415063906
2.0,1.0,10.0,0.2,1.0,3.809294961743437,0.0,2.900855023194584
2.0,1.0,10.0,0.25,1.0,3.809294961743437,1.0,3.109703384120519
2.0,1.0,10.0,0.3,0.0,1.0e9,1.0,3.146809877818693
2.0,1.0,15.0,0.1,0.0,1.0e9,1.0,3.00569894108026
2.0,1.0,15.0,0.15,0.0,1.0e9,1.0,3.065469394204983
2.0,1.0,15.0,0.2,0.0,1.0e9,0.0,3.0989630807442334
2.0,1.0,15.0,0.25,0.0,1.0e9,0.0,3.187822389922996
2.0,1.0,15.0,0.3,0.0,1.0e9,0.0,2.9302221550703678
2.0,1.0,20.0,0.1,0.0,1.0e9,1.0,3.091725617590553
2.0,1.0,20.0,0.15,0.0,1.0e9,1.0,3.1337264708259798
2.0,1.0,20.0,0.2,0.0,1.0e9,1.0,3.1483985502955614
2.0,1.0,20.0,0.25,0.0,1.0e9,0.0,3.1430690252795013
2.0,1.0,20.0,0.3,0.0,1.0e9,0.0,5862.223210774843
2.0,1.0,25.0,0.1,0.0,1.0e9,0.0,3.0264606667212806
2.0,1.0,25.0,0.15,0.0,1.0e9,0.0,2.9526313069171426
2.0,1.0,25.0,0.2,0.0,1.0e9,0.0,2.965390188877726
2.0,1.0,25.0,0.25,0.0,1.0e9,0.0,3.0129619074642235
2.0,1.0,25.0,0.3,0.0,1.0e9,0.0,12438.132872192506
2.0,2.0,5.0,0.1,1.0,2.9098787143809557,1.0,2.8522389254835323
2.0,2.0,5.0,0.15,0.0,1.0e9,1.0,2.8729314319979657
2.0,2.0,5.0,0.2,0.0,1.0e9,1.0,2.897147309081953
2.0,2.0,5.0,0.25,0.0,1.0e9,0.0,2.9138910504238065
2.0,2.0,5.0,0.3,0.0,1.0e9,0.0,2.958692187197523
2.0,2.0,10.0,0.1,0.0,1.0e9,1.0,2.849503896539452
2.0,2.0,10.0,0.15,1.0,4.141223750480889,1.0,2.8802244417180893
2.0,2.0,10.0,0.2,1.0,3.809294961743437,0.0,2.993766748044897
2.0,2.0,10.0,0.25,1.0,3.809294961743437,0.0,3.0106318469148063
2.0,2.0,10.0,0.3,0.0,1.0e9,0.0,3.089866321630778
2.0,2.0,15.0,0.1,0.0,1.0e9,1.0,2.9498817185461954
2.0,2.0,15.0,0.15,0.0,1.0e9,1.0,2.9892957322500275
2.0,2.0,15.0,0.2,0.0,1.0e9,0.0,3.030593286124443
2.0,2.0,15.0,0.25,0.0,1.0e9,0.0,2.837211513742947
2.0,2.0,15.0,0.3,0.0,1.0e9,0.0,3.1418757416586343
2.0,2.0,20.0,0.1,0.0,1.0e9,1.0,2.8766969650654537
2.0,2.0,20.0,0.15,0.0,1.0e9,1.0,2.8197314246539893
2.0,2.0,20.0,0.2,0.0,1.0e9,0.0,2.8192452156984045
2.0,2.0,20.0,0.25,0.0,1.0e9,0.0,2.855355506886643
2.0,2.0,20.0,0.3,0.0,1.0e9,0.0,6937.163226198388
2.0,2.0,25.0,0.1,0.0,1.0e9,0.0,2.925091207651329
2.0,2.0,25.0,0.15,0.0,1.0e9,0.0,2.855948678321661
2.0,2.0,25.0,0.2,0.0,1.0e9,0.0,2.9265899178971977
2.0,2.0,25.0,0.25,0.0,1.0e9,0.0,2.974783492107599
2.0,2.0,25.0,0.3,0.0,1.0e9,0.0,12237.901639108562
2.0,3.0,5.0,0.1,1.0,2.9098787143809557,0.0,4.043809052491325
2.0,3.0,5.0,0.15,0.0,1.0e9,0.0,4.143563342744832
2.0,3.0,5.0,0.2,0.0,1.0e9,0.0,4.189952176328591
2.0,3.0,5.0,0.25,0.0,1.0e9,0.0,4.2315072817696455
2.0,3.0,5.0,0.3,0.0,1.0e9,0.0,4.274326385849229
2.0,3.0,10.0,0.1,0.0,1.0e9,0.0,4.030979643135142
2.0,3.0,10.0,0.15,1.0,4.141223750480889,1.0,4.0605696444645405
2.0,3.0,10.0,0.2,1.0,3.809294961743437,0.0,4.07138227413986
2.0,3.0,10.0,0.25,1.0,3.809294961743437,0.0,3.9152901446140174
2.0,3.0,10.0,0.3,0.0,1.0e9,0.0,4.14559453600403
2.0,3.0,15.0,0.1,0.0,1.0e9,0.0,4.188306886655447
2.0,3.0,15.0,0.15,0.0,1.0e9,0.0,4.011190212671576
2.0,3.0,15.0,0.2,0.0,1.0e9,0.0,3.553927791875411
2.0,3.0,15.0,0.25,0.0,1.0e9,0.0,3.2162099888257343
2.0,3.0,15.0,0.3,0.0,1.0e9,0.0,3.2558453482239638
2.0,3.0,20.0,0.1,0.0,1.0e9,0.0,3.9760125758470344
2.0,3.0,20.0,0.15,0.0,1.0e9,1.0,3.604745216711987
2.0,3.0,20.0,0.2,0.0,1.0e9,0.0,3.8867492541041444
2.0,3.0,20.0,0.25,0.0,1.0e9,0.0,3.317407442456859
2.0,3.0,20.0,0.3,0.0,1.0e9,0.0,38707.439446286415
2.0,3.0,25.0,0.1,0.0,1.0e9,0.0,3.698876182389871
2.0,3.0,25.0,0.15,0.0,1.0e9,0.0,3.451624229412146
2.0,3.0,25.0,0.2,0.0,1.0e9,0.0,3.30529956378067
2.0,3.0,25.0,0.25,0.0,1.0e9,0.0,3.4152737341545274
2.0,3.0,25.0,0.3,0.0,1.0e9,0.0,11518.100843639424
2.0,4.0,5.0,0.1,1.0,2.9098787143809557,1.0,2.872753231172656
2.0,4.0,5.0,0.15,0.0,1.0e9,1.0,2.870683896412934
2.0,4.0,5.0,0.2,0.0,1.0e9,0.0,2.897126400434276
2.0,4.0,5.0,0.25,0.0,1.0e9,0.0,2.9275735794201108
2.0,4.0,5.0,0.3,0.0,1.0e9,0.0,2.9664975381636314
2.0,4.0,10.0,0.1,0.0,1.0e9,1.0,2.9575490461095155
2.0,4.0,10.0,0.15,1.0,4.141223750480889,1.0,3.078344316299572
2.0,4.0,10.0,0.2,1.0,3.809294961743437,0.0,3.1439427958609594
2.0,4.0,10.0,0.25,1.0,3.809294961743437,0.0,2.9706375185302933
2.0,4.0,10.0,0.3,0.0,1.0e9,0.0,3.4592825653286843
2.0,4.0,15.0,0.1,0.0,1.0e9,1.0,2.8552531577139373
2.0,4.0,15.0,0.15,0.0,1.0e9,1.0,2.840689474404614
2.0,4.0,15.0,0.2,0.0,1.0e9,0.0,2.8467563348375577
2.0,4.0,15.0,0.25,0.0,1.0e9,0.0,2.9694864167999704
2.0,4.0,15.0,0.3,0.0,1.0e9,0.0,3.172614956556391
2.0,4.0,20.0,0.1,0.0,1.0e9,1.0,2.8893615018333962
2.0,4.0,20.0,0.15,0.0,1.0e9,0.0,2.8646498869021952
2.0,4.0,20.0,0.2,0.0,1.0e9,0.0,2.826815221586
2.0,4.0,20.0,0.25,0.0,1.0e9,0.0,2.9730061903853096
2.0,4.0,20.0,0.3,0.0,1.0e9,0.0,3.951148536809175e-6
2.0,4.0,25.0,0.1,0.0,1.0e9,0.0,3.1086817493671313
2.0,4.0,25.0,0.15,0.0,1.0e9,0.0,2.9667069815441303
2.0,4.0,25.0,0.2,0.0,1.0e9,0.0,2.9358398486706254
2.0,4.0,25.0,0.25,0.0,1.0e9,0.0,3.0862770299554376
2.0,4.0,25.0,0.3,0.0,1.0e9,0.0,13337.408556954491
2.0,5.0,5.0,0.1,1.0,2.9098787143809557,0.0,3.183024594310576
2.0,5.0,5.0,0.15,0.0,1.0e9,0.0,3.272028261364543
2.0,5.0,5.0,0.2,0.0,1.0e9,0.0,3.324524388742536
2.0,5.0,5.0,0.25,0.0,1.0e9,0.0,3.3380949911562663
2.0,5.0,5.0,0.3,0.0,1.0e9,0.0,3.2099743327136143
2.0,5.0,10.0,0.1,0.0,1.0e9,1.0,2.9713562000627087
2.0,5.0,10.0,0.15,1.0,4.141223750480889,0.0,3.0066171404513073
2.0,5.0,10.0,0.2,1.0,3.809294961743437,0.0,3.0021659709596604
2.0,5.0,10.0,0.25,1.0,3.809294961743437,0.0,3.041954829901279
2.0,5.0,10.0,0.3,0.0,1.0e9,1.0,3.213304646848697
2.0,5.0,15.0,0.1,0.0,1.0e9,0.0,3.1292501318295876
2.0,5.0,15.0,0.15,0.0,1.0e9,0.0,3.1269714573674405
2.0,5.0,15.0,0.2,0.0,1.0e9,0.0,3.3832591798955973
2.0,5.0,15.0,0.25,0.0,1.0e9,0.0,3.2386700407546325
2.0,5.0,15.0,0.3,0.0,1.0e9,0.0,3.5162206230658124
2.0,5.0,20.0,0.1,0.0,1.0e9,1.0,2.963809646812225
2.0,5.0,20.0,0.15,0.0,1.0e9,1.0,2.886224611074374
2.0,5.0,20.0,0.2,0.0,1.0e9,0.0,2.845997168518076
2.0,5.0,20.0,0.25,0.0,1.0e9,0.0,3.038031897207675
2.0,5.0,20.0,0.3,0.0,1.0e9,0.0,7135.4523216601865
2.0,5.0,25.0,0.1,0.0,1.0e9,0.0,3.263426649476204
2.0,5.0,25.0,0.15,0.0,1.0e9,0.0,3.049705780209881
2.0,5.0,25.0,0.2,0.0,1.0e9,0.0,2.9900122825068927
2.0,5.0,25.0,0.25,0.0,1.0e9,0.0,3.057583690813079
2.0,5.0,25.0,0.3,0.0,1.0e9,0.0,13716.407842172437
3.0,1.0,5.0,0.1,1.0,2.9098787143809557,0.0,8642.264067939019
3.0,1.0,5.0,0.15,1.0,2.9098787143809557,0.0,8759.70316026988
3.0,1.0,5.0,0.2,1.0,2.833912754185799,0.0,1.302986171008279e-6
3.0,1.0,5.0,0.25,0.0,1.0e9,0.0,2.2511279756707017e-6
3.0,1.0,5.0,0.3,0.0,1.0e9,0.0,2.0619728687141468e-6
3.0,1.0,10.0,0.1,1.0,3.6518956721040188,1.0,2.8639015058544848
3.0,1.0,10.0,0.15,1.0,3.6518956721040188,1.0,2.863862062664905
3.0,1.0,10.0,0.2,0.0,1.0e9,1.0,2.858966985356668
3.0,1.0,10.0,0.25,1.0,2.9378779924655767,1.0,2.8435119476101827
3.0,1.0,10.0,0.3,1.0,2.9378779924655767,1.0,2.836861001641908
3.0,1.0,15.0,0.1,1.0,3.6518956721040188,1.0,2.86204413158973
3.0,1.0,15.0,0.15,1.0,3.6518956721040188,1.0,2.9043106937993515
3.0,1.0,15.0,0.2,0.0,1.0e9,0.0,2.9740337698579804
3.0,1.0,15.0,0.25,0.0,1.0e9,0.0,2.9545720327267406
3.0,1.0,15.0,0.3,0.0,1.0e9,0.0,3.0164340714250097
3.0,1.0,20.0,0.1,0.0,1.0e9,1.0,2.9290613715771228
3.0,1.0,20.0,0.15,0.0,1.0e9,1.0,2.9592413107928595
3.0,1.0,20.0,0.2,0.0,1.0e9,0.0,2.9580413273600152
3.0,1.0,20.0,0.25,0.0,1.0e9,0.0,2.992001603777561
3.0,1.0,20.0,0.3,0.0,1.0e9,0.0,3.2014945361929885
3.0,1.0,25.0,0.1,1.0,4.141223750480889,1.0,2.8373095877784813
3.0,1.0,25.0,0.15,0.0,1.0e9,0.0,2.9620497987723255
3.0,1.0,25.0,0.2,0.0,1.0e9,0.0,2.830582908473482
3.0,1.0,25.0,0.25,0.0,1.0e9,0.0,2.841386234936373
3.0,1.0,25.0,0.3,0.0,1.0e9,0.0,2.843897958915007
3.0,2.0,5.0,0.1,1.0,2.9098787143809557,0.0,8724.57869082434
3.0,2.0,5.0,0.15,1.0,2.9098787143809557,0.0,9272.670689026523
3.0,2.0,5.0,0.2,1.0,2.833912754185799,0.0,1.3621995334891337e-6
3.0,2.0,5.0,0.25,0.0,1.0e9,0.0,2.315139565927282e-6
3.0,2.0,5.0,0.3,0.0,1.0e9,0.0,1.6666436463397576e-6
3.0,2.0,10.0,0.1,1.0,3.6518956721040188,1.0,2.8341764716619435
3.0,2.0,10.0,0.15,1.0,3.6518956721040188,1.0,2.834183744525441
3.0,2.0,10.0,0.2,0.0,1.0e9,1.0,2.8341718749479514
3.0,2.0,10.0,0.25,1.0,2.9378779924655767,1.0,2.8381398924023284
3.0,2.0,10.0,0.3,1.0,2.9378779924655767,1.0,2.8500399216782575
3.0,2.0,15.0,0.1,1.0,3.6518956721040188,1.0,2.83935657864255
3.0,2.0,15.0,0.15,1.0,3.6518956721040188,1.0,2.904733679722842
3.0,2.0,15.0,0.2,0.0,1.0e9,0.0,2.9866716565555653
3.0,2.0,15.0,0.25,0.0,1.0e9,0.0,3.0670544950283785
3.0,2.0,15.0,0.3,0.0,1.0e9,0.0,3.150754655051825
3.0,2.0,20.0,0.1,0.0,1.0e9,1.0,2.950410857278339
3.0,2.0,20.0,0.15,0.0,1.0e9,0.0,3.0663188391542273
3.0,2.0,20.0,0.2,0.0,1.0e9,0.0,3.1979711281592587
3.0,2.0,20.0,0.25,0.0,1.0e9,0.0,3.2498004562024247
3.0,2.0,20.0,0.3,0.0,1.0e9,0.0,3.0148463020716787
3.0,2.0,25.0,0.1,1.0,4.141223750480889,1.0,2.9330999154454505
3.0,2.0,25.0,0.15,0.0,1.0e9,1.0,2.984251523525392
3.0,2.0,25.0,0.2,0.0,1.0e9,0.0,3.0977626719868145
3.0,2.0,25.0,0.25,0.0,1.0e9,0.0,3.144928204631737
3.0,2.0,25.0,0.3,0.0,1.0e9,0.0,3.174262785875722
3.0,3.0,5.0,0.1,1.0,2.9098787143809557,0.0,2129.350767428559
3.0,3.0,5.0,0.15,1.0,2.9098787143809557,0.0,8605.960147482172
3.0,3.0,5.0,0.2,1.0,2.833912754185799,0.0,8562.948942018736
3.0,3.0,5.0,0.25,0.0,1.0e9,0.0,2.448070100334169e-6
3.0,3.0,5.0,0.3,0.0,1.0e9,0.0,2.0809001855024506e-6
3.0,3.0,10.0,0.1,1.0,3.6518956721040188,1.0,3.963566283911443
3.0,3.0,10.0,0.15,1.0,3.6518956721040188,1.0,3.9054095966418774
3.0,3.0,10.0,0.2,0.0,1.0e9,0.0,4.195457233673055
3.0,3.0,10.0,0.25,1.0,2.9378779924655767,0.0,4.228834594668466
3.0,3.0,10.0,0.3,1.0,2.9378779924655767,0.0,4.201290094456706
3.0,3.0,15.0,0.1,1.0,3.6518956721040188,0.0,3.929861048075155
3.0,3.0,15.0,0.15,1.0,3.6518956721040188,0.0,3.2384416449161573
3.0,3.0,15.0,0.2,0.0,1.0e9,0.0,3.1572506748539744
3.0,3.0,15.0,0.25,0.0,1.0e9,1.0,3.668997858052507
3.0,3.0,15.0,0.3,0.0,1.0e9,1.0,3.7666652146016077
3.0,3.0,20.0,0.1,0.0,1.0e9,0.0,4.087836889656492
3.0,3.0,20.0,0.15,0.0,1.0e9,0.0,4.162041855849551
3.0,3.0,20.0,0.2,0.0,1.0e9,0.0,3.962197910843718
3.0,3.0,20.0,0.25,0.0,1.0e9,0.0,3.7085111811382547
3.0,3.0,20.0,0.3,0.0,1.0e9,0.0,4.4065311952686494
3.0,3.0,25.0,0.1,1.0,4.141223750480889,0.0,4.078417659900693
3.0,3.0,25.0,0.15,0.0,1.0e9,0.0,4.1321406383606485
3.0,3.0,25.0,0.2,0.0,1.0e9,0.0,3.847935458964118
3.0,3.0,25.0,0.25,0.0,1.0e9,0.0,4.108044927431309
3.0,3.0,25.0,0.3,0.0,1.0e9,0.0,4.118563804491339
3.0,4.0,5.0,0.1,1.0,2.9098787143809557,0.0,8684.821218106339
3.0,4.0,5.0,0.15,1.0,2.9098787143809557,0.0,8774.911603843613
3.0,4.0,5.0,0.2,1.0,2.833912754185799,0.0,2.2028417171144023e-6
3.0,4.0,5.0,0.25,0.0,1.0e9,0.0,2.3511425218121015e-6
3.0,4.0,5.0,0.3,0.0,1.0e9,0.0,1.7157465948952179e-6
3.0,4.0,10.0,0.1,1.0,3.6518956721040188,0.0,3.002007702857043
3.0,4.0,10.0,0.15,1.0,3.6518956721040188,0.0,3.030024339960452
3.0,4.0,10.0,0.2,0.0,1.0e9,0.0,3.0992554276031288
3.0,4.0,10.0,0.25,1.0,2.9378779924655767,0.0,3.2296525641508276
3.0,4.0,10.0,0.3,1.0,2.9378779924655767,1.0,2.888714463413796
3.0,4.0,15.0,0.1,1.0,3.6518956721040188,1.0,2.8919043835400595
3.0,4.0,15.0,0.15,1.0,3.6518956721040188,1.0,2.9192908822483448
3.0,4.0,15.0,0.2,0.0,1.0e9,1.0,2.959273083439606
3.0,4.0,15.0,0.25,0.0,1.0e9,0.0,2.9668855869441337
3.0,4.0,15.0,0.3,0.0,1.0e9,0.0,3.0409847753082078
3.0,4.0,20.0,0.1,0.0,1.0e9,0.0,3.1153738845003534
3.0,4.0,20.0,0.15,0.0,1.0e9,0.0,3.087393272639361
3.0,4.0,20.0,0.2,0.0,1.0e9,0.0,3.069479971208519
3.0,4.0,20.0,0.25,0.0,1.0e9,0.0,3.1467046396343012
3.0,4.0,20.0,0.3,0.0,1.0e9,0.0,3.2918004389907467
3.0,4.0,25.0,0.1,1.0,4.141223750480889,0.0,2.9538346223107124
3.0,4.0,25.0,0.15,0.0,1.0e9,0.0,2.940851807513537
3.0,4.0,25.0,0.2,0.0,1.0e9,0.0,2.8268367315839664
3.0,4.0,25.0,0.25,0.0,1.0e9,0.0,2.8607060040467016
3.0,4.0,25.0,0.3,0.0,1.0e9,0.0,2.8496087599876865
3.0,5.0,5.0,0.1,1.0,2.9098787143809557,0.0,8953.290473867155
3.0,5.0,5.0,0.15,1.0,2.9098787143809557,0.0,8485.369009534605
3.0,5.0,5.0,0.2,1.0,2.833912754185799,0.0,1.3033755919980172e-6
3.0,5.0,5.0,0.25,0.0,1.0e9,0.0,2.4204349808748863e-6
3.0,5.0,5.0,0.3,0.0,1.0e9,0.0,1.716659718034383e-6
3.0,5.0,10.0,0.1,1.0,3.6518956721040188,1.0,3.0652213128341432
3.0,5.0,10.0,0.15,1.0,3.6518956721040188,1.0,3.109630301855503
3.0,5.0,10.0,0.2,0.0,1.0e9,1.0,3.1506346692456244
3.0,5.0,10.0,0.25,1.0,2.9378779924655767,1.0,3.095503322154187
3.0,5.0,10.0,0.3,1.0,2.9378779924655767,0.0,3.1003976204920543
3.0,5.0,15.0,0.1,1.0,3.6518956721040188,0.0,3.2146491575385823
3.0,5.0,15.0,0.15,1.0,3.6518956721040188,0.0,3.280370421201385
3.0,5.0,15.0,0.2,0.0,1.0e9,0.0,3.248378408329919
3.0,5.0,15.0,0.25,0.0,1.0e9,0.0,3.1850853157711914
3.0,5.0,15.0,0.3,0.0,1.0e9,0.0,3.098712866378566
3.0,5.0,20.0,0.1,0.0,1.0e9,1.0,3.318372720070937
3.0,5.0,20.0,0.15,0.0,1.0e9,0.0,3.4050603328692217
3.0,5.0,20.0,0.2,0.0,1.0e9,0.0,3.384406053700996
3.0,5.0,20.0,0.25,0.0,1.0e9,0.0,3.295574939594899
3.0,5.0,20.0,0.3,0.0,1.0e9,0.0,3.2307298153379653
3.0,5.0,25.0,0.1,1.0,4.141223750480889,0.0,3.077401852480062
3.0,5.0,25.0,0.15,0.0,1.0e9,0.0,2.958868283208624
3.0,5.0,25.0,0.2,0.0,1.0e9,0.0,2.923253579519499
3.0,5.0,25.0,0.25,0.0,1.0e9,0.0,3.09874048001396
3.0,5.0,25.0,0.3,0.0,1.0e9,0.0,3.2054598258014497
4.0,1.0,5.0,0.1,1.0,2.9098787143809557,1.0,2.933048999179426
4.0,1.0,5.0,0.15,0.0,1.0e9,1.0,2.9641349453555974
4.0,1.0,5.0,0.2,0.0,1.0e9,1.0,2.994857796979626
4.0,1.0,5.0,0.25,0.0,1.0e9,1.0,3.024015723189299
4.0,1.0,5.0,0.3,0.0,1.0e9,1.0,3.0576055767921124
4.0,1.0,10.0,0.1,0.0,1.0e9,1.0,2.86574051261707
4.0,1.0,10.0,0.15,0.0,1.0e9,1.0,2.8749551867234895
4.0,1.0,10.0,0.2,0.0,1.0e9,1.0,2.9065973460729406
4.0,1.0,10.0,0.25,0.0,1.0e9,1.0,2.961611189563866
4.0,1.0,10.0,0.3,0.0,1.0e9,1.0,3.058098513583964
4.0,1.0,15.0,0.1,1.0,2.9098787143809557,0.0,2.8737359405076606
4.0,1.0,15.0,0.15,0.0,1.0e9,0.0,2.896229813795987
4.0,1.0,15.0,0.2,0.0,1.0e9,0.0,2.9543288490991593
4.0,1.0,15.0,0.25,0.0,1.0e9,0.0,3.1136032229017196
4.0,1.0,15.0,0.3,0.0,1.0e9,0.0,3.1312242761700317
4.0,1.0,20.0,0.1,0.0,1.0e9,0.0,2.8689770466530478
4.0,1.0,20.0,0.15,0.0,1.0e9,0.0,3.0821795499861238
4.0,1.0,20.0,0.2,0.0,1.0e9,0.0,3.17871778629708
4.0,1.0,20.0,0.25,0.0,1.0e9,0.0,3.216296632090793
4.0,1.0,20.0,0.3,0.0,1.0e9,0.0,3.2947132250471793
4.0,1.0,25.0,0.1,0.0,1.0e9,0.0,3.0633014207032896
4.0,1.0,25.0,0.15,0.0,1.0e9,0.0,2.866452311113446
4.0,1.0,25.0,0.2,0.0,1.0e9,0.0,2.8857062272132965
4.0,1.0,25.0,0.25,0.0,1.0e9,0.0,2.919661538095064
4.0,1.0,25.0,0.3,0.0,1.0e9,0.0,2.9499035463361465
4.0,2.0,5.0,0.1,1.0,2.9098787143809557,0.0,2.8862302517349203
4.0,2.0,5.0,0.15,0.0,1.0e9,0.0,2.91816009395424
4.0,2.0,5.0,0.2,0.0,1.0e9,0.0,2.963878049466539
4.0,2.0,5.0,0.25,0.0,1.0e9,0.0,3.027095210578464
4.0,2.0,5.0,0.3,0.0,1.0e9,0.0,3.0624221293293656
4.0,2.0,10.0,0.1,0.0,1.0e9,1.0,2.841014661421272
4.0,2.0,10.0,0.15,0.0,1.0e9,1.0,2.8629650200888768
4.0,2.0,10.0,0.2,0.0,1.0e9,0.0,2.8927115609711858
4.0,2.0,10.0,0.25,0.0,1.0e9,0.0,2.967143163415546
4.0,2.0,10.0,0.3,0.0,1.0e9,0.0,3.0831426685417918
4.0,2.0,15.0,0.1,1.0,2.9098787143809557,1.0,2.8700255536843335
4.0,2.0,15.0,0.15,0.0,1.0e9,1.0,2.938420586451466
4.0,2.0,15.0,0.2,0.0,1.0e9,0.0,3.008209921437444
4.0,2.0,15.0,0.25,0.0,1.0e9,0.0,3.0533426095273386
4.0,2.0,15.0,0.3,0.0,1.0e9,0.0,3.186723130026831
4.0,2.0,20.0,0.1,0.0,1.0e9,1.0,2.9636333092063634
4.0,2.0,20.0,0.15,0.0,1.0e9,1.0,2.9788350082558424
4.0,2.0,20.0,0.2,0.0,1.0e9,0.0,3.011100552929492
4.0,2.0,20.0,0.25,0.0,1.0e9,0.0,3.0685224494440932
4.0,2.0,20.0,0.3,0.0,1.0e9,0.0,3.1701970934964265
4.0,2.0,25.0,0.1,0.0,1.0e9,0.0,2.891006154806582
4.0,2.0,25.0,0.15,0.0,1.0e9,0.0,2.9418727798062023
4.0,2.0,25.0,0.2,0.0,1.0e9,0.0,2.982704779808407
4.0,2.0,25.0,0.25,0.0,1.0e9,0.0,3.048627014854724
4.0,2.0,25.0,0.3,0.0,1.0e9,0.0,3.069644488357806
4.0,3.0,5.0,0.1,1.0,2.9098787143809557,1.0,3.987773673256706
4.0,3.0,5.0,0.15,0.0,1.0e9,1.0,4.019675460256619
4.0,3.0,5.0,0.2,0.0,1.0e9,1.0,4.00746739811674
4.0,3.0,5.0,0.25,0.0,1.0e9,1.0,3.9867864723705706
4.0,3.0,5.0,0.3,0.0,1.0e9,1.0,3.9678798116344525
4.0,3.0,10.0,0.1,0.0,1.0e9,1.0,4.131793676644101
4.0,3.0,10.0,0.15,0.0,1.0e9,0.0,4.172060556913608
4.0,3.0,10.0,0.2,0.0,1.0e9,0.0,4.23126063622912
4.0,3.0,10.0,0.25,0.0,1.0e9,0.0,4.294823316494692
4.0,3.0,10.0,0.3,0.0,1.0e9,0.0,4.582421318315241
4.0,3.0,15.0,0.1,1.0,2.9098787143809557,0.0,4.290416864006349
4.0,3.0,15.0,0.15,0.0,1.0e9,0.0,4.102766496147658
4.0,3.0,15.0,0.2,0.0,1.0e9,0.0,3.820563287283539
4.0,3.0,15.0,0.25,0.0,1.0e9,0.0,3.681627532337589
4.0,3.0,15.0,0.3,0.0,1.0e9,0.0,3.2841470570065874
4.0,3.0,20.0,0.1,0.0,1.0e9,0.0,4.290137693328008
4.0,3.0,20.0,0.15,0.0,1.0e9,0.0,4.404103795544908
4.0,3.0,20.0,0.2,0.0,1.0e9,0.0,4.490030369009003
4.0,3.0,20.0,0.25,0.0,1.0e9,0.0,4.31872478173166
4.0,3.0,20.0,0.3,0.0,1.0e9,0.0,4.488677456354995
4.0,3.0,25.0,0.1,0.0,1.0e9,1.0,4.296475832157326
4.0,3.0,25.0,0.15,0.0,1.0e9,0.0,4.2199703168058615
4.0,3.0,25.0,0.2,0.0,1.0e9,0.0,4.214967150283375
4.0,3.0,25.0,0.25,0.0,1.0e9,0.0,4.391434774420901
4.0,3.0,25.0,0.3,0.0,1.0e9,0.0,4.613479351280409
4.0,4.0,5.0,0.1,1.0,2.9098787143809557,1.0,2.8937749152425436
4.0,4.0,5.0,0.15,0.0,1.0e9,1.0,2.9093848828564193
4.0,4.0,5.0,0.2,0.0,1.0e9,1.0,2.936507724843446
4.0,4.0,5.0,0.25,0.0,1.0e9,0.0,2.979605661144045
4.0,4.0,5.0,0.3,0.0,1.0e9,0.0,3.0373227473067415
4.0,4.0,10.0,0.1,0.0,1.0e9,0.0,2.908144330088775
4.0,4.0,10.0,0.15,0.0,1.0e9,0.0,2.8942733372316627
4.0,4.0,10.0,0.2,0.0,1.0e9,0.0,2.9583955737228615
4.0,4.0,10.0,0.25,0.0,1.0e9,0.0,3.0731313802018905
4.0,4.0,10.0,0.3,0.0,1.0e9,0.0,3.1565023217850903
4.0,4.0,15.0,0.1,1.0,2.9098787143809557,1.0,2.9418601522721786
4.0,4.0,15.0,0.15,0.0,1.0e9,1.0,2.949872157337234
4.0,4.0,15.0,0.2,0.0,1.0e9,1.0,3.0309022752429393
4.0,4.0,15.0,0.25,0.0,1.0e9,0.0,3.0561830791069053
4.0,4.0,15.0,0.3,0.0,1.0e9,0.0,3.179683369119877
4.0,4.0,20.0,0.1,0.0,1.0e9,0.0,3.1131217655886587
4.0,4.0,20.0,0.15,0.0,1.0e9,0.0,3.2170941237232444
4.0,4.0,20.0,0.2,0.0,1.0e9,0.0,3.290210411425688
4.0,4.0,20.0,0.25,0.0,1.0e9,0.0,3.323682734408611
4.0,4.0,20.0,0.3,0.0,1.0e9,0.0,3.3211540053796216
4.0,4.0,25.0,0.1,0.0,1.0e9,0.0,2.917892128558593
4.0,4.0,25.0,0.15,0.0,1.0e9,0.0,3.1064764623352867
4.0,4.0,25.0,0.2,0.0,1.0e9,0.0,3.3224498686397137
4.0,4.0,25.0,0.25,0.0,1.0e9,0.0,3.2231545969143176
4.0,4.0,25.0,0.3,0.0,1.0e9,0.0,3.1548492122398226
4.0,5.0,5.0,0.1,1.0,2.9098787143809557,1.0,3.1044055429081494
4.0,5.0,5.0,0.15,0.0,1.0e9,1.0,3.1523750070106167
4.0,5.0,5.0,0.2,0.0,1.0e9,1.0,3.2049938825361672
4.0,5.0,5.0,0.25,0.0,1.0e9,1.0,3.263802539262728
4.0,5.0,5.0,0.3,0.0,1.0e9,1.0,3.329278596307251
4.0,5.0,10.0,0.1,0.0,1.0e9,1.0,3.1365399412801556
4.0,5.0,10.0,0.15,0.0,1.0e9,1.0,3.1656385302991836
4.0,5.0,10.0,0.2,0.0,1.0e9,1.0,3.2093029606668284
4.0,5.0,10.0,0.25,0.0,1.0e9,0.0,3.3652080527633967
4.0,5.0,10.0,0.3,0.0,1.0e9,0.0,3.4895142563204407
4.0,5.0,15.0,0.1,1.0,2.9098787143809557,0.0,3.2701792971694097
4.0,5.0,15.0,0.15,0.0,1.0e9,0.0,3.1782323936869084
4.0,5.0,15.0,0.2,0.0,1.0e9,0.0,3.131232126555992
4.0,5.0,15.0,0.25,0.0,1.0e9,0.0,3.0674635667336556
4.0,5.0,15.0,0.3,0.0,1.0e9,0.0,2.9667930639974904
4.0,5.0,20.0,0.1,0.0,1.0e9,0.0,2.9616978238845815
4.0,5.0,20.0,0.15,0.0,1.0e9,0.0,2.9726935266519785
4.0,5.0,20.0,0.2,0.0,1.0e9,0.0,3.073632171198186
4.0,5.0,20.0,0.25,0.0,1.0e9,0.0,3.1171559231530597
4.0,5.0,20.0,0.3,0.0,1.0e9,0.0,2.9514350996847
4.0,5.0,25.0,0.1,0.0,1.0e9,0.0,3.128593795824827
4.0,5.0,25.0,0.15,0.0,1.0e9,0.0,3.0218153172390756
4.0,5.0,25.0,0.2,0.0,1.0e9,0.0,2.9378724339443774
4.0,5.0,25.0,0.25,0.0,1.0e9,0.0,3.3018053466300006
4.0,5.0,25.0,0.3,0.0,1.0e9,0.0,3.305646240170452
5.0,1.0,5.0,0.1,1.0,2.833912754185799,1.0,2.8639326455940695
5.0,1.0,5.0,0.15,0.0,1.0e9,1.0,2.864732018509771
5.0,1.0,5.0,0.2,0.0,1.0e9,1.0,2.88646312815314
5.0,1.0,5.0,0.25,0.0,1.0e9,1.0,2.9126695623326957
5.0,1.0,5.0,0.3,0.0,1.0e9,1.0,2.944021058726588
5.0,1.0,10.0,0.1,1.0,3.1540218306574057,1.0,2.8882581483343044
5.0,1.0,10.0,0.15,0.0,1.0e9,1.0,2.9171247218382628
5.0,1.0,10.0,0.2,0.0,1.0e9,0.0,2.9547918061274823
5.0,1.0,10.0,0.25,0.0,1.0e9,0.0,3.1072044997370356
5.0,1.0,10.0,0.3,0.0,1.0e9,0.0,1.5547633060931796e-6
5.0,1.0,15.0,0.1,0.0,1.0e9,0.0,3.0298999444742067
5.0,1.0,15.0,0.15,0.0,1.0e9,1.0,3.288833020990271
5.0,1.0,15.0,0.2,0.0,1.0e9,1.0,3.4484246818307973
5.0,1.0,15.0,0.25,0.0,1.0e9,1.0,3.6361148132116003
5.0,1.0,15.0,0.3,0.0,1.0e9,0.0,3.308635296067316e-6
5.0,1.0,20.0,0.1,0.0,1.0e9,0.0,2.861149105073261
5.0,1.0,20.0,0.15,0.0,1.0e9,0.0,2.9612801857440925
5.0,1.0,20.0,0.2,0.0,1.0e9,0.0,2.9574189168089
5.0,1.0,20.0,0.25,0.0,1.0e9,0.0,3421.210038399804
5.0,1.0,20.0,0.3,0.0,1.0e9,0.0,1.407950461643569e-6
5.0,1.0,25.0,0.1,0.0,1.0e9,0.0,2.8576905881842465
5.0,1.0,25.0,0.15,0.0,1.0e9,0.0,2.852748375071722
5.0,1.0,25.0,0.2,0.0,1.0e9,0.0,2.865140342799108
5.0,1.0,25.0,0.25,0.0,1.0e9,0.0,4160.103931045403
5.0,1.0,25.0,0.3,0.0,1.0e9,0.0,4783.2277331688865
5.0,2.0,5.0,0.1,1.0,2.833912754185799,1.0,2.855229375741673
5.0,2.0,5.0,0.15,0.0,1.0e9,1.0,2.8733852885414133
5.0,2.0,5.0,0.2,0.0,1.0e9,1.0,2.8941081074328356
5.0,2.0,5.0,0.25,0.0,1.0e9,1.0,2.927825368318078
5.0,2.0,5.0,0.3,0.0,1.0e9,1.0,2.9657424319990833
5.0,2.0,10.0,0.1,1.0,3.1540218306574057,1.0,2.8620689029189705
5.0,2.0,10.0,0.15,0.0,1.0e9,1.0,2.9082686656666805
5.0,2.0,10.0,0.2,0.0,1.0e9,1.0,2.9721254747522394
5.0,2.0,10.0,0.25,0.0,1.0e9,1.0,3.05172609846271
5.0,2.0,10.0,0.3,0.0,1.0e9,0.0,1.3212054307732474e-6
5.0,2.0,15.0,0.1,0.0,1.0e9,0.0,2.990611602152118
5.0,2.0,15.0,0.15,0.0,1.0e9,0.0,3.064868141176278
5.0,2.0,15.0,0.2,0.0,1.0e9,0.0,3.0781555824766333
5.0,2.0,15.0,0.25,0.0,1.0e9,0.0,3.2667098140550923
5.0,2.0,15.0,0.3,0.0,1.0e9,0.0,7131.0188733495725
5.0,2.0,20.0,0.1,0.0,1.0e9,1.0,2.8380882279585284
5.0,2.0,20.0,0.15,0.0,1.0e9,0.0,2.894886490019979
5.0,2.0,20.0,0.2,0.0,1.0e9,0.0,2.922466030755811
5.0,2.0,20.0,0.25,0.0,1.0e9,0.0,3552.3418418512283
5.0,2.0,20.0,0.3,0.0,1.0e9,0.0,1.4065037999152582e-6
5.0,2.0,25.0,0.1,0.0,1.0e9,0.0,2.8353645117697703
5.0,2.0,25.0,0.15,0.0,1.0e9,0.0,2.824594927563518
5.0,2.0,25.0,0.2,0.0,1.0e9,0.0,2.869242215892605
5.0,2.0,25.0,0.25,0.0,1.0e9,0.0,3863.9816878828738
5.0,2.0,25.0,0.3,0.0,1.0e9,0.0,4766.369495514878
5.0,3.0,5.0,0.1,1.0,2.833912754185799,1.0,3.9837981951798875
5.0,3.0,5.0,0.15,0.0,1.0e9,1.0,3.965669953024813
5.0,3.0,5.0,0.2,0.0,1.0e9,1.0,3.899473059283736
5.0,3.0,5.0,0.25,0.0,1.0e9,0.0,3.8691305340813504
5.0,3.0,5.0,0.3,0.0,1.0e9,0.0,3.8653356117096496
5.0,3.0,10.0,0.1,1.0,3.1540218306574057,1.0,4.54219526939229
5.0,3.0,10.0,0.15,0.0,1.0e9,0.0,4.372742830975456
5.0,3.0,10.0,0.2,0.0,1.0e9,1.0,4.119507966123134
5.0,3.0,10.0,0.25,0.0,1.0e9,0.0,4.2755090943670275
5.0,3.0,10.0,0.3,0.0,1.0e9,0.0,1.8051136924303702e-6
5.0,3.0,15.0,0.1,0.0,1.0e9,0.0,4.150570711312257
5.0,3.0,15.0,0.15,0.0,1.0e9,0.0,4.44319021799939
5.0,3.0,15.0,0.2,0.0,1.0e9,0.0,4.420081024666336
5.0,3.0,15.0,0.25,0.0,1.0e9,0.0,4.425750444203045
5.0,3.0,15.0,0.3,0.0,1.0e9,0.0,3.3129242505206772e-6
5.0,3.0,20.0,0.1,0.0,1.0e9,1.0,3.7400761484951754
5.0,3.0,20.0,0.15,0.0,1.0e9,0.0,3.5716150651178094
5.0,3.0,20.0,0.2,0.0,1.0e9,0.0,3.640965665939898
5.0,3.0,20.0,0.25,0.0,1.0e9,0.0,4825.014592347998
5.0,3.0,20.0,0.3,0.0,1.0e9,0.0,1.4061620271862183e-6
5.0,3.0,25.0,0.1,0.0,1.0e9,0.0,3.858367149335083
5.0,3.0,25.0,0.15,0.0,1.0e9,0.0,3.7805549592820102
5.0,3.0,25.0,0.2,0.0,1.0e9,0.0,3.868392679339176
5.0,3.0,25.0,0.25,0.0,1.0e9,0.0,4609.7844381296445
5.0,3.0,25.0,0.3,0.0,1.0e9,0.0,5651.882093433557
5.0,4.0,5.0,0.1,1.0,2.833912754185799,1.0,2.9867056143972013
5.0,4.0,5.0,0.15,0.0,1.0e9,1.0,3.0199397588493113
5.0,4.0,5.0,0.2,0.0,1.0e9,1.0,3.0638168563793733
5.0,4.0,5.0,0.25,0.0,1.0e9,1.0,3.1104358704039288
5.0,4.0,5.0,0.3,0.0,1.0e9,1.0,3.160596767791288
5.0,4.0,10.0,0.1,1.0,3.1540218306574057,1.0,2.860783011247865
5.0,4.0,10.0,0.15,0.0,1.0e9,0.0,3.022303183957509
5.0,4.0,10.0,0.2,0.0,1.0e9,1.0,3.0733146261497075
5.0,4.0,10.0,0.25,0.0,1.0e9,0.0,3.244429833447321
5.0,4.0,10.0,0.3,0.0,1.0e9,0.0,1.3203633739967842e-6
5.0,4.0,15.0,0.1,0.0,1.0e9,0.0,3.231870372045116
5.0,4.0,15.0,0.15,0.0,1.0e9,1.0,3.40786608946202
5.0,4.0,15.0,0.2,0.0,1.0e9,0.0,3.348943610210627
5.0,4.0,15.0,0.25,0.0,1.0e9,0.0,3.0606059663732905
5.0,4.0,15.0,0.3,0.0,1.0e9,0.0,3.3050349826727108e-6
5.0,4.0,20.0,0.1,0.0,1.0e9,0.0,3.000971455815319
5.0,4.0,20.0,0.15,0.0,1.0e9,0.0,2.973072064141108
5.0,4.0,20.0,0.2,0.0,1.0e9,0.0,3.176730050430856
5.0,4.0,20.0,0.25,0.0,1.0e9,0.0,3972.2288502847064
5.0,4.0,20.0,0.3,0.0,1.0e9,0.0,1.4069657218347718e-6
5.0,4.0,25.0,0.1,0.0,1.0e9,1.0,2.9374040604069434
5.0,4.0,25.0,0.15,0.0,1.0e9,0.0,2.9394338851694166
5.0,4.0,25.0,0.2,0.0,1.0e9,0.0,2.9679876831952834
5.0,4.0,25.0,0.25,0.0,1.0e9,0.0,5143.6585126273785
5.0,4.0,25.0,0.3,0.0,1.0e9,0.0,3974.1884939122424
5.0,5.0,5.0,0.1,1.0,2.833912754185799,1.0,2.9736783606637407
5.0,5.0,5.0,0.15,0.0,1.0e9,1.0,2.972867742822194
5.0,5.0,5.0,0.2,0.0,1.0e9,1.0,2.9792433733902772
5.0,5.0,5.0,0.25,0.0,1.0e9,1.0,2.9774417638331654
5.0,5.0,5.0,0.3,0.0,1.0e9,0.0,3.004640021930605
5.0,5.0,10.0,0.1,1.0,3.1540218306574057,1.0,2.8597705544384766
5.0,5.0,10.0,0.15,0.0,1.0e9,1.0,2.901073177257666
5.0,5.0,10.0,0.2,0.0,1.0e9,1.0,2.944986315762226
5.0,5.0,10.0,0.25,0.0,1.0e9,0.0,2.9902255584361046
5.0,5.0,10.0,0.3,0.0,1.0e9,0.0,1.250010446971136e-6
5.0,5.0,15.0,0.1,0.0,1.0e9,0.0,3.431354650050784
5.0,5.0,15.0,0.15,0.0,1.0e9,0.0,3.7278630696735466
5.0,5.0,15.0,0.2,0.0,1.0e9,0.0,3.3059161089408997
5.0,5.0,15.0,0.25,0.0,1.0e9,0.0,3.213834569648865
5.0,5.0,15.0,0.3,0.0,1.0e9,0.0,3.2993396452577674e-6
5.0,5.0,20.0,0.1,0.0,1.0e9,0.0,3.2124020665352653
5.0,5.0,20.0,0.15,0.0,1.0e9,0.0,3.2686071078703423
5.0,5.0,20.0,0.2,0.0,1.0e9,0.0,3.2650419160164987
5.0,5.0,20.0,0.25,0.0,1.0e9,0.0,3674.8213505620233
5.0,5.0,20.0,0.3,0.0,1.0e9,0.0,1.4057175349733156e-6
5.0,5.0,25.0,0.1,0.0,1.0e9,0.0,3.302075021944157
5.0,5.0,25.0,0.15,0.0,1.0e9,0.0,3.176464731565309
5.0,5.0,25.0,0.2,0.0,1.0e9,0.0,3.2017836412716423
5.0,5.0,25.0,0.25,0.0,1.0e9,0.0,4096.021153572245
5.0,5.0,25.0,0.3,0.0,1.0e9,0.0,3810.3797767666283


==> Imgs/simple_instance_path_planning_standalone_contourtmp0.dat <==
-1.0e0 -1.0e0 8.661e-1 8.661e-1
-8.947372e-1 -1.0e0 7.3191771e-1 7.3191771e-1
-7.894743e-1 -1.0e0 6.198956e-1 6.198956e-1
-6.8421141e-1 -1.0e0 5.300343e-1 5.300343e-1
-5.7894852e-1 -1.0e0 4.623334e-1 4.623334e-1
-4.7368562e-1 -1.0e0 4.16793e-1 4.16793e-1
-3.6842273e-1 -1.0e0 3.934134e-1 3.934134e-1
-2.6315984e-1 -1.0e0 3.92194e-1 3.92194e-1
-1.5789694e-1 -1.0e0 4.131354e-1 4.131354e-1
-5.263405e-2 -1.0e0 4.5623721e-1 4.5623721e-1
5.262885e-2 -1.0e0 5.214996e-1 5.214996e-1
1.5789174e-1 -1.0e0 6.0892241e-1 6.0892241e-1
2.6315463e-1 -1.0e0 7.1850621e-1 7.1850621e-1
3.6841753e-1 -1.0e0 8.5025021e-1 8.5025021e-1
4.7368042e-1 -1.0e0 1.004155e0 1.004155e0
5.7894331e-1 -1.0e0 1.1802202e0 1.1802202e0
6.842062e-1 -1.0e0 1.3784459e0 1.3784459e0
7.894691e-1 -1.0e0 1.5988324e0 1.5988324e0
8.94732e-1 -1.0e0 1.8413792e0 1.8413792e0
9.9999489e-1 -1.0e0 2.1060867e0 2.1060867e0

-1.0e0 -8.947372e-1 7.087599e-1 7.087599e-1
-8.947372e-1 -8.947372e-1 5.745776e-1 5.745776e-1
-7.894743e-1 -8.947372e-1 4.6255551e-1 4.6255551e-1
-6.8421141e-1 -8.947372e-1 3.7269421e-1 3.7269421e-1
-5.7894852e-1 -8.947372e-1 3.049933e-1 3.049933e-1
-4.7368562e-1 -8.947372e-1 2.59453e-1 2.59453e-1
-3.6842273e-1 -8.947372e-1 2.3607317e-1 2.3607317e-1
-2.6315984e-1 -8.947372e-1 2.3485393e-1 2.3485393e-1
-1.5789694e-1 -8.947372e-1 2.5579529e-1 2.5579529e-1
-5.263405e-2 -8.947372e-1 2.9889716e-1 2.9889716e-1
5.262885e-2 -8.947372e-1 3.6415959e-1 3.6415959e-1
1.5789174e-1 -8.947372e-1 4.5158255e-1 4.5158255e-1
2.6315463e-1 -8.947372e-1 5.61166e-1 5.61166e-1
3.6841753e-1 -8.947372e-1 6.9291031e-1 6.9291031e-1
4.7368042e-1 -8.947372e-1 8.4681491e-1 8.4681491e-1
5.7894331e-1 -8.947372e-1 1.0228801e0 1.0228801e0
6.842062e-1 -8.947372e-1 1.2211058e0 1.2211058e0
7.894691e-1 -8.947372e-1 1.4414923e0 1.4414923e0
8.94732e-1 -8.947372e-1 1.6840392e0 1.6840392e0
9.9999489e-1 -8.947372e-1 1.9487466e0 1.9487466e0

-1.0e0 -7.894743e-1 5.7358e-1 5.7358e-1
-8.947372e-1 -7.894743e-1 4.3939767e-1 4.3939767e-1
-7.894743e-1 -7.894743e-1 3.2737558e-1 3.2737558e-1
-6.8421141e-1 -7.894743e-1 2.3751427e-1 2.3751427e-1
-5.7894852e-1 -7.894743e-1 1.6981328e-1 1.6981328e-1
-4.7368562e-1 -7.894743e-1 1.242729e-1 1.242729e-1
-3.6842273e-1 -7.894743e-1 1.0089317e-1 1.0089317e-1
-2.6315984e-1 -7.894743e-1 9.967393e-2 9.967393e-2
-1.5789694e-1 -7.894743e-1 1.206153e-1 1.206153e-1
-5.263405e-2 -7.894743e-1 1.6371716e-1 1.6371716e-1
5.262885e-2 -7.894743e-1 2.289796e-1 2.289796e-1
1.5789174e-1 -7.894743e-1 3.1640256e-1 3.1640256e-1
2.6315463e-1 -7.894743e-1 4.2598611e-1 4.2598611e-1
3.6841753e-1 -7.894743e-1 5.5773029e-1 5.5773029e-1
4.7368042e-1 -7.894743e-1 7.1163501e-1 7.1163501e-1
5.7894331e-1 -7.894743e-1 8.877002e-1 8.877002e-1
6.842062e-1 -7.894743e-1 1.0859259e0 1.0859259e0
7.894691e-1 -7.894743e-1 1.3063124e0 1.3063124e0
8.94732e-1 -7.894743e-1 1.5488593e0 1.5488593e0
9.9999489e-1 -7.894743e-1 1.8135667e0 1.8135667e0

-1.0e0 -6.8421141e-1 4.6056073e-1 4.6056073e-1
-8.947372e-1 -6.8421141e-1 3.2637843e-1 3.2637843e-1
-7.894743e-1 -6.8421141e-1 2.1435634e-1 2.1435634e-1
-6.8421141e-1 -6.8421141e-1 1.2449493e-1 1.2449493e-1
-5.7894852e-1 -6.8421141e-1 5.679408e-2 5.679408e-2
-4.7368562e-1 -6.8421141e-1 1.125371e-2 1.125371e-2
-3.6842273e-1 -6.8421141e-1 -1.212602e-2 -1.212602e-2
-2.6315984e-1 -6.8421141e-1 -1.334526e-2 -1.334526e-2
-1.5789694e-1 -6.8421141e-1 7.5961e-3 7.5961e-3
-5.263405e-2 -6.8421141e-1 5.069797e-2 5.069797e-2
5.262885e-2 -6.8421141e-1 1.159604e-1 1.159604e-1
1.5789174e-1 -6.8421141e-1 2.0338336e-1 2.0338336e-1
2.6315463e-1 -6.8421141e-1 3.1296692e-1 3.1296692e-1
3.6841753e-1 -6.8421141e-1 4.4471109e-1 4.4471109e-1
4.7368042e-1 -6.8421141e-1 5.9861575e-1 5.9861575e-1
5.7894331e-1 -6.8421141e-1 7.74681e-1 7.74681e-1
6.842062e-1 -6.8421141e-1 9.729068e-1 9.729068e-1
7.894691e-1 -6.8421141e-1 1.1932932e0 1.1932932e0
8.94732e-1 -6.8421141e-1 1.43584e0 1.43584e0
9.9999489e-1 -6.8421141e-1 1.7005475e0 1.7005475e0

-1.0e0 -5.7894852e-1 3.69702e-1 3.69702e-1
-8.947372e-1 -5.7894852e-1 2.355197e-1 2.355197e-1
-7.894743e-1 -5.7894852e-1 1.2349759e-1 1.2349759e-1
-6.8421141e-1 -5.7894852e-1 3.363623e-2 3.363623e-2
-5.7894852e-1 -5.7894852e-1 -3.406464e-2 -3.406464e-2
-4.7368562e-1 -5.7894852e-1 -7.9605e-2 -7.9605e-2
-3.6842273e-1 -5.7894852e-1 -1.0298473e-1 -1.0298473e-1
-2.6315984e-1 -5.7894852e-1 -1.0420396e-1 -1.0420396e-1
-1.5789694e-1 -5.7894852e-1 -8.32626e-2 -8.32626e-2
-5.263405e-2 -5.7894852e-1 -4.016074e-2 -4.016074e-2
5.262885e-2 -5.7894852e-1 2.51017e-2 2.51017e-2
1.5789174e-1 -5.7894852e-1 1.1252466e-1 1.1252466e-1
2.6315463e-1 -5.7894852e-1 2.2210822e-1 2.2210822e-1
3.6841753e-1 -5.7894852e-1 3.5385239e-1 3.5385239e-1
4.7368042e-1 -5.7894852e-1 5.0775705e-1 5.0775705e-1
5.7894331e-1 -5.7894852e-1 6.8382231e-1 6.8382231e-1
6.842062e-1 -5.7894852e-1 8.820482e-1 8.820482e-1
7.894691e-1 -5.7894852e-1 1.1024345e0 1.1024345e0
8.94732e-1 -5.7894852e-1 1.3449814e0 1.3449814e0
9.9999489e-1 -5.7894852e-1 1.6096889e0 1.6096889e0

-1.0e0 -4.7368562e-1 3.0100377e-1 3.0100377e-1
-8.947372e-1 -4.7368562e-1 1.6682156e-1 1.6682156e-1
-7.894743e-1 -4.7368562e-1 5.479938e-2 5.479938e-2
-6.8421141e-1 -4.7368562e-1 -3.5062e-2 -3.5062e-2
-5.7894852e-1 -4.7368562e-1 -1.0276285e-1 -1.0276285e-1
-4.7368562e-1 -4.7368562e-1 -1.4830319e-1 -1.4830319e-1
-3.6842273e-1 -4.7368562e-1 -1.7168292e-1 -1.7168292e-1
-2.6315984e-1 -4.7368562e-1 -1.7290216e-1 -1.7290216e-1
-1.5789694e-1 -4.7368562e-1 -1.519608e-1 -1.519608e-1
-5.263405e-2 -4.7368562e-1 -1.0885895e-1 -1.0885895e-1
5.262885e-2 -4.7368562e-1 -4.359653e-2 -4.359653e-2
1.5789174e-1 -4.7368562e-1 4.382645e-2 4.382645e-2
2.6315463e-1 -4.7368562e-1 1.5341e-1 1.5341e-1
3.6841753e-1 -4.7368562e-1 2.8515417e-1 2.8515417e-1
4.7368042e-1 -4.7368562e-1 4.3905884e-1 4.3905884e-1
5.7894331e-1 -4.7368562e-1 6.1512401e-1 6.1512401e-1
6.842062e-1 -4.7368562e-1 8.133499e-1 8.133499e-1
7.894691e-1 -4.7368562e-1 1.0337363e0 1.0337363e0
8.94732e-1 -4.7368562e-1 1.2762831e0 1.2762831e0
9.9999489e-1 -4.7368562e-1 1.5409906e0 1.5409906e0

-1.0e0 -3.6842273e-1 2.5446623e-1 2.5446623e-1
-8.947372e-1 -3.6842273e-1 1.2028397e-1 1.2028397e-1
-7.894743e-1 -3.6842273e-1 8.26181e-3 8.26181e-3
-6.8421141e-1 -3.6842273e-1 -8.159955e-2 -8.159955e-2
-5.7894852e-1 -3.6842273e-1 -1.4930038e-1 -1.4930038e-1
-4.7368562e-1 -3.6842273e-1 -1.9484077e-1 -1.9484077e-1
-3.6842273e-1 -3.6842273e-1 -2.182205e-1 -2.182205e-1
-2.6315984e-1 -3.6842273e-1 -2.1943974e-1 -2.1943974e-1
-1.5789694e-1 -3.6842273e-1 -1.9849838e-1 -1.9849838e-1
-5.263405e-2 -3.6842273e-1 -1.553965e-1 -1.553965e-1
5.262885e-2 -3.6842273e-1 -9.01341e-2 -9.01341e-2
1.5789174e-1 -3.6842273e-1 -2.71112e-3 -2.71112e-3
2.6315463e-1 -3.6842273e-1 1.0687244e-1 1.0687244e-1
3.6841753e-1 -3.6842273e-1 2.3861661e-1 2.3861661e-1
4.7368042e-1 -3.6842273e-1 3.9252127e-1 3.9252127e-1
5.7894331e-1 -3.6842273e-1 5.6858644e-1 5.6858644e-1
6.842062e-1 -3.6842273e-1 7.668123e-1 7.668123e-1
7.894691e-1 -3.6842273e-1 9.871986e-1 9.871986e-1
8.94732e-1 -3.6842273e-1 1.2297456e0 1.2297456e0
9.9999489e-1 -3.6842273e-1 1.494453e0 1.494453e0

-1.0e0 -2.6315984e-1 2.3008919e-1 2.3008919e-1
-8.947372e-1 -2.6315984e-1 9.590689e-2 9.590689e-2
-7.894743e-1 -2.6315984e-1 -1.611526e-2 -1.611526e-2
-6.8421141e-1 -2.6315984e-1 -1.0597664e-1 -1.0597664e-1
-5.7894852e-1 -2.6315984e-1 -1.7367749e-1 -1.7367749e-1
-4.7368562e-1 -2.6315984e-1 -2.1921785e-1 -2.1921785e-1
-3.6842273e-1 -2.6315984e-1 -2.4259758e-1 -2.4259758e-1
-2.6315984e-1 -2.6315984e-1 -2.4381682e-1 -2.4381682e-1
-1.5789694e-1 -2.6315984e-1 -2.2287546e-1 -2.2287546e-1
-5.263405e-2 -2.6315984e-1 -1.7977359e-1 -1.7977359e-1
5.262885e-2 -2.6315984e-1 -1.1451114e-1 -1.1451114e-1
1.5789174e-1 -2.6315984e-1 -2.70882e-2 -2.70882e-2
2.6315463e-1 -2.6315984e-1 8.249536e-2 8.249536e-2
3.6841753e-1 -2.6315984e-1 2.1423953e-1 2.1423953e-1
4.7368042e-1 -2.6315984e-1 3.681442e-1 3.681442e-1
5.7894331e-1 -2.6315984e-1 5.4420937e-1 5.4420937e-1
6.842062e-1 -2.6315984e-1 7.4243517e-1 7.4243517e-1
7.894691e-1 -2.6315984e-1 9.628217e-1 9.628217e-1
8.94732e-1 -2.6315984e-1 1.2053687e0 1.2053687e0
9.9999489e-1 -2.6315984e-1 1.470076e0 1.470076e0

-1.0e0 -1.5789694e-1 2.2787256e-1 2.2787256e-1
-8.947372e-1 -1.5789694e-1 9.36904e-2 9.36904e-2
-7.894743e-1 -1.5789694e-1 -1.833176e-2 -1.833176e-2
-6.8421141e-1 -1.5789694e-1 -1.0819313e-1 -1.0819313e-1
-5.7894852e-1 -1.5789694e-1 -1.7589397e-1 -1.7589397e-1
-4.7368562e-1 -1.5789694e-1 -2.2143434e-1 -2.2143434e-1
-3.6842273e-1 -1.5789694e-1 -2.4481407e-1 -2.4481407e-1
-2.6315984e-1 -1.5789694e-1 -2.4603331e-1 -2.4603331e-1
-1.5789694e-1 -1.5789694e-1 -2.2509196e-1 -2.2509196e-1
-5.263405e-2 -1.5789694e-1 -1.8199008e-1 -1.8199008e-1
5.262885e-2 -1.5789694e-1 -1.1672763e-1 -1.1672763e-1
1.5789174e-1 -1.5789694e-1 -2.930469e-2 -2.930469e-2
2.6315463e-1 -1.5789694e-1 8.027887e-2 8.027887e-2
3.6841753e-1 -1.5789694e-1 2.1202304e-1 2.1202304e-1
4.7368042e-1 -1.5789694e-1 3.659277e-1 3.659277e-1
5.7894331e-1 -1.5789694e-1 5.4199287e-1 5.4199287e-1
6.842062e-1 -1.5789694e-1 7.4021867e-1 7.4021867e-1
7.894691e-1 -1.5789694e-1 9.606052e-1 9.606052e-1
8.94732e-1 -1.5789694e-1 1.203152e0 1.203152e0
9.9999489e-1 -1.5789694e-1 1.4678595e0 1.4678595e0

-1.0e0 -5.263405e-2 2.4781659e-1 2.4781659e-1
-8.947372e-1 -5.263405e-2 1.1363445e-1 1.1363445e-1
-7.894743e-1 -5.263405e-2 1.61229e-3 1.61229e-3
-6.8421141e-1 -5.263405e-2 -8.824908e-2 -8.824908e-2
-5.7894852e-1 -5.263405e-2 -1.559499e-1 -1.559499e-1
-4.7368562e-1 -5.263405e-2 -2.0149028e-1 -2.0149028e-1
-3.6842273e-1 -5.263405e-2 -2.2487003e-1 -2.2487003e-1
-2.6315984e-1 -5.263405e-2 -2.2608926e-1 -2.2608926e-1
-1.5789694e-1 -5.263405e-2 -2.051479e-1 -2.051479e-1
-5.263405e-2 -5.263405e-2 -1.6204604e-1 -1.6204604e-1
5.262885e-2 -5.263405e-2 -9.67836e-2 -9.67836e-2
1.5789174e-1 -5.263405e-2 -9.36063e-3 -9.36063e-3
2.6315463e-1 -5.263405e-2 1.0022292e-1 1.0022292e-1
3.6841753e-1 -5.263405e-2 2.3196709e-1 2.3196709e-1
4.7368042e-1 -5.263405e-2 3.8587175e-1 3.8587175e-1
5.7894331e-1 -5.263405e-2 5.6193692e-1 5.6193692e-1
6.842062e-1 -5.263405e-2 7.6016272e-1 7.6016272e-1
7.894691e-1 -5.263405e-2 9.805492e-1 9.805492e-1
8.94732e-1 -5.263405e-2 1.2230962e0 1.2230962e0
9.9999489e-1 -5.263405e-2 1.4878035e0 1.4878035e0

-1.0e0 5.262885e-2 2.8992134e-1 2.8992134e-1
-8.947372e-1 5.262885e-2 1.5573904e-1 1.5573904e-1
-7.894743e-1 5.262885e-2 4.371689e-2 4.371689e-2
-6.8421141e-1 5.262885e-2 -4.614447e-2 -4.614447e-2
-5.7894852e-1 5.262885e-2 -1.1384532e-1 -1.1384532e-1
-4.7368562e-1 5.262885e-2 -1.5938568e-1 -1.5938568e-1
-3.6842273e-1 5.262885e-2 -1.8276541e-1 -1.8276541e-1
-2.6315984e-1 5.262885e-2 -1.8398465e-1 -1.8398465e-1
-1.5789694e-1 5.262885e-2 -1.6304329e-1 -1.6304329e-1
-5.263405e-2 5.262885e-2 -1.1994142e-1 -1.1994142e-1
5.262885e-2 5.262885e-2 -5.467899e-2 -5.467899e-2
1.5789174e-1 5.262885e-2 3.274397e-2 3.274397e-2
2.6315463e-1 5.262885e-2 1.4232751e-1 1.4232751e-1
3.6841753e-1 5.262885e-2 2.7407169e-1 2.7407169e-1
4.7368042e-1 5.262885e-2 4.2797635e-1 4.2797635e-1
5.7894331e-1 5.262885e-2 6.0404152e-1 6.0404152e-1
6.842062e-1 5.262885e-2 8.0226732e-1 8.0226732e-1
7.894691e-1 5.262885e-2 1.0226537e0 1.0226537e0
8.94732e-1 5.262885e-2 1.2652007e0 1.2652007e0
9.9999489e-1 5.262885e-2 1.529908e0 1.529908e0

-1.0e0 1.5789174e-1 3.5418639e-1 3.5418639e-1
-8.947372e-1 1.5789174e-1 2.200042e-1 2.200042e-1
-7.894743e-1 1.5789174e-1 1.0798204e-1 1.0798204e-1
-6.8421141e-1 1.5789174e-1 1.812068e-2 1.812068e-2
-5.7894852e-1 1.5789174e-1 -4.958017e-2 -4.958017e-2
-4.7368562e-1 1.5789174e-1 -9.512056e-2 -9.512056e-2
-3.6842273e-1 1.5789174e-1 -1.1850027e-1 -1.1850027e-1
-2.6315984e-1 1.5789174e-1 -1.1971951e-1 -1.1971951e-1
-1.5789694e-1 1.5789174e-1 -9.877817e-2 -9.877817e-2
-5.263405e-2 1.5789174e-1 -5.56763e-2 -5.56763e-2
5.262885e-2 1.5789174e-1 9.58615e-3 9.58615e-3
1.5789174e-1 1.5789174e-1 9.700912e-2 9.700912e-2
2.6315463e-1 1.5789174e-1 2.0659267e-1 2.0659267e-1
3.6841753e-1 1.5789174e-1 3.3833684e-1 3.3833684e-1
4.7368042e-1 1.5789174e-1 4.922415e-1 4.922415e-1
5.7894331e-1 1.5789174e-1 6.6830667e-1 6.6830667e-1
6.842062e-1 1.5789174e-1 8.6653247e-1 8.6653247e-1
7.894691e-1 1.5789174e-1 1.0869188e0 1.0869188e0
8.94732e-1 1.5789174e-1 1.3294658e0 1.3294658e0
9.9999489e-1 1.5789174e-1 1.5941731e0 1.5941731e0

-1.0e0 2.6315463e-1 4.4061215e-1 4.4061215e-1
-8.947372e-1 2.6315463e-1 3.064299e-1 3.064299e-1
-7.894743e-1 2.6315463e-1 1.9440775e-1 1.9440775e-1
-6.8421141e-1 2.6315463e-1 1.0454639e-1 1.0454639e-1
-5.7894852e-1 2.6315463e-1 3.684554e-2 3.684554e-2
-4.7368562e-1 2.6315463e-1 -8.69484e-3 -8.69484e-3
-3.6842273e-1 2.6315463e-1 -3.207458e-2 -3.207458e-2
-2.6315984e-1 2.6315463e-1 -3.329381e-2 -3.329381e-2
-1.5789694e-1 2.6315463e-1 -1.235245e-2 -1.235245e-2
-5.263405e-2 2.6315463e-1 3.07494e-2 3.07494e-2
5.262885e-2 2.6315463e-1 9.601186e-2 9.601186e-2
1.5789174e-1 2.6315463e-1 1.8343483e-1 1.8343483e-1
2.6315463e-1 2.6315463e-1 2.9301837e-1 2.9301837e-1
3.6841753e-1 2.6315463e-1 4.2476254e-1 4.2476254e-1
4.7368042e-1 2.6315463e-1 5.786672e-1 5.786672e-1
5.7894331e-1 2.6315463e-1 7.5473238e-1 7.5473238e-1
6.842062e-1 2.6315463e-1 9.529582e-1 9.529582e-1
7.894691e-1 2.6315463e-1 1.1733446e0 1.1733446e0
8.94732e-1 2.6315463e-1 1.4158916e0 1.4158916e0
9.9999489e-1 2.6315463e-1 1.6805989e0 1.6805989e0

-1.0e0 3.6841753e-1 5.4919852e-1 5.4919852e-1
-8.947372e-1 3.6841753e-1 4.1501624e-1 4.1501624e-1
-7.894743e-1 3.6841753e-1 3.0299408e-1 3.0299408e-1
-6.8421141e-1 3.6841753e-1 2.1313272e-1 2.1313272e-1
-5.7894852e-1 3.6841753e-1 1.4543187e-1 1.4543187e-1
-4.7368562e-1 3.6841753e-1 9.989148e-2 9.989148e-2
-3.6842273e-1 3.6841753e-1 7.651175e-2 7.651175e-2
-2.6315984e-1 3.6841753e-1 7.529253e-2 7.529253e-2
-1.5789694e-1 3.6841753e-1 9.623389e-2 9.623389e-2
-5.263405e-2 3.6841753e-1 1.3933575e-1 1.3933575e-1
5.262885e-2 3.6841753e-1 2.0459819e-1 2.0459819e-1
1.5789174e-1 3.6841753e-1 2.9202115e-1 2.9202115e-1
2.6315463e-1 3.6841753e-1 4.016047e-1 4.016047e-1
3.6841753e-1 3.6841753e-1 5.3334888e-1 5.3334888e-1
4.7368042e-1 3.6841753e-1 6.8725354e-1 6.8725354e-1
5.7894331e-1 3.6841753e-1 8.6331871e-1 8.6331871e-1
6.842062e-1 3.6841753e-1 1.0615445e0 1.0615445e0
7.894691e-1 3.6841753e-1 1.2819308e0 1.2819308e0
8.94732e-1 3.6841753e-1 1.5244778e0 1.5244778e0
9.9999489e-1 3.6841753e-1 1.7891852e0 1.7891852e0

-1.0e0 4.7368042e-1 6.7994537e-1 6.7994537e-1
-8.947372e-1 4.7368042e-1 5.4576308e-1 5.4576308e-1
-7.894743e-1 4.7368042e-1 4.337409e-1 4.337409e-1
-6.8421141e-1 4.7368042e-1 3.4387955e-1 3.4387955e-1
-5.7894852e-1 4.7368042e-1 2.761787e-1 2.761787e-1
-4.7368562e-1 4.7368042e-1 2.3063832e-1 2.3063832e-1
-3.6842273e-1 4.7368042e-1 2.0725859e-1 2.0725859e-1
-2.6315984e-1 4.7368042e-1 2.0603935e-1 2.0603935e-1
-1.5789694e-1 4.7368042e-1 2.2698071e-1 2.2698071e-1
-5.263405e-2 4.7368042e-1 2.7008258e-1 2.7008258e-1
5.262885e-2 4.7368042e-1 3.3534502e-1 3.3534502e-1
1.5789174e-1 4.7368042e-1 4.2276797e-1 4.2276797e-1
2.6315463e-1 4.7368042e-1 5.3235153e-1 5.3235153e-1
3.6841753e-1 4.7368042e-1 6.640957e-1 6.640957e-1
4.7368042e-1 4.7368042e-1 8.1800037e-1 8.1800037e-1
5.7894331e-1 4.7368042e-1 9.940656e-1 9.940656e-1
6.842062e-1 4.7368042e-1 1.1922913e0 1.1922913e0
7.894691e-1 4.7368042e-1 1.4126776e0 1.4126776e0
8.94732e-1 4.7368042e-1 1.6552245e0 1.6552245e0
9.9999489e-1 4.7368042e-1 1.919932e0 1.919932e0

-1.0e0 5.7894331e-1 8.3285263e-1 8.3285263e-1
-8.947372e-1 5.7894331e-1 6.9867033e-1 6.9867033e-1
-7.894743e-1 5.7894331e-1 5.8664822e-1 5.8664822e-1
-6.8421141e-1 5.7894331e-1 4.9678687e-1 4.9678687e-1
-5.7894852e-1 5.7894331e-1 4.2908601e-1 4.2908601e-1
-4.7368562e-1 5.7894331e-1 3.8354564e-1 3.8354564e-1
-3.6842273e-1 5.7894331e-1 3.6016591e-1 3.6016591e-1
-2.6315984e-1 5.7894331e-1 3.5894667e-1 3.5894667e-1
-1.5789694e-1 5.7894331e-1 3.7988803e-1 3.7988803e-1
-5.263405e-2 5.7894331e-1 4.229899e-1 4.229899e-1
5.262885e-2 5.7894331e-1 4.8825233e-1 4.8825233e-1
1.5789174e-1 5.7894331e-1 5.756753e-1 5.756753e-1
2.6315463e-1 5.7894331e-1 6.8525885e-1 6.8525885e-1
3.6841753e-1 5.7894331e-1 8.1700302e-1 8.1700302e-1
4.7368042e-1 5.7894331e-1 9.709077e-1 9.709077e-1
5.7894331e-1 5.7894331e-1 1.1469728e0 1.1469728e0
6.842062e-1 5.7894331e-1 1.3451987e0 1.3451987e0
7.894691e-1 5.7894331e-1 1.565585e0 1.565585e0
8.94732e-1 5.7894331e-1 1.8081319e0 1.8081319e0
9.9999489e-1 5.7894331e-1 2.0728394e0 2.0728394e0

-1.0e0 6.842062e-1 1.0079205e0 1.0079205e0
-8.947372e-1 6.842062e-1 8.737383e-1 8.737383e-1
-7.894743e-1 6.842062e-1 7.617162e-1 7.617162e-1
-6.8421141e-1 6.842062e-1 6.7185483e-1 6.7185483e-1
-5.7894852e-1 6.842062e-1 6.0415398e-1 6.0415398e-1
-4.7368562e-1 6.842062e-1 5.586136e-1 5.586136e-1
-3.6842273e-1 6.842062e-1 5.3523387e-1 5.3523387e-1
-2.6315984e-1 6.842062e-1 5.3401463e-1 5.3401463e-1
-1.5789694e-1 6.842062e-1 5.54956e-1 5.54956e-1
-5.263405e-2 6.842062e-1 5.9805786e-1 5.9805786e-1
5.262885e-2 6.842062e-1 6.633203e-1 6.633203e-1
1.5789174e-1 6.842062e-1 7.5074326e-1 7.5074326e-1
2.6315463e-1 6.842062e-1 8.6032681e-1 8.6032681e-1
3.6841753e-1 6.842062e-1 9.920709e-1 9.920709e-1
4.7368042e-1 6.842062e-1 1.1459756e0 1.1459756e0
5.7894331e-1 6.842062e-1 1.3220407e0 1.3220407e0
6.842062e-1 6.842062e-1 1.5202666e0 1.5202666e0
7.894691e-1 6.842062e-1 1.7406529e0 1.7406529e0
8.94732e-1 6.842062e-1 1.9831998e0 1.9831998e0
9.9999489e-1 6.842062e-1 2.2479073e0 2.2479073e0

-1.0e0 7.894691e-1 1.2051492e0 1.2051492e0
-8.947372e-1 7.894691e-1 1.070967e0 1.070967e0
-7.894743e-1 7.894691e-1 9.589449e-1 9.589449e-1
-6.8421141e-1 7.894691e-1 8.6908357e-1 8.6908357e-1
-5.7894852e-1 7.894691e-1 8.0138258e-1 8.0138258e-1
-4.7368562e-1 7.894691e-1 7.5584221e-1 7.5584221e-1
-3.6842273e-1 7.894691e-1 7.3246248e-1 7.3246248e-1
-2.6315984e-1 7.894691e-1 7.3124324e-1 7.3124324e-1
-1.5789694e-1 7.894691e-1 7.521846e-1 7.521846e-1
-5.263405e-2 7.894691e-1 7.9528647e-1 7.9528647e-1
5.262885e-2 7.894691e-1 8.605489e-1 8.605489e-1
1.5789174e-1 7.894691e-1 9.479718e-1 9.479718e-1
2.6315463e-1 7.894691e-1 1.0575554e0 1.0575554e0
3.6841753e-1 7.894691e-1 1.1892996e0 1.1892996e0
4.7368042e-1 7.894691e-1 1.3432042e0 1.3432042e0
5.7894331e-1 7.894691e-1 1.5192694e0 1.5192694e0
6.842062e-1 7.894691e-1 1.7174951e0 1.7174951e0
7.894691e-1 7.894691e-1 1.9378816e0 1.9378816e0
8.94732e-1 7.894691e-1 2.1804285e0 2.1804285e0
9.9999489e-1 7.894691e-1 2.445136e0 2.445136e0

-1.0e0 8.94732e-1 1.4245383e0 1.4245383e0
-8.947372e-1 8.94732e-1 1.290356e0 1.290356e0
-7.894743e-1 8.94732e-1 1.1783339e0 1.1783339e0
-6.8421141e-1 8.94732e-1 1.0884726e0 1.0884726e0
-5.7894852e-1 8.94732e-1 1.0207718e0 1.0207718e0
-4.7368562e-1 8.94732e-1 9.752315e-1 9.752315e-1
-3.6842273e-1 8.94732e-1 9.518515e-1 9.518515e-1
-2.6315984e-1 8.94732e-1 9.506323e-1 9.506323e-1
-1.5789694e-1 8.94732e-1 9.715736e-1 9.715736e-1
-5.263405e-2 8.94732e-1 1.0146756e0 1.0146756e0
5.262885e-2 8.94732e-1 1.079938e0 1.079938e0
1.5789174e-1 8.94732e-1 1.167361e0 1.167361e0
2.6315463e-1 8.94732e-1 1.2769444e0 1.2769444e0
3.6841753e-1 8.94732e-1 1.4086887e0 1.4086887e0
4.7368042e-1 8.94732e-1 1.5625932e0 1.5625932e0
5.7894331e-1 8.94732e-1 1.7386584e0 1.7386584e0
6.842062e-1 8.94732e-1 1.9368842e0 1.9368842e0
7.894691e-1 8.94732e-1 2.1572707e0 2.1572707e0
8.94732e-1 8.94732e-1 2.3998175e0 2.3998175e0
9.9999489e-1 8.94732e-1 2.664525e0 2.664525e0

-1.0e0 9.9999489e-1 1.6660878e0 1.6660878e0
-8.947372e-1 9.9999489e-1 1.5319055e0 1.5319055e0
-7.894743e-1 9.9999489e-1 1.4198834e0 1.4198834e0
-6.8421141e-1 9.9999489e-1 1.3300221e0 1.3300221e0
-5.7894852e-1 9.9999489e-1 1.2623213e0 1.2623213e0
-4.7368562e-1 9.9999489e-1 1.216781e0 1.216781e0
-3.6842273e-1 9.9999489e-1 1.1934013e0 1.1934013e0
-2.6315984e-1 9.9999489e-1 1.192182e0 1.192182e0
-1.5789694e-1 9.9999489e-1 1.2131235e0 1.2131235e0
-5.263405e-2 9.9999489e-1 1.2562253e0 1.2562253e0
5.262885e-2 9.9999489e-1 1.3214874e0 1.3214874e0
1.5789174e-1 9.9999489e-1 1.4089104e0 1.4089104e0
2.6315463e-1 9.9999489e-1 1.518494e0 1.518494e0
3.6841753e-1 9.9999489e-1 1.650238e0 1.650238e0
4.7368042e-1 9.9999489e-1 1.8041428e0 1.8041428e0
5.7894331e-1 9.9999489e-1 1.980208e0 1.980208e0
6.842062e-1 9.9999489e-1 2.1784337e0 2.1784337e0
7.894691e-1 9.9999489e-1 2.3988202e0 2.3988202e0
8.94732e-1 9.9999489e-1 2.641367e0 2.641367e0
9.9999489e-1 9.9999489e-1 2.9060745e0 2.9060745e0


==> Imgs/simple_instance_path_planning_standalone_contourtmp1.dat <==
-1.0e0 -1.0e0 9.646526e-1 9.646526e-1
-8.947372e-1 -1.0e0 7.9189702e-1 7.9189702e-1
-7.894743e-1 -1.0e0 6.5296492e-1 6.5296492e-1
-6.8421141e-1 -1.0e0 5.4575542e-1 5.4575542e-1
-5.7894852e-1 -1.0e0 4.6816953e-1 4.6816953e-1
-4.7368562e-1 -1.0e0 4.1810863e-1 4.1810863e-1
-3.6842273e-1 -1.0e0 3.9347311e-1 3.9347311e-1
-2.6315984e-1 -1.0e0 3.9216302e-1 3.9216302e-1
-1.5789694e-1 -1.0e0 4.1207973e-1 4.1207973e-1
-5.263405e-2 -1.0e0 4.5112302e-1 4.5112302e-1
5.262885e-2 -1.0e0 5.0719412e-1 5.0719412e-1
1.5789174e-1 -1.0e0 5.7819302e-1 5.7819302e-1
2.6315463e-1 -1.0e0 6.6202081e-1 6.6202081e-1
3.6841753e-1 -1.0e0 7.5657782e-1 7.5657782e-1
4.7368042e-1 -1.0e0 8.5976482e-1 8.5976482e-1
5.7894331e-1 -1.0e0 9.69482e-1 9.69482e-1
6.842062e-1 -1.0e0 1.0836317e0 1.0836317e0
7.894691e-1 -1.0e0 1.200111e0 1.200111e0
8.94732e-1 -1.0e0 1.3168227e0 1.3168227e0
9.9999489e-1 -1.0e0 1.431669e0 1.431669e0

-1.0e0 -8.947372e-1 8.0731242e-1 8.0731242e-1
-8.947372e-1 -8.947372e-1 6.3455702e-1 6.3455702e-1
-7.894743e-1 -8.947372e-1 4.9562482e-1 4.9562482e-1
-6.8421141e-1 -8.947372e-1 3.8841533e-1 3.8841533e-1
-5.7894852e-1 -8.947372e-1 3.1082942e-1 3.1082942e-1
-4.7368562e-1 -8.947372e-1 2.6076852e-1 2.6076852e-1
-3.6842273e-1 -8.947372e-1 2.3613298e-1 2.3613298e-1
-2.6315984e-1 -8.947372e-1 2.3482301e-1 2.3482301e-1
-1.5789694e-1 -8.947372e-1 2.5473961e-1 2.5473961e-1
-5.263405e-2 -8.947372e-1 2.9378299e-1 2.9378299e-1
5.262885e-2 -8.947372e-1 3.4985396e-1 3.4985396e-1
1.5789174e-1 -8.947372e-1 4.20853e-1 4.20853e-1
2.6315463e-1 -8.947372e-1 5.0468076e-1 5.0468076e-1
3.6841753e-1 -8.947372e-1 5.9923802e-1 5.9923802e-1
4.7368042e-1 -8.947372e-1 7.0242471e-1 7.0242471e-1
5.7894331e-1 -8.947372e-1 8.1214192e-1 8.1214192e-1
6.842062e-1 -8.947372e-1 9.262918e-1 9.262918e-1
7.894691e-1 -8.947372e-1 1.042771e0 1.042771e0
8.94732e-1 -8.947372e-1 1.1594826e0 1.1594826e0
9.9999489e-1 -8.947372e-1 1.274329e0 1.274329e0

-1.0e0 -7.894743e-1 6.7213252e-1 6.7213252e-1
-8.947372e-1 -7.894743e-1 4.9937698e-1 4.9937698e-1
-7.894743e-1 -7.894743e-1 3.6044478e-1 3.6044478e-1
-6.8421141e-1 -7.894743e-1 2.5323529e-1 2.5323529e-1
-5.7894852e-1 -7.894743e-1 1.756494e-1 1.756494e-1
-4.7368562e-1 -7.894743e-1 1.2558852e-1 1.2558852e-1
-3.6842273e-1 -7.894743e-1 1.0095299e-1 1.0095299e-1
-2.6315984e-1 -7.894743e-1 9.964302e-2 9.964302e-2
-1.5789694e-1 -7.894743e-1 1.1955962e-1 1.1955962e-1
-5.263405e-2 -7.894743e-1 1.58603e-1 1.58603e-1
5.262885e-2 -7.894743e-1 2.1467397e-1 2.1467397e-1
1.5789174e-1 -7.894743e-1 2.85673e-1 2.85673e-1
2.6315463e-1 -7.894743e-1 3.6950076e-1 3.6950076e-1
3.6841753e-1 -7.894743e-1 4.64058e-1 4.64058e-1
4.7368042e-1 -7.894743e-1 5.6724483e-1 5.6724483e-1
5.7894331e-1 -7.894743e-1 6.7696202e-1 6.7696202e-1
6.842062e-1 -7.894743e-1 7.9111182e-1 7.9111182e-1
7.894691e-1 -7.894743e-1 9.075911e-1 9.075911e-1
8.94732e-1 -7.894743e-1 1.0243028e0 1.0243028e0
9.9999489e-1 -7.894743e-1 1.1391492e0 1.1391492e0

-1.0e0 -6.8421141e-1 5.5911314e-1 5.5911314e-1
-8.947372e-1 -6.8421141e-1 3.8635774e-1 3.8635774e-1
-7.894743e-1 -6.8421141e-1 2.4742555e-1 2.4742555e-1
-6.8421141e-1 -6.8421141e-1 1.4021605e-1 1.4021605e-1
-5.7894852e-1 -6.8421141e-1 6.26302e-2 6.26302e-2
-4.7368562e-1 -6.8421141e-1 1.256932e-2 1.256932e-2
-3.6842273e-1 -6.8421141e-1 -1.206621e-2 -1.206621e-2
-2.6315984e-1 -6.8421141e-1 -1.337617e-2 -1.337617e-2
-1.5789694e-1 -6.8421141e-1 6.54042e-3 6.54042e-3
-5.263405e-2 -6.8421141e-1 4.55838e-2 4.55838e-2
5.262885e-2 -6.8421141e-1 1.0165477e-1 1.0165477e-1
1.5789174e-1 -6.8421141e-1 1.7265381e-1 1.7265381e-1
2.6315463e-1 -6.8421141e-1 2.5648157e-1 2.5648157e-1
3.6841753e-1 -6.8421141e-1 3.510388e-1 3.510388e-1
4.7368042e-1 -6.8421141e-1 4.5422559e-1 4.5422559e-1
5.7894331e-1 -6.8421141e-1 5.6394273e-1 5.6394273e-1
6.842062e-1 -6.8421141e-1 6.7809262e-1 6.7809262e-1
7.894691e-1 -6.8421141e-1 7.9457172e-1 7.9457172e-1
8.94732e-1 -6.8421141e-1 9.112836e-1 9.112836e-1
9.9999489e-1 -6.8421141e-1 1.0261299e0 1.0261299e0

-1.0e0 -5.7894852e-1 4.6825452e-1 4.6825452e-1
-8.947372e-1 -5.7894852e-1 2.9549911e-1 2.9549911e-1
-7.894743e-1 -5.7894852e-1 1.5656691e-1 1.5656691e-1
-6.8421141e-1 -5.7894852e-1 4.935735e-2 4.935735e-2
-5.7894852e-1 -5.7894852e-1 -2.822852e-2 -2.822852e-2
-4.7368562e-1 -5.7894852e-1 -7.828938e-2 -7.828938e-2
-3.6842273e-1 -5.7894852e-1 -1.0292493e-1 -1.0292493e-1
-2.6315984e-1 -5.7894852e-1 -1.042349e-1 -1.042349e-1
-1.5789694e-1 -5.7894852e-1 -8.431828e-2 -8.431828e-2
-5.263405e-2 -5.7894852e-1 -4.527492e-2 -4.527492e-2
5.262885e-2 -5.7894852e-1 1.079607e-2 1.079607e-2
1.5789174e-1 -5.7894852e-1 8.17951e-2 8.17951e-2
2.6315463e-1 -5.7894852e-1 1.6562286e-1 1.6562286e-1
3.6841753e-1 -5.7894852e-1 2.601801e-1 2.601801e-1
4.7368042e-1 -5.7894852e-1 3.6336688e-1 3.6336688e-1
5.7894331e-1 -5.7894852e-1 4.7308403e-1 4.7308403e-1
6.842062e-1 -5.7894852e-1 5.8723386e-1 5.8723386e-1
7.894691e-1 -5.7894852e-1 7.0371312e-1 7.0371312e-1
8.94732e-1 -5.7894852e-1 8.2042493e-1 8.2042493e-1
9.9999489e-1 -5.7894852e-1 9.352713e-1 9.352713e-1

-1.0e0 -4.7368562e-1 3.9955627e-1 3.9955627e-1
-8.947372e-1 -4.7368562e-1 2.2680087e-1 2.2680087e-1
-7.894743e-1 -4.7368562e-1 8.786868e-2 8.786868e-2
-6.8421141e-1 -4.7368562e-1 -1.934087e-2 -1.934087e-2
-5.7894852e-1 -4.7368562e-1 -9.692673e-2 -9.692673e-2
-4.7368562e-1 -4.7368562e-1 -1.4698758e-1 -1.4698758e-1
-3.6842273e-1 -4.7368562e-1 -1.7162312e-1 -1.7162312e-1
-2.6315984e-1 -4.7368562e-1 -1.7293309e-1 -1.7293309e-1
-1.5789694e-1 -4.7368562e-1 -1.5301648e-1 -1.5301648e-1
-5.263405e-2 -4.7368562e-1 -1.139731e-1 -1.139731e-1
5.262885e-2 -4.7368562e-1 -5.790216e-2 -5.790216e-2
1.5789174e-1 -4.7368562e-1 1.30969e-2 1.30969e-2
2.6315463e-1 -4.7368562e-1 9.692465e-2 9.692465e-2
3.6841753e-1 -4.7368562e-1 1.9148189e-1 1.9148189e-1
4.7368042e-1 -4.7368562e-1 2.9466867e-1 2.9466867e-1
5.7894331e-1 -4.7368562e-1 4.0438582e-1 4.0438582e-1
6.842062e-1 -4.7368562e-1 5.1853564e-1 5.1853564e-1
7.894691e-1 -4.7368562e-1 6.3501486e-1 6.3501486e-1
8.94732e-1 -4.7368562e-1 7.5172662e-1 7.5172662e-1
9.9999489e-1 -4.7368562e-1 8.6657292e-1 8.6657292e-1

-1.0e0 -3.6842273e-1 3.5301874e-1 3.5301874e-1
-8.947372e-1 -3.6842273e-1 1.8026334e-1 1.8026334e-1
-7.894743e-1 -3.6842273e-1 4.133112e-2 4.133112e-2
-6.8421141e-1 -3.6842273e-1 -6.587843e-2 -6.587843e-2
-5.7894852e-1 -3.6842273e-1 -1.4346428e-1 -1.4346428e-1
-4.7368562e-1 -3.6842273e-1 -1.9352516e-1 -1.9352516e-1
-3.6842273e-1 -3.6842273e-1 -2.1816069e-1 -2.1816069e-1
-2.6315984e-1 -3.6842273e-1 -2.1947067e-1 -2.1947067e-1
-1.5789694e-1 -3.6842273e-1 -1.9955406e-1 -1.9955406e-1
-5.263405e-2 -3.6842273e-1 -1.6051068e-1 -1.6051068e-1
5.262885e-2 -3.6842273e-1 -1.0443973e-1 -1.0443973e-1
1.5789174e-1 -3.6842273e-1 -3.344069e-2 -3.344069e-2
2.6315463e-1 -3.6842273e-1 5.038708e-2 5.038708e-2
3.6841753e-1 -3.6842273e-1 1.4494432e-1 1.4494432e-1
4.7368042e-1 -3.6842273e-1 2.481311e-1 2.481311e-1
5.7894331e-1 -3.6842273e-1 3.5784825e-1 3.5784825e-1
6.842062e-1 -3.6842273e-1 4.7199808e-1 4.7199808e-1
7.894691e-1 -3.6842273e-1 5.884773e-1 5.884773e-1
8.94732e-1 -3.6842273e-1 7.0518903e-1 7.0518903e-1
9.9999489e-1 -3.6842273e-1 8.2003532e-1 8.2003532e-1

-1.0e0 -2.6315984e-1 3.2864171e-1 3.2864171e-1
-8.947372e-1 -2.6315984e-1 1.5588629e-1 1.5588629e-1
-7.894743e-1 -2.6315984e-1 1.695404e-2 1.695404e-2
-6.8421141e-1 -2.6315984e-1 -9.025552e-2 -9.025552e-2
-5.7894852e-1 -2.6315984e-1 -1.6784137e-1 -1.6784137e-1
-4.7368562e-1 -2.6315984e-1 -2.1790224e-1 -2.1790224e-1
-3.6842273e-1 -2.6315984e-1 -2.4253777e-1 -2.4253777e-1
-2.6315984e-1 -2.6315984e-1 -2.4384773e-1 -2.4384773e-1
-1.5789694e-1 -2.6315984e-1 -2.2393114e-1 -2.2393114e-1
-5.263405e-2 -2.6315984e-1 -1.8488777e-1 -1.8488777e-1
5.262885e-2 -2.6315984e-1 -1.288168e-1 -1.288168e-1
1.5789174e-1 -2.6315984e-1 -5.781773e-2 -5.781773e-2
2.6315463e-1 -2.6315984e-1 2.601001e-2 2.601001e-2
3.6841753e-1 -2.6315984e-1 1.2056725e-1 1.2056725e-1
4.7368042e-1 -2.6315984e-1 2.2375403e-1 2.2375403e-1
5.7894331e-1 -2.6315984e-1 3.3347118e-1 3.3347118e-1
6.842062e-1 -2.6315984e-1 4.47621e-1 4.47621e-1
7.894691e-1 -2.6315984e-1 5.6410022e-1 5.6410022e-1
8.94732e-1 -2.6315984e-1 6.8081195e-1 6.8081195e-1
9.9999489e-1 -2.6315984e-1 7.9565833e-1 7.9565833e-1

-1.0e0 -1.5789694e-1 3.2642506e-1 3.2642506e-1
-8.947372e-1 -1.5789694e-1 1.536698e-1 1.536698e-1
-7.894743e-1 -1.5789694e-1 1.473755e-2 1.473755e-2
-6.8421141e-1 -1.5789694e-1 -9.247202e-2 -9.247202e-2
-5.7894852e-1 -1.5789694e-1 -1.7005785e-1 -1.7005785e-1
-4.7368562e-1 -1.5789694e-1 -2.2011873e-1 -2.2011873e-1
-3.6842273e-1 -1.5789694e-1 -2.4475426e-1 -2.4475426e-1
-2.6315984e-1 -1.5789694e-1 -2.4606421e-1 -2.4606421e-1
-1.5789694e-1 -1.5789694e-1 -2.2614763e-1 -2.2614763e-1
-5.263405e-2 -1.5789694e-1 -1.8710425e-1 -1.8710425e-1
5.262885e-2 -1.5789694e-1 -1.3103328e-1 -1.3103328e-1
1.5789174e-1 -1.5789694e-1 -6.003424e-2 -6.003424e-2
2.6315463e-1 -1.5789694e-1 2.379352e-2 2.379352e-2
3.6841753e-1 -1.5789694e-1 1.1835075e-1 1.1835075e-1
4.7368042e-1 -1.5789694e-1 2.2153754e-1 2.2153754e-1
5.7894331e-1 -1.5789694e-1 3.3125468e-1 3.3125468e-1
6.842062e-1 -1.5789694e-1 4.4540451e-1 4.4540451e-1
7.894691e-1 -1.5789694e-1 5.6188373e-1 5.6188373e-1
8.94732e-1 -1.5789694e-1 6.7859546e-1 6.7859546e-1
9.9999489e-1 -1.5789694e-1 7.934418e-1 7.934418e-1

-1.0e0 -5.263405e-2 3.463691e-1 3.463691e-1
-8.947372e-1 -5.263405e-2 1.7361385e-1 1.7361385e-1
-7.894743e-1 -5.263405e-2 3.46816e-2 3.46816e-2
-6.8421141e-1 -5.263405e-2 -7.252795e-2 -7.252795e-2
-5.7894852e-1 -5.263405e-2 -1.501138e-1 -1.501138e-1
-4.7368562e-1 -5.263405e-2 -2.0017468e-1 -2.0017468e-1
-3.6842273e-1 -5.263405e-2 -2.2481021e-1 -2.2481021e-1
-2.6315984e-1 -5.263405e-2 -2.2612018e-1 -2.2612018e-1
-1.5789694e-1 -5.263405e-2 -2.0620358e-1 -2.0620358e-1
-5.263405e-2 -5.263405e-2 -1.671602e-1 -1.671602e-1
5.262885e-2 -5.263405e-2 -1.1108925e-1 -1.1108925e-1
1.5789174e-1 -5.263405e-2 -4.00902e-2 -4.00902e-2
2.6315463e-1 -5.263405e-2 4.373756e-2 4.373756e-2
3.6841753e-1 -5.263405e-2 1.382948e-1 1.382948e-1
4.7368042e-1 -5.263405e-2 2.4148158e-1 2.4148158e-1
5.7894331e-1 -5.263405e-2 3.5119873e-1 3.5119873e-1
6.842062e-1 -5.263405e-2 4.6534856e-1 4.6534856e-1
7.894691e-1 -5.263405e-2 5.8182777e-1 5.8182777e-1
8.94732e-1 -5.263405e-2 6.985395e-1 6.985395e-1
9.9999489e-1 -5.263405e-2 8.1338585e-1 8.1338585e-1

-1.0e0 5.262885e-2 3.8847385e-1 3.8847385e-1
-8.947372e-1 5.262885e-2 2.1571844e-1 2.1571844e-1
-7.894743e-1 5.262885e-2 7.67862e-2 7.67862e-2
-6.8421141e-1 5.262885e-2 -3.042336e-2 -3.042336e-2
-5.7894852e-1 5.262885e-2 -1.080092e-1 -1.080092e-1
-4.7368562e-1 5.262885e-2 -1.5807007e-1 -1.5807007e-1
-3.6842273e-1 5.262885e-2 -1.827056e-1 -1.827056e-1
-2.6315984e-1 5.262885e-2 -1.8401556e-1 -1.8401556e-1
-1.5789694e-1 5.262885e-2 -1.6409897e-1 -1.6409897e-1
-5.263405e-2 5.262885e-2 -1.2505559e-1 -1.2505559e-1
5.262885e-2 5.262885e-2 -6.898463e-2 -6.898463e-2
1.5789174e-1 5.262885e-2 2.01443e-3 2.01443e-3
2.6315463e-1 5.262885e-2 8.584216e-2 8.584216e-2
3.6841753e-1 5.262885e-2 1.803994e-1 1.803994e-1
4.7368042e-1 5.262885e-2 2.8358618e-1 2.8358618e-1
5.7894331e-1 5.262885e-2 3.9330333e-1 3.9330333e-1
6.842062e-1 5.262885e-2 5.0745316e-1 5.0745316e-1
7.894691e-1 5.262885e-2 6.2393237e-1 6.2393237e-1
8.94732e-1 5.262885e-2 7.406441e-1 7.406441e-1
9.9999489e-1 5.262885e-2 8.5549045e-1 8.5549045e-1

-1.0e0 1.5789174e-1 4.527388e-1 4.527388e-1
-8.947372e-1 1.5789174e-1 2.799836e-1 2.799836e-1
-7.894743e-1 1.5789174e-1 1.4105135e-1 1.4105135e-1
-6.8421141e-1 1.5789174e-1 3.38418e-2 3.38418e-2
-5.7894852e-1 1.5789174e-1 -4.374406e-2 -4.374406e-2
-4.7368562e-1 1.5789174e-1 -9.380495e-2 -9.380495e-2
-3.6842273e-1 1.5789174e-1 -1.1844046e-1 -1.1844046e-1
-2.6315984e-1 1.5789174e-1 -1.1975041e-1 -1.1975041e-1
-1.5789694e-1 1.5789174e-1 -9.983385e-2 -9.983385e-2
-5.263405e-2 1.5789174e-1 -6.079047e-2 -6.079047e-2
5.262885e-2 1.5789174e-1 -4.7195e-3 -4.7195e-3
1.5789174e-1 1.5789174e-1 6.627957e-2 6.627957e-2
2.6315463e-1 1.5789174e-1 1.5010732e-1 1.5010732e-1
3.6841753e-1 1.5789174e-1 2.4466455e-1 2.4466455e-1
4.7368042e-1 1.5789174e-1 3.4785133e-1 3.4785133e-1
5.7894331e-1 1.5789174e-1 4.5756848e-1 4.5756848e-1
6.842062e-1 1.5789174e-1 5.717183e-1 5.717183e-1
7.894691e-1 1.5789174e-1 6.8819753e-1 6.8819753e-1
8.94732e-1 1.5789174e-1 8.0490926e-1 8.0490926e-1
9.9999489e-1 1.5789174e-1 9.197557e-1 9.197557e-1

-1.0e0 2.6315463e-1 5.3916466e-1 5.3916466e-1
-8.947372e-1 2.6315463e-1 3.664093e-1 3.664093e-1
-7.894743e-1 2.6315463e-1 2.2747705e-1 2.2747705e-1
-6.8421141e-1 2.6315463e-1 1.202675e-1 1.202675e-1
-5.7894852e-1 2.6315463e-1 4.268166e-2 4.268166e-2
-4.7368562e-1 2.6315463e-1 -7.37924e-3 -7.37924e-3
-3.6842273e-1 2.6315463e-1 -3.201476e-2 -3.201476e-2
-2.6315984e-1 2.6315463e-1 -3.332472e-2 -3.332472e-2
-1.5789694e-1 2.6315463e-1 -1.340814e-2 -1.340814e-2
-5.263405e-2 2.6315463e-1 2.563524e-2 2.563524e-2
5.262885e-2 2.6315463e-1 8.17062e-2 8.17062e-2
1.5789174e-1 2.6315463e-1 1.5270528e-1 1.5270528e-1
2.6315463e-1 2.6315463e-1 2.3653302e-1 2.3653302e-1
3.6841753e-1 2.6315463e-1 3.3109026e-1 3.3109026e-1
4.7368042e-1 2.6315463e-1 4.3427704e-1 4.3427704e-1
5.7894331e-1 2.6315463e-1 5.4399419e-1 5.4399419e-1
6.842062e-1 2.6315463e-1 6.5814401e-1 6.5814401e-1
7.894691e-1 2.6315463e-1 7.7462323e-1 7.7462323e-1
8.94732e-1 2.6315463e-1 8.91335e-1 8.91335e-1
9.9999489e-1 2.6315463e-1 1.0061813e0 1.0061813e0

-1.0e0 3.6841753e-1 6.4775102e-1 6.4775102e-1
-8.947372e-1 3.6841753e-1 4.7499562e-1 4.7499562e-1
-7.894743e-1 3.6841753e-1 3.3606339e-1 3.3606339e-1
-6.8421141e-1 3.6841753e-1 2.2885384e-1 2.2885384e-1
-5.7894852e-1 3.6841753e-1 1.5126799e-1 1.5126799e-1
-4.7368562e-1 3.6841753e-1 1.0120709e-1 1.0120709e-1
-3.6842273e-1 3.6841753e-1 7.657156e-2 7.657156e-2
-2.6315984e-1 3.6841753e-1 7.526161e-2 7.526161e-2
-1.5789694e-1 3.6841753e-1 9.517819e-2 9.517819e-2
-5.263405e-2 3.6841753e-1 1.3422159e-1 1.3422159e-1
5.262885e-2 3.6841753e-1 1.9029256e-1 1.9029256e-1
1.5789174e-1 3.6841753e-1 2.612916e-1 2.612916e-1
2.6315463e-1 3.6841753e-1 3.4511935e-1 3.4511935e-1
3.6841753e-1 3.6841753e-1 4.3967659e-1 4.3967659e-1
4.7368042e-1 3.6841753e-1 5.4286337e-1 5.4286337e-1
5.7894331e-1 3.6841753e-1 6.5258052e-1 6.5258052e-1
6.842062e-1 3.6841753e-1 7.6673035e-1 7.6673035e-1
7.894691e-1 3.6841753e-1 8.832097e-1 8.832097e-1
8.94732e-1 3.6841753e-1 9.999214e-1 9.999214e-1
9.9999489e-1 3.6841753e-1 1.1147676e0 1.1147676e0

-1.0e0 4.7368042e-1 7.784979e-1 7.784979e-1
-8.947372e-1 4.7368042e-1 6.0574239e-1 6.0574239e-1
-7.894743e-1 4.7368042e-1 4.6681021e-1 4.6681021e-1
-6.8421141e-1 4.7368042e-1 3.5960066e-1 3.5960066e-1
-5.7894852e-1 4.7368042e-1 2.8201482e-1 2.8201482e-1
-4.7368562e-1 4.7368042e-1 2.3195393e-1 2.3195393e-1
-3.6842273e-1 4.7368042e-1 2.073184e-1 2.073184e-1
-2.6315984e-1 4.7368042e-1 2.0600844e-1 2.0600844e-1
-1.5789694e-1 4.7368042e-1 2.2592503e-1 2.2592503e-1
-5.263405e-2 4.7368042e-1 2.6496841e-1 2.6496841e-1
5.262885e-2 4.7368042e-1 3.2103938e-1 3.2103938e-1
1.5789174e-1 4.7368042e-1 3.9203842e-1 3.9203842e-1
2.6315463e-1 4.7368042e-1 4.7586618e-1 4.7586618e-1
3.6841753e-1 4.7368042e-1 5.7042342e-1 5.7042342e-1
4.7368042e-1 4.7368042e-1 6.736102e-1 6.736102e-1
5.7894331e-1 4.7368042e-1 7.8332735e-1 7.8332735e-1
6.842062e-1 4.7368042e-1 8.974773e-1 8.974773e-1
7.894691e-1 4.7368042e-1 1.0139565e0 1.0139565e0
8.94732e-1 4.7368042e-1 1.130668e0 1.130668e0
9.9999489e-1 4.7368042e-1 1.2455144e0 1.2455144e0

-1.0e0 5.7894331e-1 9.314052e-1 9.314052e-1
-8.947372e-1 5.7894331e-1 7.5864975e-1 7.5864975e-1
-7.894743e-1 5.7894331e-1 6.1971754e-1 6.1971754e-1
-6.8421141e-1 5.7894331e-1 5.1250798e-1 5.1250798e-1
-5.7894852e-1 5.7894331e-1 4.3492213e-1 4.3492213e-1
-4.7368562e-1 5.7894331e-1 3.8486125e-1 3.8486125e-1
-3.6842273e-1 5.7894331e-1 3.6022572e-1 3.6022572e-1
-2.6315984e-1 5.7894331e-1 3.5891576e-1 3.5891576e-1
-1.5789694e-1 5.7894331e-1 3.7883235e-1 3.7883235e-1
-5.263405e-2 5.7894331e-1 4.1787573e-1 4.1787573e-1
5.262885e-2 5.7894331e-1 4.739467e-1 4.739467e-1
1.5789174e-1 5.7894331e-1 5.4494574e-1 5.4494574e-1
2.6315463e-1 5.7894331e-1 6.287735e-1 6.287735e-1
3.6841753e-1 5.7894331e-1 7.2333073e-1 7.2333073e-1
4.7368042e-1 5.7894331e-1 8.2651752e-1 8.2651752e-1
5.7894331e-1 5.7894331e-1 9.362347e-1 9.362347e-1
6.842062e-1 5.7894331e-1 1.0503845e0 1.0503845e0
7.894691e-1 5.7894331e-1 1.1668637e0 1.1668637e0
8.94732e-1 5.7894331e-1 1.2835754e0 1.2835754e0
9.9999489e-1 5.7894331e-1 1.3984218e0 1.3984218e0

-1.0e0 6.842062e-1 1.1064732e0 1.1064732e0
-8.947372e-1 6.842062e-1 9.337178e-1 9.337178e-1
-7.894743e-1 6.842062e-1 7.9478552e-1 7.9478552e-1
-6.8421141e-1 6.842062e-1 6.8757594e-1 6.8757594e-1
-5.7894852e-1 6.842062e-1 6.099901e-1 6.099901e-1
-4.7368562e-1 6.842062e-1 5.5992921e-1 5.5992921e-1
-3.6842273e-1 6.842062e-1 5.3529369e-1 5.3529369e-1
-2.6315984e-1 6.842062e-1 5.3398372e-1 5.3398372e-1
-1.5789694e-1 6.842062e-1 5.5390031e-1 5.5390031e-1
-5.263405e-2 6.842062e-1 5.929437e-1 5.929437e-1
5.262885e-2 6.842062e-1 6.4901466e-1 6.4901466e-1
1.5789174e-1 6.842062e-1 7.200137e-1 7.200137e-1
2.6315463e-1 6.842062e-1 8.0384146e-1 8.0384146e-1
3.6841753e-1 6.842062e-1 8.983987e-1 8.983987e-1
4.7368042e-1 6.842062e-1 1.0015855e0 1.0015855e0
5.7894331e-1 6.842062e-1 1.1113026e0 1.1113026e0
6.842062e-1 6.842062e-1 1.2254524e0 1.2254524e0
7.894691e-1 6.842062e-1 1.3419316e0 1.3419316e0
8.94732e-1 6.842062e-1 1.4586433e0 1.4586433e0
9.9999489e-1 6.842062e-1 1.5734897e0 1.5734897e0

-1.0e0 7.894691e-1 1.3037018e0 1.3037018e0
-8.947372e-1 7.894691e-1 1.1309464e0 1.1309464e0
-7.894743e-1 7.894691e-1 9.920142e-1 9.920142e-1
-6.8421141e-1 7.894691e-1 8.848047e-1 8.848047e-1
-5.7894852e-1 7.894691e-1 8.072187e-1 8.072187e-1
-4.7368562e-1 7.894691e-1 7.5715782e-1 7.5715782e-1
-3.6842273e-1 7.894691e-1 7.325223e-1 7.325223e-1
-2.6315984e-1 7.894691e-1 7.3121233e-1 7.3121233e-1
-1.5789694e-1 7.894691e-1 7.5112892e-1 7.5112892e-1
-5.263405e-2 7.894691e-1 7.901723e-1 7.901723e-1
5.262885e-2 7.894691e-1 8.4624327e-1 8.4624327e-1
1.5789174e-1 7.894691e-1 9.172424e-1 9.172424e-1
2.6315463e-1 7.894691e-1 1.0010701e0 1.0010701e0
3.6841753e-1 7.894691e-1 1.0956273e0 1.0956273e0
4.7368042e-1 7.894691e-1 1.1988141e0 1.1988141e0
5.7894331e-1 7.894691e-1 1.3085313e0 1.3085313e0
6.842062e-1 7.894691e-1 1.4226811e0 1.4226811e0
7.894691e-1 7.894691e-1 1.5391603e0 1.5391603e0
8.94732e-1 7.894691e-1 1.655872e0 1.655872e0
9.9999489e-1 7.894691e-1 1.7707184e0 1.7707184e0

-1.0e0 8.94732e-1 1.5230908e0 1.5230908e0
-8.947372e-1 8.94732e-1 1.3503354e0 1.3503354e0
-7.894743e-1 8.94732e-1 1.2114034e0 1.2114034e0
-6.8421141e-1 8.94732e-1 1.1041937e0 1.1041937e0
-5.7894852e-1 8.94732e-1 1.026608e0 1.026608e0
-4.7368562e-1 8.94732e-1 9.76547e-1 9.76547e-1
-3.6842273e-1 8.94732e-1 9.519115e-1 9.519115e-1
-2.6315984e-1 8.94732e-1 9.506015e-1 9.506015e-1
-1.5789694e-1 8.94732e-1 9.70518e-1 9.70518e-1
-5.263405e-2 8.94732e-1 1.0095615e0 1.0095615e0
5.262885e-2 8.94732e-1 1.0656325e0 1.0656325e0
1.5789174e-1 8.94732e-1 1.1366315e0 1.1366315e0
2.6315463e-1 8.94732e-1 1.2204593e0 1.2204593e0
3.6841753e-1 8.94732e-1 1.3150163e0 1.3150163e0
4.7368042e-1 8.94732e-1 1.4182031e0 1.4182031e0
5.7894331e-1 8.94732e-1 1.5279204e0 1.5279204e0
6.842062e-1 8.94732e-1 1.6420702e0 1.6420702e0
7.894691e-1 8.94732e-1 1.7585493e0 1.7585493e0
8.94732e-1 8.94732e-1 1.875261e0 1.875261e0
9.9999489e-1 8.94732e-1 1.9901074e0 1.9901074e0

-1.0e0 9.9999489e-1 1.7646404e0 1.7646404e0
-8.947372e-1 9.9999489e-1 1.5918849e0 1.5918849e0
-7.894743e-1 9.9999489e-1 1.4529527e0 1.4529527e0
-6.8421141e-1 9.9999489e-1 1.3457433e0 1.3457433e0
-5.7894852e-1 9.9999489e-1 1.2681575e0 1.2681575e0
-4.7368562e-1 9.9999489e-1 1.2180966e0 1.2180966e0
-3.6842273e-1 9.9999489e-1 1.1934612e0 1.1934612e0
-2.6315984e-1 9.9999489e-1 1.1921512e0 1.1921512e0
-1.5789694e-1 9.9999489e-1 1.2120677e0 1.2120677e0
-5.263405e-2 9.9999489e-1 1.2511111e0 1.2511111e0
5.262885e-2 9.9999489e-1 1.3071819e0 1.3071819e0
1.5789174e-1 9.9999489e-1 1.3781808e0 1.3781808e0
2.6315463e-1 9.9999489e-1 1.4620087e0 1.4620087e0
3.6841753e-1 9.9999489e-1 1.5565659e0 1.5565659e0
4.7368042e-1 9.9999489e-1 1.6597527e0 1.6597527e0
5.7894331e-1 9.9999489e-1 1.7694699e0 1.7694699e0
6.842062e-1 9.9999489e-1 1.8836195e0 1.8836195e0
7.894691e-1 9.9999489e-1 2.0000989e0 2.0000989e0
8.94732e-1 9.9999489e-1 2.1168105e0 2.1168105e0
9.9999489e-1 9.9999489e-1 2.231657e0 2.231657e0


==> Imgs/simple_instance_path_planning_standalone_contourtmp2.dat <==
-1.0e0 -1.0e0 1.0632063e0 1.0632063e0
-8.947372e-1 -1.0e0 8.5187611e-1 8.5187611e-1
-7.894743e-1 -1.0e0 6.8603302e-1 6.8603302e-1
-6.8421141e-1 -1.0e0 5.6147662e-1 5.6147662e-1
-5.7894852e-1 -1.0e0 4.7400471e-1 4.7400471e-1
-4.7368562e-1 -1.0e0 4.1942412e-1 4.1942412e-1
-3.6842273e-1 -1.0e0 3.9353291e-1 3.9353291e-1
-2.6315984e-1 -1.0e0 3.9213211e-1 3.9213211e-1
-1.5789694e-1 -1.0e0 4.1102402e-1 4.1102402e-1
-5.263405e-2 -1.0e0 4.4600891e-1 4.4600891e-1
5.262885e-2 -1.0e0 4.9288841e-1 4.9288841e-1
1.5789174e-1 -1.0e0 5.4746371e-1 5.4746371e-1
2.6315463e-1 -1.0e0 6.0553542e-1 6.0553542e-1
3.6841753e-1 -1.0e0 6.6290562e-1 6.6290562e-1
4.7368042e-1 -1.0e0 7.1537492e-1 7.1537492e-1
5.7894331e-1 -1.0e0 7.5874571e-1 7.5874571e-1
6.842062e-1 -1.0e0 7.8881732e-1 7.8881732e-1
7.894691e-1 -1.0e0 8.0138892e-1 8.0138892e-1
8.94732e-1 -1.0e0 7.9226682e-1 7.9226682e-1
9.9999489e-1 -1.0e0 7.5724931e-1 7.5724931e-1

-1.0e0 -8.947372e-1 9.058662e-1 9.058662e-1
-8.947372e-1 -8.947372e-1 6.9453601e-1 6.9453601e-1
-7.894743e-1 -8.947372e-1 5.2869292e-1 5.2869292e-1
-6.8421141e-1 -8.947372e-1 4.0413672e-1 4.0413672e-1
-5.7894852e-1 -8.947372e-1 3.1666472e-1 3.1666472e-1
-4.7368562e-1 -8.947372e-1 2.6208421e-1 2.6208421e-1
-3.6842273e-1 -8.947372e-1 2.3619278e-1 2.3619278e-1
-2.6315984e-1 -8.947372e-1 2.3479213e-1 2.3479213e-1
-1.5789694e-1 -8.947372e-1 2.5368394e-1 2.5368394e-1
-5.263405e-2 -8.947372e-1 2.8866884e-1 2.8866884e-1
5.262885e-2 -8.947372e-1 3.355483e-1 3.355483e-1
1.5789174e-1 -8.947372e-1 3.9012344e-1 3.9012344e-1
2.6315463e-1 -8.947372e-1 4.4819533e-1 4.4819533e-1
3.6841753e-1 -8.947372e-1 5.0556538e-1 5.0556538e-1
4.7368042e-1 -8.947372e-1 5.5803471e-1 5.5803471e-1
5.7894331e-1 -8.947372e-1 6.0140552e-1 6.0140552e-1
6.842062e-1 -8.947372e-1 6.3147742e-1 6.3147742e-1
7.894691e-1 -8.947372e-1 6.4404881e-1 6.4404881e-1
8.94732e-1 -8.947372e-1 6.3492682e-1 6.3492682e-1
9.9999489e-1 -8.947372e-1 5.9990923e-1 5.9990923e-1

-1.0e0 -7.894743e-1 7.7068622e-1 7.7068622e-1
-8.947372e-1 -7.894743e-1 5.5935612e-1 5.5935612e-1
-7.894743e-1 -7.894743e-1 3.9351299e-1 3.9351299e-1
-6.8421141e-1 -7.894743e-1 2.6895668e-1 2.6895668e-1
-5.7894852e-1 -7.894743e-1 1.814847e-1 1.814847e-1
-4.7368562e-1 -7.894743e-1 1.2690411e-1 1.2690411e-1
-3.6842273e-1 -7.894743e-1 1.0101279e-1 1.0101279e-1
-2.6315984e-1 -7.894743e-1 9.961214e-2 9.961214e-2
-1.5789694e-1 -7.894743e-1 1.1850395e-1 1.1850395e-1
-5.263405e-2 -7.894743e-1 1.5348885e-1 1.5348885e-1
5.262885e-2 -7.894743e-1 2.003683e-1 2.003683e-1
1.5789174e-1 -7.894743e-1 2.5494345e-1 2.5494345e-1
2.6315463e-1 -7.894743e-1 3.1301534e-1 3.1301534e-1
3.6841753e-1 -7.894743e-1 3.7038539e-1 3.7038539e-1
4.7368042e-1 -7.894743e-1 4.2285468e-1 4.2285468e-1
5.7894331e-1 -7.894743e-1 4.6622554e-1 4.6622554e-1
6.842062e-1 -7.894743e-1 4.9629732e-1 4.9629732e-1
7.894691e-1 -7.894743e-1 5.0886877e-1 5.0886877e-1
8.94732e-1 -7.894743e-1 4.997467e-1 4.997467e-1
9.9999489e-1 -7.894743e-1 4.6472922e-1 4.6472922e-1

-1.0e0 -6.8421141e-1 6.5766692e-1 6.5766692e-1
-8.947372e-1 -6.8421141e-1 4.4633685e-1 4.4633685e-1
-7.894743e-1 -6.8421141e-1 2.8049374e-1 2.8049374e-1
-6.8421141e-1 -6.8421141e-1 1.5593735e-1 1.5593735e-1
-5.7894852e-1 -6.8421141e-1 6.84655e-2 6.84655e-2
-4.7368562e-1 -6.8421141e-1 1.388492e-2 1.388492e-2
-3.6842273e-1 -6.8421141e-1 -1.200641e-2 -1.200641e-2
-2.6315984e-1 -6.8421141e-1 -1.340706e-2 -1.340706e-2
-1.5789694e-1 -6.8421141e-1 5.48476e-3 5.48476e-3
-5.263405e-2 -6.8421141e-1 4.046965e-2 4.046965e-2
5.262885e-2 -6.8421141e-1 8.73491e-2 8.73491e-2
1.5789174e-1 -6.8421141e-1 1.4192426e-1 1.4192426e-1
2.6315463e-1 -6.8421141e-1 1.9999614e-1 1.9999614e-1
3.6841753e-1 -6.8421141e-1 2.573662e-1 2.573662e-1
4.7368042e-1 -6.8421141e-1 3.0983548e-1 3.0983548e-1
5.7894331e-1 -6.8421141e-1 3.5320634e-1 3.5320634e-1
6.842062e-1 -6.8421141e-1 3.8327812e-1 3.8327812e-1
7.894691e-1 -6.8421141e-1 3.9584958e-1 3.9584958e-1
8.94732e-1 -6.8421141e-1 3.8672751e-1 3.8672751e-1
9.9999489e-1 -6.8421141e-1 3.5171002e-1 3.5171002e-1

-1.0e0 -5.7894852e-1 5.6680821e-1 5.6680821e-1
-8.947372e-1 -5.7894852e-1 3.5547812e-1 3.5547812e-1
-7.894743e-1 -5.7894852e-1 1.8963501e-1 1.8963501e-1
-6.8421141e-1 -5.7894852e-1 6.507864e-2 6.507864e-2
-5.7894852e-1 -5.7894852e-1 -2.23932e-2 -2.23932e-2
-4.7368562e-1 -5.7894852e-1 -7.69738e-2 -7.69738e-2
-3.6842273e-1 -5.7894852e-1 -1.0286513e-1 -1.0286513e-1
-2.6315984e-1 -5.7894852e-1 -1.0426578e-1 -1.0426578e-1
-1.5789694e-1 -5.7894852e-1 -8.537398e-2 -8.537398e-2
-5.263405e-2 -5.7894852e-1 -5.038907e-2 -5.038907e-2
5.262885e-2 -5.7894852e-1 -3.5096e-3 -3.5096e-3
1.5789174e-1 -5.7894852e-1 5.106555e-2 5.106555e-2
2.6315463e-1 -5.7894852e-1 1.0913744e-1 1.0913744e-1
3.6841753e-1 -5.7894852e-1 1.6650749e-1 1.6650749e-1
4.7368042e-1 -5.7894852e-1 2.1897678e-1 2.1897678e-1
5.7894331e-1 -5.7894852e-1 2.6234764e-1 2.6234764e-1
6.842062e-1 -5.7894852e-1 2.9241942e-1 2.9241942e-1
7.894691e-1 -5.7894852e-1 3.0499088e-1 3.0499088e-1
8.94732e-1 -5.7894852e-1 2.958688e-1 2.958688e-1
9.9999489e-1 -5.7894852e-1 2.6085132e-1 2.6085132e-1

-1.0e0 -4.7368562e-1 4.9810997e-1 4.9810997e-1
-8.947372e-1 -4.7368562e-1 2.8677988e-1 2.8677988e-1
-7.894743e-1 -4.7368562e-1 1.209368e-1 1.209368e-1
-6.8421141e-1 -4.7368562e-1 -3.61957e-3 -3.61957e-3
-5.7894852e-1 -4.7368562e-1 -9.109143e-2 -9.109143e-2
-4.7368562e-1 -4.7368562e-1 -1.4567201e-1 -1.4567201e-1
-3.6842273e-1 -4.7368562e-1 -1.7156332e-1 -1.7156332e-1
-2.6315984e-1 -4.7368562e-1 -1.7296397e-1 -1.7296397e-1
-1.5789694e-1 -4.7368562e-1 -1.5407217e-1 -1.5407217e-1
-5.263405e-2 -4.7368562e-1 -1.1908727e-1 -1.1908727e-1
5.262885e-2 -4.7368562e-1 -7.220782e-2 -7.220782e-2
1.5789174e-1 -4.7368562e-1 -1.763268e-2 -1.763268e-2
2.6315463e-1 -4.7368562e-1 4.043922e-2 4.043922e-2
3.6841753e-1 -4.7368562e-1 9.780928e-2 9.780928e-2
4.7368042e-1 -4.7368562e-1 1.5027856e-1 1.5027856e-1
5.7894331e-1 -4.7368562e-1 1.9364943e-1 1.9364943e-1
6.842062e-1 -4.7368562e-1 2.237212e-1 2.237212e-1
7.894691e-1 -4.7368562e-1 2.3629266e-1 2.3629266e-1
8.94732e-1 -4.7368562e-1 2.2717061e-1 2.2717061e-1
9.9999489e-1 -4.7368562e-1 1.921531e-1 1.921531e-1

-1.0e0 -3.6842273e-1 4.5157243e-1 4.5157243e-1
-8.947372e-1 -3.6842273e-1 2.4024234e-1 2.4024234e-1
-7.894743e-1 -3.6842273e-1 7.439923e-2 7.439923e-2
-6.8421141e-1 -3.6842273e-1 -5.015715e-2 -5.015715e-2
-5.7894852e-1 -3.6842273e-1 -1.3762898e-1 -1.3762898e-1
-4.7368562e-1 -3.6842273e-1 -1.9220956e-1 -1.9220956e-1
-3.6842273e-1 -3.6842273e-1 -2.181009e-1 -2.181009e-1
-2.6315984e-1 -3.6842273e-1 -2.1950156e-1 -2.1950156e-1
-1.5789694e-1 -3.6842273e-1 -2.0060973e-1 -2.0060973e-1
-5.263405e-2 -3.6842273e-1 -1.6562483e-1 -1.6562483e-1
5.262885e-2 -3.6842273e-1 -1.1874539e-1 -1.1874539e-1
1.5789174e-1 -3.6842273e-1 -6.417026e-2 -6.417026e-2
2.6315463e-1 -3.6842273e-1 -6.09834e-3 -6.09834e-3
3.6841753e-1 -3.6842273e-1 5.127171e-2 5.127171e-2
4.7368042e-1 -3.6842273e-1 1.0374098e-1 1.0374098e-1
5.7894331e-1 -3.6842273e-1 1.4711185e-1 1.4711185e-1
6.842062e-1 -3.6842273e-1 1.7718364e-1 1.7718364e-1
7.894691e-1 -3.6842273e-1 1.8975511e-1 1.8975511e-1
8.94732e-1 -3.6842273e-1 1.8063304e-1 1.8063304e-1
9.9999489e-1 -3.6842273e-1 1.4561554e-1 1.4561554e-1

-1.0e0 -2.6315984e-1 4.271954e-1 4.271954e-1
-8.947372e-1 -2.6315984e-1 2.158652e-1 2.158652e-1
-7.894743e-1 -2.6315984e-1 5.002216e-2 5.002216e-2
-6.8421141e-1 -2.6315984e-1 -7.453423e-2 -7.453423e-2
-5.7894852e-1 -2.6315984e-1 -1.6200607e-1 -1.6200607e-1
-4.7368562e-1 -2.6315984e-1 -2.1658665e-1 -2.1658665e-1
-3.6842273e-1 -2.6315984e-1 -2.4247797e-1 -2.4247797e-1
-2.6315984e-1 -2.6315984e-1 -2.4387859e-1 -2.4387859e-1
-1.5789694e-1 -2.6315984e-1 -2.2498682e-1 -2.2498682e-1
-5.263405e-2 -2.6315984e-1 -1.9000192e-1 -1.9000192e-1
5.262885e-2 -2.6315984e-1 -1.4312248e-1 -1.4312248e-1
1.5789174e-1 -2.6315984e-1 -8.85473e-2 -8.85473e-2
2.6315463e-1 -2.6315984e-1 -3.047543e-2 -3.047543e-2
3.6841753e-1 -2.6315984e-1 2.689464e-2 2.689464e-2
4.7368042e-1 -2.6315984e-1 7.93639e-2 7.93639e-2
5.7894331e-1 -2.6315984e-1 1.2273477e-1 1.2273477e-1
6.842062e-1 -2.6315984e-1 1.5280656e-1 1.5280656e-1
7.894691e-1 -2.6315984e-1 1.6537804e-1 1.6537804e-1
8.94732e-1 -2.6315984e-1 1.5625595e-1 1.5625595e-1
9.9999489e-1 -2.6315984e-1 1.2123846e-1 1.2123846e-1

-1.0e0 -1.5789694e-1 4.2497876e-1 4.2497876e-1
-8.947372e-1 -1.5789694e-1 2.1364882e-1 2.1364882e-1
-7.894743e-1 -1.5789694e-1 4.780566e-2 4.780566e-2
-6.8421141e-1 -1.5789694e-1 -7.675072e-2 -7.675072e-2
-5.7894852e-1 -1.5789694e-1 -1.6422256e-1 -1.6422256e-1
-4.7368562e-1 -1.5789694e-1 -2.1880315e-1 -2.1880315e-1
-3.6842273e-1 -1.5789694e-1 -2.4469446e-1 -2.4469446e-1
-2.6315984e-1 -1.5789694e-1 -2.460951e-1 -2.460951e-1
-1.5789694e-1 -1.5789694e-1 -2.2720331e-1 -2.2720331e-1
-5.263405e-2 -1.5789694e-1 -1.922184e-1 -1.922184e-1
5.262885e-2 -1.5789694e-1 -1.4533896e-1 -1.4533896e-1
1.5789174e-1 -1.5789694e-1 -9.07638e-2 -9.07638e-2
2.6315463e-1 -1.5789694e-1 -3.269193e-2 -3.269193e-2
3.6841753e-1 -1.5789694e-1 2.467815e-2 2.467815e-2
4.7368042e-1 -1.5789694e-1 7.714743e-2 7.714743e-2
5.7894331e-1 -1.5789694e-1 1.205183e-1 1.205183e-1
6.842062e-1 -1.5789694e-1 1.5059009e-1 1.5059009e-1
7.894691e-1 -1.5789694e-1 1.6316153e-1 1.6316153e-1
8.94732e-1 -1.5789694e-1 1.5403946e-1 1.5403946e-1
9.9999489e-1 -1.5789694e-1 1.1902197e-1 1.1902197e-1

-1.0e0 -5.263405e-2 4.449228e-1 4.449228e-1
-8.947372e-1 -5.263405e-2 2.3359286e-1 2.3359286e-1
-7.894743e-1 -5.263405e-2 6.774971e-2 6.774971e-2
-6.8421141e-1 -5.263405e-2 -5.680667e-2 -5.680667e-2
-5.7894852e-1 -5.263405e-2 -1.442785e-1 -1.442785e-1
-4.7368562e-1 -5.263405e-2 -1.9885909e-1 -1.9885909e-1
-3.6842273e-1 -5.263405e-2 -2.2475043e-1 -2.2475043e-1
-2.6315984e-1 -5.263405e-2 -2.2615108e-1 -2.2615108e-1
-1.5789694e-1 -5.263405e-2 -2.0725925e-1 -2.0725925e-1
-5.263405e-2 -5.263405e-2 -1.7227435e-1 -1.7227435e-1
5.262885e-2 -5.263405e-2 -1.2539491e-1 -1.2539491e-1
1.5789174e-1 -5.263405e-2 -7.081975e-2 -7.081975e-2
2.6315463e-1 -5.263405e-2 -1.274786e-2 -1.274786e-2
3.6841753e-1 -5.263405e-2 4.462221e-2 4.462221e-2
4.7368042e-1 -5.263405e-2 9.709148e-2 9.709148e-2
5.7894331e-1 -5.263405e-2 1.4046234e-1 1.4046234e-1
6.842062e-1 -5.263405e-2 1.7053412e-1 1.7053412e-1
7.894691e-1 -5.263405e-2 1.8310558e-1 1.8310558e-1
8.94732e-1 -5.263405e-2 1.739835e-1 1.739835e-1
9.9999489e-1 -5.263405e-2 1.3896602e-1 1.3896602e-1

-1.0e0 5.262885e-2 4.8702745e-1 4.8702745e-1
-8.947372e-1 5.262885e-2 2.7569746e-1 2.7569746e-1
-7.894743e-1 5.262885e-2 1.0985431e-1 1.0985431e-1
-6.8421141e-1 5.262885e-2 -1.470206e-2 -1.470206e-2
-5.7894852e-1 5.262885e-2 -1.0217392e-1 -1.0217392e-1
-4.7368562e-1 5.262885e-2 -1.5675449e-1 -1.5675449e-1
-3.6842273e-1 5.262885e-2 -1.8264581e-1 -1.8264581e-1
-2.6315984e-1 5.262885e-2 -1.8404645e-1 -1.8404645e-1
-1.5789694e-1 5.262885e-2 -1.6515465e-1 -1.6515465e-1
-5.263405e-2 5.262885e-2 -1.3016974e-1 -1.3016974e-1
5.262885e-2 5.262885e-2 -8.329031e-2 -8.329031e-2
1.5789174e-1 5.262885e-2 -2.871512e-2 -2.871512e-2
2.6315463e-1 5.262885e-2 2.935674e-2 2.935674e-2
3.6841753e-1 5.262885e-2 8.67268e-2 8.67268e-2
4.7368042e-1 5.262885e-2 1.3919608e-1 1.3919608e-1
5.7894331e-1 5.262885e-2 1.8256696e-1 1.8256696e-1
6.842062e-1 5.262885e-2 2.1263872e-1 2.1263872e-1
7.894691e-1 5.262885e-2 2.2521017e-1 2.2521017e-1
8.94732e-1 5.262885e-2 2.160881e-1 2.160881e-1
9.9999489e-1 5.262885e-2 1.8107062e-1 1.8107062e-1

-1.0e0 1.5789174e-1 5.512925e-1 5.512925e-1
-8.947372e-1 1.5789174e-1 3.3996262e-1 3.3996262e-1
-7.894743e-1 1.5789174e-1 1.7411946e-1 1.7411946e-1
-6.8421141e-1 1.5789174e-1 4.95631e-2 4.95631e-2
-5.7894852e-1 1.5789174e-1 -3.790877e-2 -3.790877e-2
-4.7368562e-1 1.5789174e-1 -9.248935e-2 -9.248935e-2
-3.6842273e-1 1.5789174e-1 -1.1838066e-1 -1.1838066e-1
-2.6315984e-1 1.5789174e-1 -1.197813e-1 -1.197813e-1
-1.5789694e-1 1.5789174e-1 -1.0088953e-1 -1.0088953e-1
-5.263405e-2 1.5789174e-1 -6.590462e-2 -6.590462e-2
5.262885e-2 1.5789174e-1 -1.902515e-2 -1.902515e-2
1.5789174e-1 1.5789174e-1 3.555002e-2 3.555002e-2
2.6315463e-1 1.5789174e-1 9.362189e-2 9.362189e-2
3.6841753e-1 1.5789174e-1 1.5099194e-1 1.5099194e-1
4.7368042e-1 1.5789174e-1 2.0346123e-1 2.0346123e-1
5.7894331e-1 1.5789174e-1 2.4683209e-1 2.4683209e-1
6.842062e-1 1.5789174e-1 2.7690387e-1 2.7690387e-1
7.894691e-1 1.5789174e-1 2.8947533e-1 2.8947533e-1
8.94732e-1 1.5789174e-1 2.8035326e-1 2.8035326e-1
9.9999489e-1 1.5789174e-1 2.4533577e-1 2.4533577e-1

-1.0e0 2.6315463e-1 6.3771835e-1 6.3771835e-1
-8.947372e-1 2.6315463e-1 4.2638826e-1 4.2638826e-1
-7.894743e-1 2.6315463e-1 2.6054517e-1 2.6054517e-1
-6.8421141e-1 2.6315463e-1 1.359888e-1 1.359888e-1
-5.7894852e-1 2.6315463e-1 4.851695e-2 4.851695e-2
-4.7368562e-1 2.6315463e-1 -6.06364e-3 -6.06364e-3
-3.6842273e-1 2.6315463e-1 -3.195496e-2 -3.195496e-2
-2.6315984e-1 2.6315463e-1 -3.33556e-2 -3.33556e-2
-1.5789694e-1 2.6315463e-1 -1.44638e-2 -1.44638e-2
-5.263405e-2 2.6315463e-1 2.05211e-2 2.05211e-2
5.262885e-2 2.6315463e-1 6.740054e-2 6.740054e-2
1.5789174e-1 2.6315463e-1 1.2197572e-1 1.2197572e-1
2.6315463e-1 2.6315463e-1 1.8004758e-1 1.8004758e-1
3.6841753e-1 2.6315463e-1 2.3741765e-1 2.3741765e-1
4.7368042e-1 2.6315463e-1 2.8988692e-1 2.8988692e-1
5.7894331e-1 2.6315463e-1 3.3325778e-1 3.3325778e-1
6.842062e-1 2.6315463e-1 3.6332959e-1 3.6332959e-1
7.894691e-1 2.6315463e-1 3.7590103e-1 3.7590103e-1
8.94732e-1 2.6315463e-1 3.6677896e-1 3.6677896e-1
9.9999489e-1 2.6315463e-1 3.3176147e-1 3.3176147e-1

-1.0e0 3.6841753e-1 7.4630472e-1 7.4630472e-1
-8.947372e-1 3.6841753e-1 5.3497462e-1 5.3497462e-1
-7.894743e-1 3.6841753e-1 3.691315e-1 3.691315e-1
-6.8421141e-1 3.6841753e-1 2.4457513e-1 2.4457513e-1
-5.7894852e-1 3.6841753e-1 1.5710329e-1 1.5710329e-1
-4.7368562e-1 3.6841753e-1 1.0252269e-1 1.0252269e-1
-3.6842273e-1 3.6841753e-1 7.663138e-2 7.663138e-2
-2.6315984e-1 3.6841753e-1 7.523071e-2 7.523071e-2
-1.5789694e-1 3.6841753e-1 9.412253e-2 9.412253e-2
-5.263405e-2 3.6841753e-1 1.2910744e-1 1.2910744e-1
5.262885e-2 3.6841753e-1 1.759869e-1 1.759869e-1
1.5789174e-1 3.6841753e-1 2.3056204e-1 2.3056204e-1
2.6315463e-1 3.6841753e-1 2.8863393e-1 2.8863393e-1
3.6841753e-1 3.6841753e-1 3.4600398e-1 3.4600398e-1
4.7368042e-1 3.6841753e-1 3.9847327e-1 3.9847327e-1
5.7894331e-1 3.6841753e-1 4.4184413e-1 4.4184413e-1
6.842062e-1 3.6841753e-1 4.7191591e-1 4.7191591e-1
7.894691e-1 3.6841753e-1 4.8448737e-1 4.8448737e-1
8.94732e-1 3.6841753e-1 4.753653e-1 4.753653e-1
9.9999489e-1 3.6841753e-1 4.4034781e-1 4.4034781e-1

-1.0e0 4.7368042e-1 8.7705171e-1 8.7705171e-1
-8.947372e-1 4.7368042e-1 6.6572139e-1 6.6572139e-1
-7.894743e-1 4.7368042e-1 4.9987833e-1 4.9987833e-1
-6.8421141e-1 4.7368042e-1 3.7532196e-1 3.7532196e-1
-5.7894852e-1 4.7368042e-1 2.8785011e-1 2.8785011e-1
-4.7368562e-1 4.7368042e-1 2.3326953e-1 2.3326953e-1
-3.6842273e-1 4.7368042e-1 2.073782e-1 2.073782e-1
-2.6315984e-1 4.7368042e-1 2.0597755e-1 2.0597755e-1
-1.5789694e-1 4.7368042e-1 2.2486937e-1 2.2486937e-1
-5.263405e-2 4.7368042e-1 2.5985426e-1 2.5985426e-1
5.262885e-2 4.7368042e-1 3.0673372e-1 3.0673372e-1
1.5789174e-1 4.7368042e-1 3.6130887e-1 3.6130887e-1
2.6315463e-1 4.7368042e-1 4.1938075e-1 4.1938075e-1
3.6841753e-1 4.7368042e-1 4.7675081e-1 4.7675081e-1
4.7368042e-1 4.7368042e-1 5.292201e-1 5.292201e-1
5.7894331e-1 4.7368042e-1 5.7259096e-1 5.7259096e-1
6.842062e-1 4.7368042e-1 6.0266273e-1 6.0266273e-1
7.894691e-1 4.7368042e-1 6.1523418e-1 6.1523418e-1
8.94732e-1 4.7368042e-1 6.0611212e-1 6.0611212e-1
9.9999489e-1 4.7368042e-1 5.7109464e-1 5.7109464e-1

-1.0e0 5.7894331e-1 1.029959e0 1.029959e0
-8.947372e-1 5.7894331e-1 8.1862875e-1 8.1862875e-1
-7.894743e-1 5.7894331e-1 6.5278575e-1 6.5278575e-1
-6.8421141e-1 5.7894331e-1 5.2822928e-1 5.2822928e-1
-5.7894852e-1 5.7894331e-1 4.4075743e-1 4.4075743e-1
-4.7368562e-1 5.7894331e-1 3.8617685e-1 3.8617685e-1
-3.6842273e-1 5.7894331e-1 3.6028552e-1 3.6028552e-1
-2.6315984e-1 5.7894331e-1 3.5888487e-1 3.5888487e-1
-1.5789694e-1 5.7894331e-1 3.7777669e-1 3.7777669e-1
-5.263405e-2 5.7894331e-1 4.1276158e-1 4.1276158e-1
5.262885e-2 5.7894331e-1 4.5964104e-1 4.5964104e-1
1.5789174e-1 5.7894331e-1 5.1421619e-1 5.1421619e-1
2.6315463e-1 5.7894331e-1 5.7228807e-1 5.7228807e-1
3.6841753e-1 5.7894331e-1 6.2965813e-1 6.2965813e-1
4.7368042e-1 5.7894331e-1 6.8212741e-1 6.8212741e-1
5.7894331e-1 5.7894331e-1 7.2549828e-1 7.2549828e-1
6.842062e-1 5.7894331e-1 7.5557005e-1 7.5557005e-1
7.894691e-1 5.7894331e-1 7.6814151e-1 7.6814151e-1
8.94732e-1 5.7894331e-1 7.5901944e-1 7.5901944e-1
9.9999489e-1 5.7894331e-1 7.2400194e-1 7.2400194e-1

-1.0e0 6.842062e-1 1.2050269e0 1.2050269e0
-8.947372e-1 6.842062e-1 9.936969e-1 9.936969e-1
-7.894743e-1 6.842062e-1 8.278536e-1 8.278536e-1
-6.8421141e-1 6.842062e-1 7.0329724e-1 7.0329724e-1
-5.7894852e-1 6.842062e-1 6.158254e-1 6.158254e-1
-4.7368562e-1 6.842062e-1 5.6124481e-1 5.6124481e-1
-3.6842273e-1 6.842062e-1 5.3535349e-1 5.3535349e-1
-2.6315984e-1 6.842062e-1 5.3395284e-1 5.3395284e-1
-1.5789694e-1 6.842062e-1 5.5284465e-1 5.5284465e-1
-5.263405e-2 6.842062e-1 5.8782954e-1 5.8782954e-1
5.262885e-2 6.842062e-1 6.34709e-1 6.34709e-1
1.5789174e-1 6.842062e-1 6.8928415e-1 6.8928415e-1
2.6315463e-1 6.842062e-1 7.4735603e-1 7.4735603e-1
3.6841753e-1 6.842062e-1 8.0472609e-1 8.0472609e-1
4.7368042e-1 6.842062e-1 8.5719537e-1 8.5719537e-1
5.7894331e-1 6.842062e-1 9.005664e-1 9.005664e-1
6.842062e-1 6.842062e-1 9.306381e-1 9.306381e-1
7.894691e-1 6.842062e-1 9.432095e-1 9.432095e-1
8.94732e-1 6.842062e-1 9.340875e-1 9.340875e-1
9.9999489e-1 6.842062e-1 8.990701e-1 8.990701e-1

-1.0e0 7.894691e-1 1.4022556e0 1.4022556e0
-8.947372e-1 7.894691e-1 1.1909254e0 1.1909254e0
-7.894743e-1 7.894691e-1 1.0250824e0 1.0250824e0
-6.8421141e-1 7.894691e-1 9.005261e-1 9.005261e-1
-5.7894852e-1 7.894691e-1 8.13054e-1 8.13054e-1
-4.7368562e-1 7.894691e-1 7.5847342e-1 7.5847342e-1
-3.6842273e-1 7.894691e-1 7.3258209e-1 7.3258209e-1
-2.6315984e-1 7.894691e-1 7.3118144e-1 7.3118144e-1
-1.5789694e-1 7.894691e-1 7.5007326e-1 7.5007326e-1
-5.263405e-2 7.894691e-1 7.8505815e-1 7.8505815e-1
5.262885e-2 7.894691e-1 8.319376e-1 8.319376e-1
1.5789174e-1 7.894691e-1 8.865129e-1 8.865129e-1
2.6315463e-1 7.894691e-1 9.445848e-1 9.445848e-1
3.6841753e-1 7.894691e-1 1.0019548e0 1.0019548e0
4.7368042e-1 7.894691e-1 1.0544241e0 1.0544241e0
5.7894331e-1 7.894691e-1 1.097795e0 1.097795e0
6.842062e-1 7.894691e-1 1.1278668e0 1.1278668e0
7.894691e-1 7.894691e-1 1.1404382e0 1.1404382e0
8.94732e-1 7.894691e-1 1.131316e0 1.131316e0
9.9999489e-1 7.894691e-1 1.0962987e0 1.0962987e0

-1.0e0 8.94732e-1 1.6216446e0 1.6216446e0
-8.947372e-1 8.94732e-1 1.4103145e0 1.4103145e0
-7.894743e-1 8.94732e-1 1.2444714e0 1.2444714e0
-6.8421141e-1 8.94732e-1 1.1199152e0 1.1199152e0
-5.7894852e-1 8.94732e-1 1.0324432e0 1.0324432e0
-4.7368562e-1 8.94732e-1 9.778627e-1 9.778627e-1
-3.6842273e-1 8.94732e-1 9.519713e-1 9.519713e-1
-2.6315984e-1 8.94732e-1 9.505707e-1 9.505707e-1
-1.5789694e-1 8.94732e-1 9.694624e-1 9.694624e-1
-5.263405e-2 8.94732e-1 1.0044473e0 1.0044473e0
5.262885e-2 8.94732e-1 1.0513269e0 1.0513269e0
1.5789174e-1 8.94732e-1 1.105902e0 1.105902e0
2.6315463e-1 8.94732e-1 1.1639738e0 1.1639738e0
3.6841753e-1 8.94732e-1 1.221344e0 1.221344e0
4.7368042e-1 8.94732e-1 1.2738132e0 1.2738132e0
5.7894331e-1 8.94732e-1 1.317184e0 1.317184e0
6.842062e-1 8.94732e-1 1.3472559e0 1.3472559e0
7.894691e-1 8.94732e-1 1.3598273e0 1.3598273e0
8.94732e-1 8.94732e-1 1.3507053e0 1.3507053e0
9.9999489e-1 8.94732e-1 1.3156877e0 1.3156877e0

-1.0e0 9.9999489e-1 1.8631941e0 1.8631941e0
-8.947372e-1 9.9999489e-1 1.651864e0 1.651864e0
-7.894743e-1 9.9999489e-1 1.486021e0 1.486021e0
-6.8421141e-1 9.9999489e-1 1.3614647e0 1.3614647e0
-5.7894852e-1 9.9999489e-1 1.2739928e0 1.2739928e0
-4.7368562e-1 9.9999489e-1 1.2194124e0 1.2194124e0
-3.6842273e-1 9.9999489e-1 1.1935211e0 1.1935211e0
-2.6315984e-1 9.9999489e-1 1.1921204e0 1.1921204e0
-1.5789694e-1 9.9999489e-1 1.2110123e0 1.2110123e0
-5.263405e-2 9.9999489e-1 1.245997e0 1.245997e0
5.262885e-2 9.9999489e-1 1.2928763e0 1.2928763e0
1.5789174e-1 9.9999489e-1 1.3474515e0 1.3474515e0
2.6315463e-1 9.9999489e-1 1.4055234e0 1.4055234e0
3.6841753e-1 9.9999489e-1 1.4628934e0 1.4628934e0
4.7368042e-1 9.9999489e-1 1.5153627e0 1.5153627e0
5.7894331e-1 9.9999489e-1 1.5587335e0 1.5587335e0
6.842062e-1 9.9999489e-1 1.5888054e0 1.5888054e0
7.894691e-1 9.9999489e-1 1.6013768e0 1.6013768e0
8.94732e-1 9.9999489e-1 1.5922548e0 1.5922548e0
9.9999489e-1 9.9999489e-1 1.5572372e0 1.5572372e0


==> Imgs/simple_instance_path_planning_standalone_contourtmp3.dat <==
-1.0e0 -1.0e0 1.1617581e0 1.1617581e0
-8.947372e-1 -1.0e0 9.118541e-1 9.118541e-1
-7.894743e-1 -1.0e0 7.1910172e-1 7.1910172e-1
-6.8421141e-1 -1.0e0 5.7719441e-1 5.7719441e-1
-5.7894852e-1 -1.0e0 4.798426e-1 4.798426e-1
-4.7368562e-1 -1.0e0 4.207393e-1 4.207393e-1
-3.6842273e-1 -1.0e0 3.935933e-1 3.935933e-1
-2.6315984e-1 -1.0e0 3.921015e-1 3.921015e-1
-1.5789694e-1 -1.0e0 4.099683e-1 4.099683e-1
-5.263405e-2 -1.0e0 4.408948e-1 4.408948e-1
5.262885e-2 -1.0e0 4.785829e-1 4.785829e-1
1.5789174e-1 -1.0e0 5.1673401e-1 5.1673401e-1
2.6315463e-1 -1.0e0 5.4905031e-1 5.4905031e-1
3.6841753e-1 -1.0e0 5.692342e-1 5.692342e-1
4.7368042e-1 -1.0e0 5.7098651e-1 5.7098651e-1
5.7894331e-1 -1.0e0 5.480095e-1 5.480095e-1
6.842062e-1 -1.0e0 4.940021e-1 4.940021e-1
7.894691e-1 -1.0e0 4.0266869e-1 4.0266869e-1
8.94732e-1 -1.0e0 2.6771059e-1 2.6771059e-1
9.9999489e-1 -1.0e0 8.283107e-2 8.283107e-2

-1.0e0 -8.947372e-1 1.004418e0 1.004418e0
-8.947372e-1 -8.947372e-1 7.545139e-1 7.545139e-1
-7.894743e-1 -8.947372e-1 5.6176181e-1 5.6176181e-1
-6.8421141e-1 -8.947372e-1 4.198545e-1 4.198545e-1
-5.7894852e-1 -8.947372e-1 3.2250252e-1 3.2250252e-1
-4.7368562e-1 -8.947372e-1 2.6339922e-1 2.6339922e-1
-3.6842273e-1 -8.947372e-1 2.3625317e-1 2.3625317e-1
-2.6315984e-1 -8.947372e-1 2.3476143e-1 2.3476143e-1
-1.5789694e-1 -8.947372e-1 2.526282e-1 2.526282e-1
-5.263405e-2 -8.947372e-1 2.8355472e-1 2.8355472e-1
5.262885e-2 -8.947372e-1 3.212428e-1 3.212428e-1
1.5789174e-1 -8.947372e-1 3.5939397e-1 3.5939397e-1
2.6315463e-1 -8.947372e-1 3.9171022e-1 3.9171022e-1
3.6841753e-1 -8.947372e-1 4.11894e-1 4.11894e-1
4.7368042e-1 -8.947372e-1 4.1364626e-1 4.1364626e-1
5.7894331e-1 -8.947372e-1 3.9066931e-1 3.9066931e-1
6.842062e-1 -8.947372e-1 3.3666211e-1 3.3666211e-1
7.894691e-1 -8.947372e-1 2.4532855e-1 2.4532855e-1
8.94732e-1 -8.947372e-1 1.103705e-1 1.103705e-1
9.9999489e-1 -8.947372e-1 -7.450912e-2 -7.450912e-2

-1.0e0 -7.894743e-1 8.6923811e-1 8.6923811e-1
-8.947372e-1 -7.894743e-1 6.1933401e-1 6.1933401e-1
-7.894743e-1 -7.894743e-1 4.2658177e-1 4.2658177e-1
-6.8421141e-1 -7.894743e-1 2.8467447e-1 2.8467447e-1
-5.7894852e-1 -7.894743e-1 1.8732248e-1 1.8732248e-1
-4.7368562e-1 -7.894743e-1 1.2821922e-1 1.2821922e-1
-3.6842273e-1 -7.894743e-1 1.0107318e-1 1.0107318e-1
-2.6315984e-1 -7.894743e-1 9.958144e-2 9.958144e-2
-1.5789694e-1 -7.894743e-1 1.1744821e-1 1.1744821e-1
-5.263405e-2 -7.894743e-1 1.4837473e-1 1.4837473e-1
5.262885e-2 -7.894743e-1 1.860628e-1 1.860628e-1
1.5789174e-1 -7.894743e-1 2.2421397e-1 2.2421397e-1
2.6315463e-1 -7.894743e-1 2.5653023e-1 2.5653023e-1
3.6841753e-1 -7.894743e-1 2.76714e-1 2.76714e-1
4.7368042e-1 -7.894743e-1 2.7846626e-1 2.7846626e-1
5.7894331e-1 -7.894743e-1 2.5548932e-1 2.5548932e-1
6.842062e-1 -7.894743e-1 2.0148212e-1 2.0148212e-1
7.894691e-1 -7.894743e-1 1.1014854e-1 1.1014854e-1
8.94732e-1 -7.894743e-1 -2.48095e-2 -2.48095e-2
9.9999489e-1 -7.894743e-1 -2.096891e-1 -2.096891e-1

-1.0e0 -6.8421141e-1 7.562187e-1 7.562187e-1
-8.947372e-1 -6.8421141e-1 5.0631464e-1 5.0631464e-1
-7.894743e-1 -6.8421141e-1 3.1356264e-1 3.1356264e-1
-6.8421141e-1 -6.8421141e-1 1.7165524e-1 1.7165524e-1
-5.7894852e-1 -6.8421141e-1 7.430328e-2 7.430328e-2
-4.7368562e-1 -6.8421141e-1 1.520003e-2 1.520003e-2
-3.6842273e-1 -6.8421141e-1 -1.194601e-2 -1.194601e-2
-2.6315984e-1 -6.8421141e-1 -1.343776e-2 -1.343776e-2
-1.5789694e-1 -6.8421141e-1 4.42902e-3 4.42902e-3
-5.263405e-2 -6.8421141e-1 3.535553e-2 3.535553e-2
5.262885e-2 -6.8421141e-1 7.304361e-2 7.304361e-2
1.5789174e-1 -6.8421141e-1 1.1119478e-1 1.1119478e-1
2.6315463e-1 -6.8421141e-1 1.4351103e-1 1.4351103e-1
3.6841753e-1 -6.8421141e-1 1.6369481e-1 1.6369481e-1
4.7368042e-1 -6.8421141e-1 1.6544707e-1 1.6544707e-1
5.7894331e-1 -6.8421141e-1 1.4247012e-1 1.4247012e-1
6.842062e-1 -6.8421141e-1 8.84629e-2 8.84629e-2
7.894691e-1 -6.8421141e-1 -2.87062e-3 -2.87062e-3
8.94732e-1 -6.8421141e-1 -1.3782869e-1 -1.3782869e-1
9.9999489e-1 -6.8421141e-1 -3.2270831e-1 -3.2270831e-1

-1.0e0 -5.7894852e-1 6.6536021e-1 6.6536021e-1
-8.947372e-1 -5.7894852e-1 4.15456e-1 4.15456e-1
-7.894743e-1 -5.7894852e-1 2.227039e-1 2.227039e-1
-6.8421141e-1 -5.7894852e-1 8.079643e-2 8.079643e-2
-5.7894852e-1 -5.7894852e-1 -1.655544e-2 -1.655544e-2
-4.7368562e-1 -5.7894852e-1 -7.565868e-2 -7.565868e-2
-3.6842273e-1 -5.7894852e-1 -1.0280473e-1 -1.0280473e-1
-2.6315984e-1 -5.7894852e-1 -1.0429646e-1 -1.0429646e-1
-1.5789694e-1 -5.7894852e-1 -8.64297e-2 -8.64297e-2
-5.263405e-2 -5.7894852e-1 -5.550317e-2 -5.550317e-2
5.262885e-2 -5.7894852e-1 -1.78151e-2 -1.78151e-2
1.5789174e-1 -5.7894852e-1 2.033607e-2 2.033607e-2
2.6315463e-1 -5.7894852e-1 5.265233e-2 5.265233e-2
3.6841753e-1 -5.7894852e-1 7.28361e-2 7.28361e-2
4.7368042e-1 -5.7894852e-1 7.458836e-2 7.458836e-2
5.7894331e-1 -5.7894852e-1 5.161142e-2 5.161142e-2
6.842062e-1 -5.7894852e-1 -2.39577e-3 -2.39577e-3
7.894691e-1 -5.7894852e-1 -9.372935e-2 -9.372935e-2
8.94732e-1 -5.7894852e-1 -2.286874e-1 -2.286874e-1
9.9999489e-1 -5.7894852e-1 -4.1356699e-1 -4.1356699e-1

-1.0e0 -4.7368562e-1 5.9666176e-1 5.9666176e-1
-8.947372e-1 -4.7368562e-1 3.4675777e-1 3.4675777e-1
-7.894743e-1 -4.7368562e-1 1.5400558e-1 1.5400558e-1
-6.8421141e-1 -4.7368562e-1 1.209822e-2 1.209822e-2
-5.7894852e-1 -4.7368562e-1 -8.525365e-2 -8.525365e-2
-4.7368562e-1 -4.7368562e-1 -1.4435689e-1 -1.4435689e-1
-3.6842273e-1 -4.7368562e-1 -1.7150293e-1 -1.7150293e-1
-2.6315984e-1 -4.7368562e-1 -1.7299466e-1 -1.7299466e-1
-1.5789694e-1 -4.7368562e-1 -1.5512788e-1 -1.5512788e-1
-5.263405e-2 -4.7368562e-1 -1.2420139e-1 -1.2420139e-1
5.262885e-2 -4.7368562e-1 -8.65133e-2 -8.65133e-2
1.5789174e-1 -4.7368562e-1 -4.836214e-2 -4.836214e-2
2.6315463e-1 -4.7368562e-1 -1.604588e-2 -1.604588e-2
3.6841753e-1 -4.7368562e-1 4.1379e-3 4.1379e-3
4.7368042e-1 -4.7368562e-1 5.89014e-3 5.89014e-3
5.7894331e-1 -4.7368562e-1 -1.70868e-2 -1.70868e-2
6.842062e-1 -4.7368562e-1 -7.1094e-2 -7.1094e-2
7.894691e-1 -4.7368562e-1 -1.6242755e-1 -1.6242755e-1
8.94732e-1 -4.7368562e-1 -2.973856e-1 -2.973856e-1
9.9999489e-1 -4.7368562e-1 -4.8226521e-1 -4.8226521e-1

-1.0e0 -3.6842273e-1 5.5012422e-1 5.5012422e-1
-8.947372e-1 -3.6842273e-1 3.0022023e-1 3.0022023e-1
-7.894743e-1 -3.6842273e-1 1.0746802e-1 1.0746802e-1
-6.8421141e-1 -3.6842273e-1 -3.443935e-2 -3.443935e-2
-5.7894852e-1 -3.6842273e-1 -1.3179118e-1 -1.3179118e-1
-4.7368562e-1 -3.6842273e-1 -1.9089444e-1 -1.9089444e-1
-3.6842273e-1 -3.6842273e-1 -2.1804051e-1 -2.1804051e-1
-2.6315984e-1 -3.6842273e-1 -2.1953224e-1 -2.1953224e-1
-1.5789694e-1 -3.6842273e-1 -2.0166548e-1 -2.0166548e-1
-5.263405e-2 -3.6842273e-1 -1.7073895e-1 -1.7073895e-1
5.262885e-2 -3.6842273e-1 -1.3305087e-1 -1.3305087e-1
1.5789174e-1 -3.6842273e-1 -9.48997e-2 -9.48997e-2
2.6315463e-1 -3.6842273e-1 -6.258347e-2 -6.258347e-2
3.6841753e-1 -3.6842273e-1 -4.23997e-2 -4.23997e-2
4.7368042e-1 -3.6842273e-1 -4.064742e-2 -4.064742e-2
5.7894331e-1 -3.6842273e-1 -6.362437e-2 -6.362437e-2
6.842062e-1 -3.6842273e-1 -1.1763156e-1 -1.1763156e-1
7.894691e-1 -3.6842273e-1 -2.0896513e-1 -2.0896513e-1
8.94732e-1 -3.6842273e-1 -3.4392317e-1 -3.4392317e-1
9.9999489e-1 -3.6842273e-1 -5.2880278e-1 -5.2880278e-1

-1.0e0 -2.6315984e-1 5.257472e-1 5.257472e-1
-8.947372e-1 -2.6315984e-1 2.758431e-1 2.758431e-1
-7.894743e-1 -2.6315984e-1 8.309094e-2 8.309094e-2
-6.8421141e-1 -2.6315984e-1 -5.881644e-2 -5.881644e-2
-5.7894852e-1 -2.6315984e-1 -1.5616829e-1 -1.5616829e-1
-4.7368562e-1 -2.6315984e-1 -2.1527153e-1 -2.1527153e-1
-3.6842273e-1 -2.6315984e-1 -2.4241757e-1 -2.4241757e-1
-2.6315984e-1 -2.6315984e-1 -2.4390933e-1 -2.4390933e-1
-1.5789694e-1 -2.6315984e-1 -2.2604254e-1 -2.2604254e-1
-5.263405e-2 -2.6315984e-1 -1.9511604e-1 -1.9511604e-1
5.262885e-2 -2.6315984e-1 -1.5742796e-1 -1.5742796e-1
1.5789174e-1 -2.6315984e-1 -1.1927678e-1 -1.1927678e-1
2.6315463e-1 -2.6315984e-1 -8.696053e-2 -8.696053e-2
3.6841753e-1 -2.6315984e-1 -6.677676e-2 -6.677676e-2
4.7368042e-1 -2.6315984e-1 -6.50245e-2 -6.50245e-2
5.7894331e-1 -2.6315984e-1 -8.800143e-2 -8.800143e-2
6.842062e-1 -2.6315984e-1 -1.4200862e-1 -1.4200862e-1
7.894691e-1 -2.6315984e-1 -2.3334221e-1 -2.3334221e-1
8.94732e-1 -2.6315984e-1 -3.6830025e-1 -3.6830025e-1
9.9999489e-1 -2.6315984e-1 -5.5317986e-1 -5.5317986e-1

-1.0e0 -1.5789694e-1 5.2353055e-1 5.2353055e-1
-8.947372e-1 -1.5789694e-1 2.7362656e-1 2.7362656e-1
-7.894743e-1 -1.5789694e-1 8.087445e-2 8.087445e-2
-6.8421141e-1 -1.5789694e-1 -6.103291e-2 -6.103291e-2
-5.7894852e-1 -1.5789694e-1 -1.5838477e-1 -1.5838477e-1
-4.7368562e-1 -1.5789694e-1 -2.1748802e-1 -2.1748802e-1
-3.6842273e-1 -1.5789694e-1 -2.4463406e-1 -2.4463406e-1
-2.6315984e-1 -1.5789694e-1 -2.4612581e-1 -2.4612581e-1
-1.5789694e-1 -1.5789694e-1 -2.2825903e-1 -2.2825903e-1
-5.263405e-2 -1.5789694e-1 -1.9733252e-1 -1.9733252e-1
5.262885e-2 -1.5789694e-1 -1.5964444e-1 -1.5964444e-1
1.5789174e-1 -1.5789694e-1 -1.2149326e-1 -1.2149326e-1
2.6315463e-1 -1.5789694e-1 -8.917703e-2 -8.917703e-2
3.6841753e-1 -1.5789694e-1 -6.899326e-2 -6.899326e-2
4.7368042e-1 -1.5789694e-1 -6.7241e-2 -6.7241e-2
5.7894331e-1 -1.5789694e-1 -9.021793e-2 -9.021793e-2
6.842062e-1 -1.5789694e-1 -1.4422511e-1 -1.4422511e-1
7.894691e-1 -1.5789694e-1 -2.3555869e-1 -2.3555869e-1
8.94732e-1 -1.5789694e-1 -3.7051674e-1 -3.7051674e-1
9.9999489e-1 -1.5789694e-1 -5.5539635e-1 -5.5539635e-1

-1.0e0 -5.263405e-2 5.434746e-1 5.434746e-1
-8.947372e-1 -5.263405e-2 2.9357059e-1 2.9357059e-1
-7.894743e-1 -5.263405e-2 1.008185e-1 1.008185e-1
-6.8421141e-1 -5.263405e-2 -4.108888e-2 -4.108888e-2
-5.7894852e-1 -5.263405e-2 -1.3844072e-1 -1.3844072e-1
-4.7368562e-1 -5.263405e-2 -1.9754396e-1 -1.9754396e-1
-3.6842273e-1 -5.263405e-2 -2.2469002e-1 -2.2469002e-1
-2.6315984e-1 -5.263405e-2 -2.2618176e-1 -2.2618176e-1
-1.5789694e-1 -5.263405e-2 -2.0831499e-1 -2.0831499e-1
-5.263405e-2 -5.263405e-2 -1.7738847e-1 -1.7738847e-1
5.262885e-2 -5.263405e-2 -1.397004e-1 -1.397004e-1
1.5789174e-1 -5.263405e-2 -1.0154922e-1 -1.0154922e-1
2.6315463e-1 -5.263405e-2 -6.923299e-2 -6.923299e-2
3.6841753e-1 -5.263405e-2 -4.90492e-2 -4.90492e-2
4.7368042e-1 -5.263405e-2 -4.729694e-2 -4.729694e-2
5.7894331e-1 -5.263405e-2 -7.02739e-2 -7.02739e-2
6.842062e-1 -5.263405e-2 -1.2428108e-1 -1.2428108e-1
7.894691e-1 -5.263405e-2 -2.1561464e-1 -2.1561464e-1
8.94732e-1 -5.263405e-2 -3.505727e-1 -3.505727e-1
9.9999489e-1 -5.263405e-2 -5.354523e-1 -5.354523e-1

-1.0e0 5.262885e-2 5.8557933e-1 5.8557933e-1
-8.947372e-1 5.262885e-2 3.3567523e-1 3.3567523e-1
-7.894743e-1 5.262885e-2 1.429231e-1 1.429231e-1
-6.8421141e-1 5.262885e-2 1.01573e-3 1.01573e-3
-5.7894852e-1 5.262885e-2 -9.633612e-2 -9.633612e-2
-4.7368562e-1 5.262885e-2 -1.5543936e-1 -1.5543936e-1
-3.6842273e-1 5.262885e-2 -1.825854e-1 -1.825854e-1
-2.6315984e-1 5.262885e-2 -1.8407715e-1 -1.8407715e-1
-1.5789694e-1 5.262885e-2 -1.6621037e-1 -1.6621037e-1
-5.263405e-2 5.262885e-2 -1.3528386e-1 -1.3528386e-1
5.262885e-2 5.262885e-2 -9.75958e-2 -9.75958e-2
1.5789174e-1 5.262885e-2 -5.944461e-2 -5.944461e-2
2.6315463e-1 5.262885e-2 -2.712839e-2 -2.712839e-2
3.6841753e-1 5.262885e-2 -6.9446e-3 -6.9446e-3
4.7368042e-1 5.262885e-2 -5.19234e-3 -5.19234e-3
5.7894331e-1 5.262885e-2 -2.816927e-2 -2.816927e-2
6.842062e-1 5.262885e-2 -8.217648e-2 -8.217648e-2
7.894691e-1 5.262885e-2 -1.7351003e-1 -1.7351003e-1
8.94732e-1 5.262885e-2 -3.084681e-1 -3.084681e-1
9.9999489e-1 5.262885e-2 -4.933477e-1 -4.933477e-1

-1.0e0 1.5789174e-1 6.4984428e-1 6.4984428e-1
-8.947372e-1 1.5789174e-1 3.9994029e-1 3.9994029e-1
-7.894743e-1 1.5789174e-1 2.0718825e-1 2.0718825e-1
-6.8421141e-1 1.5789174e-1 6.528088e-2 6.528088e-2
-5.7894852e-1 1.5789174e-1 -3.207097e-2 -3.207097e-2
-4.7368562e-1 1.5789174e-1 -9.117424e-2 -9.117424e-2
-3.6842273e-1 1.5789174e-1 -1.1832027e-1 -1.1832027e-1
-2.6315984e-1 1.5789174e-1 -1.1981201e-1 -1.1981201e-1
-1.5789694e-1 1.5789174e-1 -1.0194525e-1 -1.0194525e-1
-5.263405e-2 1.5789174e-1 -7.101874e-2 -7.101874e-2
5.262885e-2 1.5789174e-1 -3.333066e-2 -3.333066e-2
1.5789174e-1 1.5789174e-1 4.82054e-3 4.82054e-3
2.6315463e-1 1.5789174e-1 3.713678e-2 3.713678e-2
3.6841753e-1 1.5789174e-1 5.732057e-2 5.732057e-2
4.7368042e-1 1.5789174e-1 5.907281e-2 5.907281e-2
5.7894331e-1 1.5789174e-1 3.609587e-2 3.609587e-2
6.842062e-1 1.5789174e-1 -1.791135e-2 -1.791135e-2
7.894691e-1 1.5789174e-1 -1.0924489e-1 -1.0924489e-1
8.94732e-1 1.5789174e-1 -2.4420294e-1 -2.4420294e-1
9.9999489e-1 1.5789174e-1 -4.2908255e-1 -4.2908255e-1

-1.0e0 2.6315463e-1 7.3627014e-1 7.3627014e-1
-8.947372e-1 2.6315463e-1 4.8636615e-1 4.8636615e-1
-7.894743e-1 2.6315463e-1 2.9361395e-1 2.9361395e-1
-6.8421141e-1 2.6315463e-1 1.5170659e-1 1.5170659e-1
-5.7894852e-1 2.6315463e-1 5.435474e-2 5.435474e-2
-4.7368562e-1 2.6315463e-1 -4.74854e-3 -4.74854e-3
-3.6842273e-1 2.6315463e-1 -3.189458e-2 -3.189458e-2
-2.6315984e-1 2.6315463e-1 -3.338634e-2 -3.338634e-2
-1.5789694e-1 2.6315463e-1 -1.551955e-2 -1.551955e-2
-5.263405e-2 2.6315463e-1 1.540697e-2 1.540697e-2
5.262885e-2 2.6315463e-1 5.309505e-2 5.309505e-2
1.5789174e-1 2.6315463e-1 9.124625e-2 9.124625e-2
2.6315463e-1 2.6315463e-1 1.2356248e-1 1.2356248e-1
3.6841753e-1 2.6315463e-1 1.4374628e-1 1.4374628e-1
4.7368042e-1 2.6315463e-1 1.4549852e-1 1.4549852e-1
5.7894331e-1 2.6315463e-1 1.2252158e-1 1.2252158e-1
6.842062e-1 2.6315463e-1 6.851437e-2 6.851437e-2
7.894691e-1 2.6315463e-1 -2.281918e-2 -2.281918e-2
8.94732e-1 2.6315463e-1 -1.5777722e-1 -1.5777722e-1
9.9999489e-1 2.6315463e-1 -3.4265685e-1 -3.4265685e-1

-1.0e0 3.6841753e-1 8.448565e-1 8.448565e-1
-8.947372e-1 3.6841753e-1 5.9495251e-1 5.9495251e-1
-7.894743e-1 3.6841753e-1 4.0220029e-1 4.0220029e-1
-6.8421141e-1 3.6841753e-1 2.6029292e-1 2.6029292e-1
-5.7894852e-1 3.6841753e-1 1.6294107e-1 1.6294107e-1
-4.7368562e-1 3.6841753e-1 1.038378e-1 1.038378e-1
-3.6842273e-1 3.6841753e-1 7.669177e-2 7.669177e-2
-2.6315984e-1 3.6841753e-1 7.520003e-2 7.520003e-2
-1.5789694e-1 3.6841753e-1 9.30668e-2 9.30668e-2
-5.263405e-2 3.6841753e-1 1.2399332e-1 1.2399332e-1
5.262885e-2 3.6841753e-1 1.616814e-1 1.616814e-1
1.5789174e-1 3.6841753e-1 1.9983258e-1 1.9983258e-1
2.6315463e-1 3.6841753e-1 2.321488e-1 2.321488e-1
3.6841753e-1 3.6841753e-1 2.523326e-1 2.523326e-1
4.7368042e-1 3.6841753e-1 2.5408487e-1 2.5408487e-1
5.7894331e-1 3.6841753e-1 2.3110791e-1 2.3110791e-1
6.842062e-1 3.6841753e-1 1.7710071e-1 1.7710071e-1
7.894691e-1 3.6841753e-1 8.576715e-2 8.576715e-2
8.94732e-1 3.6841753e-1 -4.919092e-2 -4.919092e-2
9.9999489e-1 3.6841753e-1 -2.3407051e-1 -2.3407051e-1

-1.0e0 4.7368042e-1 9.756035e-1 9.756035e-1
-8.947372e-1 4.7368042e-1 7.2569937e-1 7.2569937e-1
-7.894743e-1 4.7368042e-1 5.3294711e-1 5.3294711e-1
-6.8421141e-1 4.7368042e-1 3.9103975e-1 3.9103975e-1
-5.7894852e-1 4.7368042e-1 2.936879e-1 2.936879e-1
-4.7368562e-1 4.7368042e-1 2.3458464e-1 2.3458464e-1
-3.6842273e-1 4.7368042e-1 2.074386e-1 2.074386e-1
-2.6315984e-1 4.7368042e-1 2.0594685e-1 2.0594685e-1
-1.5789694e-1 4.7368042e-1 2.2381363e-1 2.2381363e-1
-5.263405e-2 4.7368042e-1 2.5474014e-1 2.5474014e-1
5.262885e-2 4.7368042e-1 2.9242822e-1 2.9242822e-1
1.5789174e-1 4.7368042e-1 3.3057939e-1 3.3057939e-1
2.6315463e-1 4.7368042e-1 3.6289565e-1 3.6289565e-1
3.6841753e-1 4.7368042e-1 3.8307942e-1 3.8307942e-1
4.7368042e-1 4.7368042e-1 3.8483168e-1 3.8483168e-1
5.7894331e-1 4.7368042e-1 3.6185474e-1 3.6185474e-1
6.842062e-1 4.7368042e-1 3.0784753e-1 3.0784753e-1
7.894691e-1 4.7368042e-1 2.1651398e-1 2.1651398e-1
8.94732e-1 4.7368042e-1 8.155592e-2 8.155592e-2
9.9999489e-1 4.7368042e-1 -1.033237e-1 -1.033237e-1

-1.0e0 5.7894331e-1 1.1285107e0 1.1285107e0
-8.947372e-1 5.7894331e-1 8.786067e-1 8.786067e-1
-7.894743e-1 5.7894331e-1 6.8585454e-1 6.8585454e-1
-6.8421141e-1 5.7894331e-1 5.4394707e-1 5.4394707e-1
-5.7894852e-1 5.7894331e-1 4.4659521e-1 4.4659521e-1
-4.7368562e-1 5.7894331e-1 3.8749196e-1 3.8749196e-1
-3.6842273e-1 5.7894331e-1 3.6034592e-1 3.6034592e-1
-2.6315984e-1 5.7894331e-1 3.5885417e-1 3.5885417e-1
-1.5789694e-1 5.7894331e-1 3.7672095e-1 3.7672095e-1
-5.263405e-2 5.7894331e-1 4.0764746e-1 4.0764746e-1
5.262885e-2 5.7894331e-1 4.4533554e-1 4.4533554e-1
1.5789174e-1 5.7894331e-1 4.8348671e-1 4.8348671e-1
2.6315463e-1 5.7894331e-1 5.1580296e-1 5.1580296e-1
3.6841753e-1 5.7894331e-1 5.3598674e-1 5.3598674e-1
4.7368042e-1 5.7894331e-1 5.37739e-1 5.37739e-1
5.7894331e-1 5.7894331e-1 5.1476204e-1 5.1476204e-1
6.842062e-1 5.7894331e-1 4.6075485e-1 4.6075485e-1
7.894691e-1 5.7894331e-1 3.694213e-1 3.694213e-1
8.94732e-1 5.7894331e-1 2.3446324e-1 2.3446324e-1
9.9999489e-1 5.7894331e-1 4.958365e-2 4.958365e-2

-1.0e0 6.842062e-1 1.3035786e0 1.3035786e0
-8.947372e-1 6.842062e-1 1.0536748e0 1.0536748e0
-7.894743e-1 6.842062e-1 8.609227e-1 8.609227e-1
-6.8421141e-1 6.842062e-1 7.190152e-1 7.190152e-1
-5.7894852e-1 6.842062e-1 6.2166318e-1 6.2166318e-1
-4.7368562e-1 6.842062e-1 5.6255992e-1 5.6255992e-1
-3.6842273e-1 6.842062e-1 5.3541388e-1 5.3541388e-1
-2.6315984e-1 6.842062e-1 5.3392213e-1 5.3392213e-1
-1.5789694e-1 6.842062e-1 5.5178891e-1 5.5178891e-1
-5.263405e-2 6.842062e-1 5.8271542e-1 5.8271542e-1
5.262885e-2 6.842062e-1 6.204035e-1 6.204035e-1
1.5789174e-1 6.842062e-1 6.5855467e-1 6.5855467e-1
2.6315463e-1 6.842062e-1 6.9087093e-1 6.9087093e-1
3.6841753e-1 6.842062e-1 7.110547e-1 7.110547e-1
4.7368042e-1 6.842062e-1 7.1280696e-1 7.1280696e-1
5.7894331e-1 6.842062e-1 6.8983002e-1 6.8983002e-1
6.842062e-1 6.842062e-1 6.358228e-1 6.358228e-1
7.894691e-1 6.842062e-1 5.4448926e-1 5.4448926e-1
8.94732e-1 6.842062e-1 4.095312e-1 4.095312e-1
9.9999489e-1 6.842062e-1 2.246516e-1 2.246516e-1

-1.0e0 7.894691e-1 1.5008073e0 1.5008073e0
-8.947372e-1 7.894691e-1 1.2509033e0 1.2509033e0
-7.894743e-1 7.894691e-1 1.0581512e0 1.0581512e0
-6.8421141e-1 7.894691e-1 9.162439e-1 9.162439e-1
-5.7894852e-1 7.894691e-1 8.1889177e-1 8.1889177e-1
-4.7368562e-1 7.894691e-1 7.5978853e-1 7.5978853e-1
-3.6842273e-1 7.894691e-1 7.3264249e-1 7.3264249e-1
-2.6315984e-1 7.894691e-1 7.3115074e-1 7.3115074e-1
-1.5789694e-1 7.894691e-1 7.4901752e-1 7.4901752e-1
-5.263405e-2 7.894691e-1 7.7994403e-1 7.7994403e-1
5.262885e-2 7.894691e-1 8.1763211e-1 8.1763211e-1
1.5789174e-1 7.894691e-1 8.5578328e-1 8.5578328e-1
2.6315463e-1 7.894691e-1 8.880997e-1 8.880997e-1
3.6841753e-1 7.894691e-1 9.082834e-1 9.082834e-1
4.7368042e-1 7.894691e-1 9.100357e-1 9.100357e-1
5.7894331e-1 7.894691e-1 8.870587e-1 8.870587e-1
6.842062e-1 7.894691e-1 8.3305142e-1 8.3305142e-1
7.894691e-1 7.894691e-1 7.4171786e-1 7.4171786e-1
8.94732e-1 7.894691e-1 6.0675981e-1 6.0675981e-1
9.9999489e-1 7.894691e-1 4.218802e-1 4.218802e-1

-1.0e0 8.94732e-1 1.7201964e0 1.7201964e0
-8.947372e-1 8.94732e-1 1.4702924e0 1.4702924e0
-7.894743e-1 8.94732e-1 1.2775403e0 1.2775403e0
-6.8421141e-1 8.94732e-1 1.135633e0 1.135633e0
-5.7894852e-1 8.94732e-1 1.0382811e0 1.0382811e0
-4.7368562e-1 8.94732e-1 9.791777e-1 9.791777e-1
-3.6842273e-1 8.94732e-1 9.520317e-1 9.520317e-1
-2.6315984e-1 8.94732e-1 9.5054e-1 9.5054e-1
-1.5789694e-1 8.94732e-1 9.684067e-1 9.684067e-1
-5.263405e-2 8.94732e-1 9.993332e-1 9.993332e-1
5.262885e-2 8.94732e-1 1.0370213e0 1.0370213e0
1.5789174e-1 8.94732e-1 1.0751724e0 1.0751724e0
2.6315463e-1 8.94732e-1 1.1074887e0 1.1074887e0
3.6841753e-1 8.94732e-1 1.1276726e0 1.1276726e0
4.7368042e-1 8.94732e-1 1.1294247e0 1.1294247e0
5.7894331e-1 8.94732e-1 1.1064479e0 1.1064479e0
6.842062e-1 8.94732e-1 1.0524406e0 1.0524406e0
7.894691e-1 8.94732e-1 9.61107e-1 9.61107e-1
8.94732e-1 8.94732e-1 8.2614891e-1 8.2614891e-1
9.9999489e-1 8.94732e-1 6.412693e-1 6.412693e-1

-1.0e0 9.9999489e-1 1.9617459e0 1.9617459e0
-8.947372e-1 9.9999489e-1 1.7118419e0 1.7118419e0
-7.894743e-1 9.9999489e-1 1.5190898e0 1.5190898e0
-6.8421141e-1 9.9999489e-1 1.3771825e0 1.3771825e0
-5.7894852e-1 9.9999489e-1 1.2798305e0 1.2798305e0
-4.7368562e-1 9.9999489e-1 1.2207272e0 1.2207272e0
-3.6842273e-1 9.9999489e-1 1.1935815e0 1.1935815e0
-2.6315984e-1 9.9999489e-1 1.1920895e0 1.1920895e0
-1.5789694e-1 9.9999489e-1 1.2099565e0 1.2099565e0
-5.263405e-2 9.9999489e-1 1.2408829e0 1.2408829e0
5.262885e-2 9.9999489e-1 1.2785709e0 1.2785709e0
1.5789174e-1 9.9999489e-1 1.316722e0 1.316722e0
2.6315463e-1 9.9999489e-1 1.3490382e0 1.3490382e0
3.6841753e-1 9.9999489e-1 1.369222e0 1.369222e0
4.7368042e-1 9.9999489e-1 1.3709743e0 1.3709743e0
5.7894331e-1 9.9999489e-1 1.3479973e0 1.3479973e0
6.842062e-1 9.9999489e-1 1.2939902e0 1.2939902e0
7.894691e-1 9.9999489e-1 1.2026567e0 1.2026567e0
8.94732e-1 9.9999489e-1 1.0676987e0 1.0676987e0
9.9999489e-1 9.9999489e-1 8.82819e-1 8.82819e-1


==> Imgs/simple_instance_path_planning_standalone_contourtmp4.dat <==
-1.0e0 -1.0e0 3.8226813e0 3.8226813e0
-9.591841e-1 -1.0e0 3.2737698e0 3.2737698e0
-9.183681e-1 -1.0e0 2.7865877e0 2.7865877e0
-8.7755211e-1 -1.0e0 2.3574728e0 2.3574728e0
-8.3673611e-1 -1.0e0 1.982742e0 1.982742e0
-7.9592012e-1 -1.0e0 1.65873e0 1.65873e0
-7.5510413e-1 -1.0e0 1.3817642e0 1.3817642e0
-7.1428813e-1 -1.0e0 1.148173e0 1.148173e0
-6.7347214e-1 -1.0e0 9.542838e-1 9.542838e-1
-6.3265614e-1 -1.0e0 7.9642291e-1 7.9642291e-1
-5.9184015e-1 -1.0e0 6.709228e-1 6.709228e-1
-5.5102415e-1 -1.0e0 5.741094e-1 5.741094e-1
-5.1020816e-1 -1.0e0 5.023085e-1 5.023085e-1
-4.6939217e-1 -1.0e0 4.518499e-1 4.518499e-1
-4.2857617e-1 -1.0e0 4.190645e-1 4.190645e-1
-3.8776018e-1 -1.0e0 4.002778e-1 4.002778e-1
-3.4694418e-1 -1.0e0 3.918184e-1 3.918184e-1
-3.0612819e-1 -1.0e0 3.900145e-1 3.900145e-1
-2.653122e-1 -1.0e0 3.9119391e-1 3.9119391e-1
-2.244962e-1 -1.0e0 3.916848e-1 3.916848e-1
-1.836802e-1 -1.0e0 3.878159e-1 3.878159e-1
-1.4286421e-1 -1.0e0 3.7591501e-1 3.7591501e-1
-1.0204822e-1 -1.0e0 3.523099e-1 3.523099e-1
-6.123222e-2 -1.0e0 3.133295e-1 3.133295e-1
-2.041622e-2 -1.0e0 2.553016e-1 2.553016e-1
2.039978e-2 -1.0e0 1.7455415e-1 1.7455415e-1
6.121578e-2 -1.0e0 6.741547e-2 6.741547e-2
1.02031781e-1 -1.0e0 -6.978586e-2 -6.978586e-2
1.4284778e-1 -1.0e0 -2.407225e-1 -2.407225e-1
1.8366377e-1 -1.0e0 -4.4906635e-1 -4.4906635e-1
2.2447977e-1 -1.0e0 -6.984886e-1 -6.984886e-1
2.6529576e-1 -1.0e0 -9.9266046e-1 -9.9266046e-1
3.0611176e-1 -1.0e0 -1.3352554e0 -1.3352554e0
3.4692775e-1 -1.0e0 -1.729944e0 -1.729944e0
3.8774374e-1 -1.0e0 -2.1803987e0 -2.1803987e0
4.2855974e-1 -1.0e0 -2.6902927e0 -2.6902927e0
4.6937573e-1 -1.0e0 -3.2632957e0 -3.2632957e0
5.1019173e-1 -1.0e0 -3.9030814e0 -3.9030814e0
5.5100772e-1 -1.0e0 -4.6133168e0 -4.6133168e0
5.9182372e-1 -1.0e0 -5.3976807e0 -5.3976807e0
6.3263971e-1 -1.0e0 -6.2598384e0 -6.2598384e0
6.734557e-1 -1.0e0 -7.2034653e0 -7.2034653e0
7.142717e-1 -1.0e0 -8.232237e0 -8.232237e0
7.5508769e-1 -1.0e0 -9.3498216e0 -9.3498216e0
7.9590369e-1 -1.0e0 -1.0559885e1 -1.0559885e1
8.3671968e-1 -1.0e0 -1.1866109e1 -1.1866109e1
8.7753568e-1 -1.0e0 -1.3272165e1 -1.3272165e1
9.1835167e-1 -1.0e0 -1.4781717e1 -1.4781717e1
9.5916766e-1 -1.0e0 -1.6398436e1 -1.6398436e1
9.9998366e-1 -1.0e0 -1.8126004e1 -1.8126004e1

-1.0e0 -9.591841e-1 3.7590419e0 3.7590419e0
-9.591841e-1 -9.591841e-1 3.2101305e0 3.2101305e0
-9.183681e-1 -9.591841e-1 2.7229483e0 2.7229483e0
-8.7755211e-1 -9.591841e-1 2.2938335e0 2.2938335e0
-8.3673611e-1 -9.591841e-1 1.9191026e0 1.9191026e0
-7.9592012e-1 -9.591841e-1 1.5950906e0 1.5950906e0
-7.5510413e-1 -9.591841e-1 1.3181248e0 1.3181248e0
-7.1428813e-1 -9.591841e-1 1.0845337e0 1.0845337e0
-6.7347214e-1 -9.591841e-1 8.906444e-1 8.906444e-1
-6.3265614e-1 -9.591841e-1 7.327837e-1 7.327837e-1
-5.9184015e-1 -9.591841e-1 6.072834e-1 6.072834e-1
-5.5102415e-1 -9.591841e-1 5.104702e-1 5.104702e-1
-5.1020816e-1 -9.591841e-1 4.386692e-1 4.386692e-1
-4.6939217e-1 -9.591841e-1 3.882106e-1 3.882106e-1
-4.2857617e-1 -9.591841e-1 3.5542531e-1 3.5542531e-1
-3.8776018e-1 -9.591841e-1 3.366385e-1 3.366385e-1
-3.4694418e-1 -9.591841e-1 3.28179e-1 3.28179e-1
-3.0612819e-1 -9.591841e-1 3.263752e-1 3.263752e-1
-2.653122e-1 -9.591841e-1 3.275545e-1 3.275545e-1
-2.244962e-1 -9.591841e-1 3.2804541e-1 3.2804541e-1
-1.836802e-1 -9.591841e-1 3.241767e-1 3.241767e-1
-1.4286421e-1 -9.591841e-1 3.122756e-1 3.122756e-1
-1.0204822e-1 -9.591841e-1 2.886707e-1 2.886707e-1
-6.123222e-2 -9.591841e-1 2.496903e-1 2.496903e-1
-2.041622e-2 -9.591841e-1 1.9166203e-1 1.9166203e-1
2.039978e-2 -9.591841e-1 1.1091464e-1 1.1091464e-1
6.121578e-2 -9.591841e-1 3.77597e-3 3.77597e-3
1.02031781e-1 -9.591841e-1 -1.3342532e-1 -1.3342532e-1
1.4284778e-1 -9.591841e-1 -3.0436212e-1 -3.0436212e-1
1.8366377e-1 -9.591841e-1 -5.1270586e-1 -5.1270586e-1
2.2447977e-1 -9.591841e-1 -7.6212817e-1 -7.6212817e-1
2.6529576e-1 -9.591841e-1 -1.05629991e0 -1.05629991e0
3.0611176e-1 -9.591841e-1 -1.3988948e0 -1.3988948e0
3.4692775e-1 -9.591841e-1 -1.7935834e0 -1.7935834e0
3.8774374e-1 -9.591841e-1 -2.2440381e0 -2.2440381e0
4.2855974e-1 -9.591841e-1 -2.753932e0 -2.753932e0
4.6937573e-1 -9.591841e-1 -3.3269351e0 -3.3269351e0
5.1019173e-1 -9.591841e-1 -3.9667207e0 -3.9667207e0
5.5100772e-1 -9.591841e-1 -4.6769562e0 -4.6769562e0
5.9182372e-1 -9.591841e-1 -5.46132e0 -5.46132e0
6.3263971e-1 -9.591841e-1 -6.3234778e0 -6.3234778e0
6.734557e-1 -9.591841e-1 -7.2671046e0 -7.2671046e0
7.142717e-1 -9.591841e-1 -8.2958763e0 -8.2958763e0
7.5508769e-1 -9.591841e-1 -9.4134622e0 -9.4134622e0
7.9590369e-1 -9.591841e-1 -1.0623524e1 -1.0623524e1
8.3671968e-1 -9.591841e-1 -1.1929749e1 -1.1929749e1
8.7753568e-1 -9.591841e-1 -1.3335805e1 -1.3335805e1
9.1835167e-1 -9.591841e-1 -1.4845357e1 -1.4845357e1
9.5916766e-1 -9.591841e-1 -1.6462076e1 -1.6462076e1
9.9998366e-1 -9.591841e-1 -1.8189644e1 -1.8189644e1

-1.0e0 -9.183681e-1 3.6987341e0 3.6987341e0
-9.591841e-1 -9.183681e-1 3.1498227e0 3.1498227e0
-9.183681e-1 -9.183681e-1 2.6626405e0 2.6626405e0
-8.7755211e-1 -9.183681e-1 2.2335257e0 2.2335257e0
-8.3673611e-1 -9.183681e-1 1.8587949e0 1.8587949e0
-7.9592012e-1 -9.183681e-1 1.5347829e0 1.5347829e0
-7.5510413e-1 -9.183681e-1 1.2578171e0 1.2578171e0
-7.1428813e-1 -9.183681e-1 1.0242259e0 1.0242259e0
-6.7347214e-1 -9.183681e-1 8.3033661e-1 8.3033661e-1
-6.3265614e-1 -9.183681e-1 6.724759e-1 6.724759e-1
-5.9184015e-1 -9.183681e-1 5.469756e-1 5.469756e-1
-5.5102415e-1 -9.183681e-1 4.501624e-1 4.501624e-1
-5.1020816e-1 -9.183681e-1 3.783614e-1 3.783614e-1
-4.6939217e-1 -9.183681e-1 3.2790291e-1 3.2790291e-1
-4.2857617e-1 -9.183681e-1 2.9511751e-1 2.9511751e-1
-3.8776018e-1 -9.183681e-1 2.763308e-1 2.763308e-1
-3.4694418e-1 -9.183681e-1 2.678713e-1 2.678713e-1
-3.0612819e-1 -9.183681e-1 2.660674e-1 2.660674e-1
-2.653122e-1 -9.183681e-1 2.672467e-1 2.672467e-1
-2.244962e-1 -9.183681e-1 2.6773761e-1 2.6773761e-1
-1.836802e-1 -9.183681e-1 2.638689e-1 2.638689e-1
-1.4286421e-1 -9.183681e-1 2.519678e-1 2.519678e-1
-1.0204822e-1 -9.183681e-1 2.2836278e-1 2.2836278e-1
-6.123222e-2 -9.183681e-1 1.8938225e-1 1.8938225e-1
-2.041622e-2 -9.183681e-1 1.3135423e-1 1.3135423e-1
2.039978e-2 -9.183681e-1 5.060684e-2 5.060684e-2
6.121578e-2 -9.183681e-1 -5.653185e-2 -5.653185e-2
1.02031781e-1 -9.183681e-1 -1.9373314e-1 -1.9373314e-1
1.4284778e-1 -9.183681e-1 -3.6466992e-1 -3.6466992e-1
1.8366377e-1 -9.183681e-1 -5.7301366e-1 -5.7301366e-1
2.2447977e-1 -9.183681e-1 -8.2243591e-1 -8.2243591e-1
2.6529576e-1 -9.183681e-1 -1.1166078e0 -1.1166078e0
3.0611176e-1 -9.183681e-1 -1.4592027e0 -1.4592027e0
3.4692775e-1 -9.183681e-1 -1.8538911e0 -1.8538911e0
3.8774374e-1 -9.183681e-1 -2.3043459e0 -2.3043459e0
4.2855974e-1 -9.183681e-1 -2.8142398e0 -2.8142398e0
4.6937573e-1 -9.183681e-1 -3.3872429e0 -3.3872429e0
5.1019173e-1 -9.183681e-1 -4.0270285e0 -4.0270285e0
5.5100772e-1 -9.183681e-1 -4.737264e0 -4.737264e0
5.9182372e-1 -9.183681e-1 -5.5216278e0 -5.5216278e0
6.3263971e-1 -9.183681e-1 -6.3837856e0 -6.3837856e0
6.734557e-1 -9.183681e-1 -7.3274124e0 -7.3274124e0
7.142717e-1 -9.183681e-1 -8.3561841e0 -8.3561841e0
7.5508769e-1 -9.183681e-1 -9.4737697e0 -9.4737697e0
7.9590369e-1 -9.183681e-1 -1.0683832e1 -1.0683832e1
8.3671968e-1 -9.183681e-1 -1.1990056e1 -1.1990056e1
8.7753568e-1 -9.183681e-1 -1.3396112e1 -1.3396112e1
9.1835167e-1 -9.183681e-1 -1.4905664e1 -1.4905664e1
9.5916766e-1 -9.183681e-1 -1.6522383e1 -1.6522383e1
9.9998366e-1 -9.183681e-1 -1.8249951e1 -1.8249951e1

-1.0e0 -8.7755211e-1 3.6417583e0 3.6417583e0
-9.591841e-1 -8.7755211e-1 3.0928468e0 3.0928468e0
-9.183681e-1 -8.7755211e-1 2.6056647e0 2.6056647e0
-8.7755211e-1 -8.7755211e-1 2.1765498e0 2.1765498e0
-8.3673611e-1 -8.7755211e-1 1.801819e0 1.801819e0
-7.9592012e-1 -8.7755211e-1 1.477807e0 1.477807e0
-7.5510413e-1 -8.7755211e-1 1.2008412e0 1.2008412e0
-7.1428813e-1 -8.7755211e-1 9.6725e-1 9.6725e-1
-6.7347214e-1 -8.7755211e-1 7.733607e-1 7.733607e-1
-6.3265614e-1 -8.7755211e-1 6.1549991e-1 6.1549991e-1
-5.9184015e-1 -8.7755211e-1 4.8999971e-1 4.8999971e-1
-5.5102415e-1 -8.7755211e-1 3.9318651e-1 3.9318651e-1
-5.1020816e-1 -8.7755211e-1 3.213855e-1 3.213855e-1
-4.6939217e-1 -8.7755211e-1 2.70927e-1 2.70927e-1
-4.2857617e-1 -8.7755211e-1 2.3814163e-1 2.3814163e-1
-3.8776018e-1 -8.7755211e-1 2.1935483e-1 2.1935483e-1
-3.4694418e-1 -8.7755211e-1 2.1089532e-1 2.1089532e-1
-3.0612819e-1 -8.7755211e-1 2.0909143e-1 2.0909143e-1
-2.653122e-1 -8.7755211e-1 2.1027083e-1 2.1027083e-1
-2.244962e-1 -8.7755211e-1 2.1076173e-1 2.1076173e-1
-1.836802e-1 -8.7755211e-1 2.0689304e-1 2.0689304e-1
-1.4286421e-1 -8.7755211e-1 1.9499193e-1 1.9499193e-1
-1.0204822e-1 -8.7755211e-1 1.7138692e-1 1.7138692e-1
-6.123222e-2 -8.7755211e-1 1.3240645e-1 1.3240645e-1
-2.041622e-2 -8.7755211e-1 7.437843e-2 7.437843e-2
2.039978e-2 -8.7755211e-1 -6.36896e-3 -6.36896e-3
6.121578e-2 -8.7755211e-1 -1.1350764e-1 -1.1350764e-1
1.02031781e-1 -8.7755211e-1 -2.5070894e-1 -2.5070894e-1
1.4284778e-1 -8.7755211e-1 -4.216457e-1 -4.216457e-1
1.8366377e-1 -8.7755211e-1 -6.2998946e-1 -6.2998946e-1
2.2447977e-1 -8.7755211e-1 -8.7941168e-1 -8.7941168e-1
2.6529576e-1 -8.7755211e-1 -1.1735835e0 -1.1735835e0
3.0611176e-1 -8.7755211e-1 -1.5161784e0 -1.5161784e0
3.4692775e-1 -8.7755211e-1 -1.910867e0 -1.910867e0
3.8774374e-1 -8.7755211e-1 -2.3613217e0 -2.3613217e0
4.2855974e-1 -8.7755211e-1 -2.8712157e0 -2.8712157e0
4.6937573e-1 -8.7755211e-1 -3.4442188e0 -3.4442188e0
5.1019173e-1 -8.7755211e-1 -4.0840044e0 -4.0840044e0
5.5100772e-1 -8.7755211e-1 -4.7942398e0 -4.7942398e0
5.9182372e-1 -8.7755211e-1 -5.5786037e0 -5.5786037e0
6.3263971e-1 -8.7755211e-1 -6.4407614e0 -6.4407614e0
6.734557e-1 -8.7755211e-1 -7.3843883e0 -7.3843883e0
7.142717e-1 -8.7755211e-1 -8.41316e0 -8.41316e0
7.5508769e-1 -8.7755211e-1 -9.5307454e0 -9.5307454e0
7.9590369e-1 -8.7755211e-1 -1.0740808e1 -1.0740808e1
8.3671968e-1 -8.7755211e-1 -1.2047032e1 -1.2047032e1
8.7753568e-1 -8.7755211e-1 -1.3453088e1 -1.3453088e1
9.1835167e-1 -8.7755211e-1 -1.496264e1 -1.496264e1
9.5916766e-1 -8.7755211e-1 -1.657936e1 -1.657936e1
9.9998366e-1 -8.7755211e-1 -1.8306927e1 -1.8306927e1

-1.0e0 -8.3673611e-1 3.5881143e0 3.5881143e0
-9.591841e-1 -8.3673611e-1 3.0392029e0 3.0392029e0
-9.183681e-1 -8.3673611e-1 2.5520207e0 2.5520207e0
-8.7755211e-1 -8.3673611e-1 2.1229059e0 2.1229059e0
-8.3673611e-1 -8.3673611e-1 1.748175e0 1.748175e0
-7.9592012e-1 -8.3673611e-1 1.424163e0 1.424163e0
-7.5510413e-1 -8.3673611e-1 1.1471973e0 1.1471973e0
-7.1428813e-1 -8.3673611e-1 9.136061e-1 9.136061e-1
-6.7347214e-1 -8.3673611e-1 7.1971681e-1 7.1971681e-1
-6.3265614e-1 -8.3673611e-1 5.61856e-1 5.61856e-1
-5.9184015e-1 -8.3673611e-1 4.363558e-1 4.363558e-1
-5.5102415e-1 -8.3673611e-1 3.395426e-1 3.395426e-1
-5.1020816e-1 -8.3673611e-1 2.6774155e-1 2.6774155e-1
-4.6939217e-1 -8.3673611e-1 2.1728294e-1 2.1728294e-1
-4.2857617e-1 -8.3673611e-1 1.8449765e-1 1.8449765e-1
-3.8776018e-1 -8.3673611e-1 1.6571085e-1 1.6571085e-1
-3.4694418e-1 -8.3673611e-1 1.5725134e-1 1.5725134e-1
-3.0612819e-1 -8.3673611e-1 1.5544754e-1 1.5544754e-1
-2.653122e-1 -8.3673611e-1 1.5662685e-1 1.5662685e-1
-2.244962e-1 -8.3673611e-1 1.5711775e-1 1.5711775e-1
-1.836802e-1 -8.3673611e-1 1.5324887e-1 1.5324887e-1
-1.4286421e-1 -8.3673611e-1 1.4134784e-1 1.4134784e-1
-1.0204822e-1 -8.3673611e-1 1.1774294e-1 1.1774294e-1
-6.123222e-2 -8.3673611e-1 7.876247e-2 7.876247e-2
-2.041622e-2 -8.3673611e-1 2.073445e-2 2.073445e-2
2.039978e-2 -8.3673611e-1 -6.001295e-2 -6.001295e-2
6.121578e-2 -8.3673611e-1 -1.6715161e-1 -1.6715161e-1
1.02031781e-1 -8.3673611e-1 -3.0435292e-1 -3.0435292e-1
1.4284778e-1 -8.3673611e-1 -4.7528969e-1 -4.7528969e-1
1.8366377e-1 -8.3673611e-1 -6.8363344e-1 -6.8363344e-1
2.2447977e-1 -8.3673611e-1 -9.3305566e-1 -9.3305566e-1
2.6529576e-1 -8.3673611e-1 -1.2272275e0 -1.2272275e0
3.0611176e-1 -8.3673611e-1 -1.5698224e0 -1.5698224e0
3.4692775e-1 -8.3673611e-1 -1.964511e0 -1.964511e0
3.8774374e-1 -8.3673611e-1 -2.4149657e0 -2.4149657e0
4.2855974e-1 -8.3673611e-1 -2.9248596e0 -2.9248596e0
4.6937573e-1 -8.3673611e-1 -3.4978627e0 -3.4978627e0
5.1019173e-1 -8.3673611e-1 -4.1376483e0 -4.1376483e0
5.5100772e-1 -8.3673611e-1 -4.8478838e0 -4.8478838e0
5.9182372e-1 -8.3673611e-1 -5.6322476e0 -5.6322476e0
6.3263971e-1 -8.3673611e-1 -6.4944054e0 -6.4944054e0
6.734557e-1 -8.3673611e-1 -7.4380322e0 -7.4380322e0
7.142717e-1 -8.3673611e-1 -8.4668039e0 -8.4668039e0
7.5508769e-1 -8.3673611e-1 -9.5843889e0 -9.5843889e0
7.9590369e-1 -8.3673611e-1 -1.0794452e1 -1.0794452e1
8.3671968e-1 -8.3673611e-1 -1.2100676e1 -1.2100676e1
8.7753568e-1 -8.3673611e-1 -1.3506732e1 -1.3506732e1
9.1835167e-1 -8.3673611e-1 -1.5016284e1 -1.5016284e1
9.5916766e-1 -8.3673611e-1 -1.6633003e1 -1.6633003e1
9.9998366e-1 -8.3673611e-1 -1.8360571e1 -1.8360571e1

-1.0e0 -7.9592012e-1 3.5378021e0 3.5378021e0
-9.591841e-1 -7.9592012e-1 2.9888907e0 2.9888907e0
-9.183681e-1 -7.9592012e-1 2.5017085e0 2.5017085e0
-8.7755211e-1 -7.9592012e-1 2.0725937e0 2.0725937e0
-8.3673611e-1 -7.9592012e-1 1.6978629e0 1.6978629e0
-7.9592012e-1 -7.9592012e-1 1.3738509e0 1.3738509e0
-7.5510413e-1 -7.9592012e-1 1.096885e0 1.096885e0
-7.1428813e-1 -7.9592012e-1 8.632939e-1 8.632939e-1
-6.7347214e-1 -7.9592012e-1 6.694046e-1 6.694046e-1
-6.3265614e-1 -7.9592012e-1 5.1154381e-1 5.1154381e-1
-5.9184015e-1 -7.9592012e-1 3.8604361e-1 3.8604361e-1
-5.5102415e-1 -7.9592012e-1 2.8923026e-1 2.8923026e-1
-5.1020816e-1 -7.9592012e-1 2.1742926e-1 2.1742926e-1
-4.6939217e-1 -7.9592012e-1 1.6697076e-1 1.6697076e-1
-4.2857617e-1 -7.9592012e-1 1.3418536e-1 1.3418536e-1
-3.8776018e-1 -7.9592012e-1 1.1539867e-1 1.1539867e-1
-3.4694418e-1 -7.9592012e-1 1.0693916e-1 1.0693916e-1
-3.0612819e-1 -7.9592012e-1 1.0513531e-1 1.0513531e-1
-2.653122e-1 -7.9592012e-1 1.0631464e-1 1.0631464e-1
-2.244962e-1 -7.9592012e-1 1.0680554e-1 1.0680554e-1
-1.836802e-1 -7.9592012e-1 1.0293665e-1 1.0293665e-1
-1.4286421e-1 -7.9592012e-1 9.103561e-2 9.103561e-2
-1.0204822e-1 -7.9592012e-1 6.743071e-2 6.743071e-2
-6.123222e-2 -7.9592012e-1 2.845024e-2 2.845024e-2
-2.041622e-2 -7.9592012e-1 -2.957777e-2 -2.957777e-2
2.039978e-2 -7.9592012e-1 -1.1032516e-1 -1.1032516e-1
6.121578e-2 -7.9592012e-1 -2.1746384e-1 -2.1746384e-1
1.02031781e-1 -7.9592012e-1 -3.5466516e-1 -3.5466516e-1
1.4284778e-1 -7.9592012e-1 -5.2560193e-1 -5.2560193e-1
1.8366377e-1 -7.9592012e-1 -7.3394565e-1 -7.3394565e-1
2.2447977e-1 -7.9592012e-1 -9.8336795e-1 -9.8336795e-1
2.6529576e-1 -7.9592012e-1 -1.2775397e0 -1.2775397e0
3.0611176e-1 -7.9592012e-1 -1.6201347e0 -1.6201347e0
3.4692775e-1 -7.9592012e-1 -2.0148232e0 -2.0148232e0
3.8774374e-1 -7.9592012e-1 -2.4652779e0 -2.4652779e0
4.2855974e-1 -7.9592012e-1 -2.9751718e0 -2.9751718e0
4.6937573e-1 -7.9592012e-1 -3.5481749e0 -3.5481749e0
5.1019173e-1 -7.9592012e-1 -4.1879605e0 -4.1879605e0
5.5100772e-1 -7.9592012e-1 -4.898196e0 -4.898196e0
5.9182372e-1 -7.9592012e-1 -5.6825598e0 -5.6825598e0
6.3263971e-1 -7.9592012e-1 -6.5447176e0 -6.5447176e0
6.734557e-1 -7.9592012e-1 -7.4883444e0 -7.4883444e0
7.142717e-1 -7.9592012e-1 -8.5171161e0 -8.5171161e0
7.5508769e-1 -7.9592012e-1 -9.6347015e0 -9.6347015e0
7.9590369e-1 -7.9592012e-1 -1.0844763e1 -1.0844763e1
8.3671968e-1 -7.9592012e-1 -1.2150987e1 -1.2150987e1
8.7753568e-1 -7.9592012e-1 -1.3557043e1 -1.3557043e1
9.1835167e-1 -7.9592012e-1 -1.5066595e1 -1.5066595e1
9.5916766e-1 -7.9592012e-1 -1.6683315e1 -1.6683315e1
9.9998366e-1 -7.9592012e-1 -1.8410883e1 -1.8410883e1

-1.0e0 -7.5510413e-1 3.4908218e0 3.4908218e0
-9.591841e-1 -7.5510413e-1 2.9419104e0 2.9419104e0
-9.183681e-1 -7.5510413e-1 2.4547282e0 2.4547282e0
-8.7755211e-1 -7.5510413e-1 2.0256134e0 2.0256134e0
-8.3673611e-1 -7.5510413e-1 1.6508826e0 1.6508826e0
-7.9592012e-1 -7.5510413e-1 1.3268706e0 1.3268706e0
-7.5510413e-1 -7.5510413e-1 1.0499048e0 1.0499048e0
-7.1428813e-1 -7.5510413e-1 8.163136e-1 8.163136e-1
-6.7347214e-1 -7.5510413e-1 6.224243e-1 6.224243e-1
-6.3265614e-1 -7.5510413e-1 4.645635e-1 4.645635e-1
-5.9184015e-1 -7.5510413e-1 3.3906331e-1 3.3906331e-1
-5.5102415e-1 -7.5510413e-1 2.4225008e-1 2.4225008e-1
-5.1020816e-1 -7.5510413e-1 1.7044908e-1 1.7044908e-1
-4.6939217e-1 -7.5510413e-1 1.1999057e-1 1.1999057e-1
-4.2857617e-1 -7.5510413e-1 8.720528e-2 8.720528e-2
-3.8776018e-1 -7.5510413e-1 6.841837e-2 6.841837e-2
-3.4694418e-1 -7.5510413e-1 5.995898e-2 5.995898e-2
-3.0612819e-1 -7.5510413e-1 5.815515e-2 5.815515e-2
-2.653122e-1 -7.5510413e-1 5.933447e-2 5.933447e-2
-2.244962e-1 -7.5510413e-1 5.982538e-2 5.982538e-2
-1.836802e-1 -7.5510413e-1 5.595648e-2 5.595648e-2
-1.4286421e-1 -7.5510413e-1 4.405545e-2 4.405545e-2
-1.0204822e-1 -7.5510413e-1 2.045055e-2 2.045055e-2
-6.123222e-2 -7.5510413e-1 -1.852994e-2 -1.852994e-2
-2.041622e-2 -7.5510413e-1 -7.655794e-2 -7.655794e-2
2.039978e-2 -7.5510413e-1 -1.5730531e-1 -1.5730531e-1
6.121578e-2 -7.5510413e-1 -2.64444e-1 -2.64444e-1
1.02031781e-1 -7.5510413e-1 -4.016453e-1 -4.016453e-1
1.4284778e-1 -7.5510413e-1 -5.7258209e-1 -5.7258209e-1
1.8366377e-1 -7.5510413e-1 -7.8092581e-1 -7.8092581e-1
2.2447977e-1 -7.5510413e-1 -1.03034813e0 -1.03034813e0
2.6529576e-1 -7.5510413e-1 -1.32452e0 -1.32452e0
3.0611176e-1 -7.5510413e-1 -1.6671149e0 -1.6671149e0
3.4692775e-1 -7.5510413e-1 -2.0618034e0 -2.0618034e0
3.8774374e-1 -7.5510413e-1 -2.5122581e0 -2.5122581e0
4.2855974e-1 -7.5510413e-1 -3.0221521e0 -3.0221521e0
4.6937573e-1 -7.5510413e-1 -3.5951552e0 -3.5951552e0
5.1019173e-1 -7.5510413e-1 -4.2349408e0 -4.2349408e0
5.5100772e-1 -7.5510413e-1 -4.9451762e0 -4.9451762e0
5.9182372e-1 -7.5510413e-1 -5.7295401e0 -5.7295401e0
6.3263971e-1 -7.5510413e-1 -6.5916978e0 -6.5916978e0
6.734557e-1 -7.5510413e-1 -7.5353247e0 -7.5353247e0
7.142717e-1 -7.5510413e-1 -8.5640964e0 -8.5640964e0
7.5508769e-1 -7.5510413e-1 -9.6816823e0 -9.6816823e0
7.9590369e-1 -7.5510413e-1 -1.0891745e1 -1.0891745e1
8.3671968e-1 -7.5510413e-1 -1.2197969e1 -1.2197969e1
8.7753568e-1 -7.5510413e-1 -1.3604025e1 -1.3604025e1
9.1835167e-1 -7.5510413e-1 -1.5113577e1 -1.5113577e1
9.5916766e-1 -7.5510413e-1 -1.6730296e1 -1.6730296e1
9.9998366e-1 -7.5510413e-1 -1.8457864e1 -1.8457864e1

-1.0e0 -7.1428813e-1 3.4471738e0 3.4471738e0
-9.591841e-1 -7.1428813e-1 2.8982623e0 2.8982623e0
-9.183681e-1 -7.1428813e-1 2.4110802e0 2.4110802e0
-8.7755211e-1 -7.1428813e-1 1.9819653e0 1.9819653e0
-8.3673611e-1 -7.1428813e-1 1.6072345e0 1.6072345e0
-7.9592012e-1 -7.1428813e-1 1.2832225e0 1.2832225e0
-7.5510413e-1 -7.1428813e-1 1.0062567e0 1.0062567e0
-7.1428813e-1 -7.1428813e-1 7.726656e-1 7.726656e-1
-6.7347214e-1 -7.1428813e-1 5.7877611e-1 5.7877611e-1
-6.3265614e-1 -7.1428813e-1 4.209154e-1 4.209154e-1
-5.9184015e-1 -7.1428813e-1 2.9541513e-1 2.9541513e-1
-5.5102415e-1 -7.1428813e-1 1.9860193e-1 1.9860193e-1
-5.1020816e-1 -7.1428813e-1 1.2680093e-1 1.2680093e-1
-4.6939217e-1 -7.1428813e-1 7.634244e-2 7.634244e-2
-4.2857617e-1 -7.1428813e-1 4.355696e-2 4.355696e-2
-3.8776018e-1 -7.1428813e-1 2.47702e-2 2.47702e-2
-3.4694418e-1 -7.1428813e-1 1.631082e-2 1.631082e-2
-3.0612819e-1 -7.1428813e-1 1.450699e-2 1.450699e-2
-2.653122e-1 -7.1428813e-1 1.568631e-2 1.568631e-2
-2.244962e-1 -7.1428813e-1 1.617722e-2 1.617722e-2
-1.836802e-1 -7.1428813e-1 1.230832e-2 1.230832e-2
-1.4286421e-1 -7.1428813e-1 4.0729e-4 4.0729e-4
-1.0204822e-1 -7.1428813e-1 -2.319762e-2 -2.319762e-2
-6.123222e-2 -7.1428813e-1 -6.217809e-2 -6.217809e-2
-2.041622e-2 -7.1428813e-1 -1.2020609e-1 -1.2020609e-1
2.039978e-2 -7.1428813e-1 -2.0095349e-1 -2.0095349e-1
6.121578e-2 -7.1428813e-1 -3.0809218e-1 -3.0809218e-1
1.02031781e-1 -7.1428813e-1 -4.4529347e-1 -4.4529347e-1
1.4284778e-1 -7.1428813e-1 -6.1623026e-1 -6.1623026e-1
1.8366377e-1 -7.1428813e-1 -8.2457399e-1 -8.2457399e-1
2.2447977e-1 -7.1428813e-1 -1.07399628e0 -1.07399628e0
2.6529576e-1 -7.1428813e-1 -1.368168e0 -1.368168e0
3.0611176e-1 -7.1428813e-1 -1.710763e0 -1.710763e0
3.4692775e-1 -7.1428813e-1 -2.1054515e0 -2.1054515e0
3.8774374e-1 -7.1428813e-1 -2.5559062e0 -2.5559062e0
4.2855974e-1 -7.1428813e-1 -3.0658002e0 -3.0658002e0
4.6937573e-1 -7.1428813e-1 -3.6388033e0 -3.6388033e0
5.1019173e-1 -7.1428813e-1 -4.2785889e0 -4.2785889e0
5.5100772e-1 -7.1428813e-1 -4.9888243e0 -4.9888243e0
5.9182372e-1 -7.1428813e-1 -5.7731882e0 -5.7731882e0
6.3263971e-1 -7.1428813e-1 -6.6353459e0 -6.6353459e0
6.734557e-1 -7.1428813e-1 -7.5789728e0 -7.5789728e0
7.142717e-1 -7.1428813e-1 -8.6077444e0 -8.6077444e0
7.5508769e-1 -7.1428813e-1 -9.7253297e0 -9.7253297e0
7.9590369e-1 -7.1428813e-1 -1.0935393e1 -1.0935393e1
8.3671968e-1 -7.1428813e-1 -1.2241617e1 -1.2241617e1
8.7753568e-1 -7.1428813e-1 -1.3647673e1 -1.3647673e1
9.1835167e-1 -7.1428813e-1 -1.5157225e1 -1.5157225e1
9.5916766e-1 -7.1428813e-1 -1.6773944e1 -1.6773944e1
9.9998366e-1 -7.1428813e-1 -1.8501512e1 -1.8501512e1

-1.0e0 -6.7347214e-1 3.4068573e0 3.4068573e0
-9.591841e-1 -6.7347214e-1 2.8579459e0 2.8579459e0
-9.183681e-1 -6.7347214e-1 2.3707637e0 2.3707637e0
-8.7755211e-1 -6.7347214e-1 1.9416489e0 1.9416489e0
-8.3673611e-1 -6.7347214e-1 1.566918e0 1.566918e0
-7.9592012e-1 -6.7347214e-1 1.242906e0 1.242906e0
-7.5510413e-1 -6.7347214e-1 9.659402e-1 9.659402e-1
-7.1428813e-1 -6.7347214e-1 7.323491e-1 7.323491e-1
-6.7347214e-1 -6.7347214e-1 5.384597e-1 5.384597e-1
-6.3265614e-1 -6.7347214e-1 3.80599e-1 3.80599e-1
-5.9184015e-1 -6.7347214e-1 2.5509865e-1 2.5509865e-1
-5.5102415e-1 -6.7347214e-1 1.5828545e-1 1.5828545e-1
-5.1020816e-1 -6.7347214e-1 8.648445e-2 8.648445e-2
-4.6939217e-1 -6.7347214e-1 3.602582e-2 3.602582e-2
-4.2857617e-1 -6.7347214e-1 3.24046e-3 3.24046e-3
-3.8776018e-1 -6.7347214e-1 -1.55463e-2 -1.55463e-2
-3.4694418e-1 -6.7347214e-1 -2.400568e-2 -2.400568e-2
-3.0612819e-1 -6.7347214e-1 -2.580952e-2 -2.580952e-2
-2.653122e-1 -6.7347214e-1 -2.46302e-2 -2.46302e-2
-2.244962e-1 -6.7347214e-1 -2.41393e-2 -2.41393e-2
-1.836802e-1 -6.7347214e-1 -2.800818e-2 -2.800818e-2
-1.4286421e-1 -6.7347214e-1 -3.990923e-2 -3.990923e-2
-1.0204822e-1 -6.7347214e-1 -6.351411e-2 -6.351411e-2
-6.123222e-2 -6.7347214e-1 -1.024946e-1 -1.024946e-1
-2.041622e-2 -6.7347214e-1 -1.6052258e-1 -1.6052258e-1
2.039978e-2 -6.7347214e-1 -2.4126999e-1 -2.4126999e-1
6.121578e-2 -6.7347214e-1 -3.4840866e-1 -3.4840866e-1
1.02031781e-1 -6.7347214e-1 -4.8560997e-1 -4.8560997e-1
1.4284778e-1 -6.7347214e-1 -6.5654674e-1 -6.5654674e-1
1.8366377e-1 -6.7347214e-1 -8.6489049e-1 -8.6489049e-1
2.2447977e-1 -6.7347214e-1 -1.1143127e0 -1.1143127e0
2.6529576e-1 -6.7347214e-1 -1.4084843e0 -1.4084843e0
3.0611176e-1 -6.7347214e-1 -1.7510794e0 -1.7510794e0
3.4692775e-1 -6.7347214e-1 -2.145768e0 -2.145768e0
3.8774374e-1 -6.7347214e-1 -2.5962227e0 -2.5962227e0
4.2855974e-1 -6.7347214e-1 -3.1061166e0 -3.1061166e0
4.6937573e-1 -6.7347214e-1 -3.6791197e0 -3.6791197e0
5.1019173e-1 -6.7347214e-1 -4.3189053e0 -4.3189053e0
5.5100772e-1 -6.7347214e-1 -5.0291408e0 -5.0291408e0
5.9182372e-1 -6.7347214e-1 -5.8135046e0 -5.8135046e0
6.3263971e-1 -6.7347214e-1 -6.6756624e0 -6.6756624e0
6.734557e-1 -6.7347214e-1 -7.6192892e0 -7.6192892e0
7.142717e-1 -6.7347214e-1 -8.6480609e0 -8.6480609e0
7.5508769e-1 -6.7347214e-1 -9.7656464e0 -9.7656464e0
7.9590369e-1 -6.7347214e-1 -1.0975708e1 -1.0975708e1
8.3671968e-1 -6.7347214e-1 -1.2281932e1 -1.2281932e1
8.7753568e-1 -6.7347214e-1 -1.3687988e1 -1.3687988e1
9.1835167e-1 -6.7347214e-1 -1.519754e1 -1.519754e1
9.5916766e-1 -6.7347214e-1 -1.681426e1 -1.681426e1
9.9998366e-1 -6.7347214e-1 -1.8541827e1 -1.8541827e1

-1.0e0 -6.3265614e-1 3.3698726e0 3.3698726e0
-9.591841e-1 -6.3265614e-1 2.8209612e0 2.8209612e0
-9.183681e-1 -6.3265614e-1 2.333779e0 2.333779e0
-8.7755211e-1 -6.3265614e-1 1.9046642e0 1.9046642e0
-8.3673611e-1 -6.3265614e-1 1.5299333e0 1.5299333e0
-7.9592012e-1 -6.3265614e-1 1.2059213e0 1.2059213e0
-7.5510413e-1 -6.3265614e-1 9.289555e-1 9.289555e-1
-7.1428813e-1 -6.3265614e-1 6.9536441e-1 6.9536441e-1
-6.7347214e-1 -6.3265614e-1 5.01475e-1 5.01475e-1
-6.3265614e-1 -6.3265614e-1 3.4361426e-1 3.4361426e-1
-5.9184015e-1 -6.3265614e-1 2.1811406e-1 2.1811406e-1
-5.5102415e-1 -6.3265614e-1 1.2130086e-1 1.2130086e-1
-5.1020816e-1 -6.3265614e-1 4.949986e-2 4.949986e-2
-4.6939217e-1 -6.3265614e-1 -9.5877e-4 -9.5877e-4
-4.2857617e-1 -6.3265614e-1 -3.374413e-2 -3.374413e-2
-3.8776018e-1 -6.3265614e-1 -5.253088e-2 -5.253088e-2
-3.4694418e-1 -6.3265614e-1 -6.099026e-2 -6.099026e-2
-3.0612819e-1 -6.3265614e-1 -6.27941e-2 -6.27941e-2
-2.653122e-1 -6.3265614e-1 -6.161478e-2 -6.161478e-2
-2.244962e-1 -6.3265614e-1 -6.112389e-2 -6.112389e-2
-1.836802e-1 -6.3265614e-1 -6.499277e-2 -6.499277e-2
-1.4286421e-1 -6.3265614e-1 -7.68938e-2 -7.68938e-2
-1.0204822e-1 -6.3265614e-1 -1.0049872e-1 -1.0049872e-1
-6.123222e-2 -6.3265614e-1 -1.3947917e-1 -1.3947917e-1
-2.041622e-2 -6.3265614e-1 -1.9750719e-1 -1.9750719e-1
2.039978e-2 -6.3265614e-1 -2.7825458e-1 -2.7825458e-1
6.121578e-2 -6.3265614e-1 -3.8539323e-1 -3.8539323e-1
1.02031781e-1 -6.3265614e-1 -5.2259456e-1 -5.2259456e-1
1.4284778e-1 -6.3265614e-1 -6.9353133e-1 -6.9353133e-1
1.8366377e-1 -6.3265614e-1 -9.0187508e-1 -9.0187508e-1
2.2447977e-1 -6.3265614e-1 -1.1512973e0 -1.1512973e0
2.6529576e-1 -6.3265614e-1 -1.445469e0 -1.445469e0
3.0611176e-1 -6.3265614e-1 -1.7880641e0 -1.7880641e0
3.4692775e-1 -6.3265614e-1 -2.1827527e0 -2.1827527e0
3.8774374e-1 -6.3265614e-1 -2.6332074e0 -2.6332074e0
4.2855974e-1 -6.3265614e-1 -3.1431013e0 -3.1431013e0
4.6937573e-1 -6.3265614e-1 -3.7161044e0 -3.7161044e0
5.1019173e-1 -6.3265614e-1 -4.35589e0 -4.35589e0
5.5100772e-1 -6.3265614e-1 -5.0661255e0 -5.0661255e0
5.9182372e-1 -6.3265614e-1 -5.8504893e0 -5.8504893e0
6.3263971e-1 -6.3265614e-1 -6.7126471e0 -6.7126471e0
6.734557e-1 -6.3265614e-1 -7.656274e0 -7.656274e0
7.142717e-1 -6.3265614e-1 -8.6850456e0 -8.6850456e0
7.5508769e-1 -6.3265614e-1 -9.802631e0 -9.802631e0
7.9590369e-1 -6.3265614e-1 -1.1012694e1 -1.1012694e1
8.3671968e-1 -6.3265614e-1 -1.2318918e1 -1.2318918e1
8.7753568e-1 -6.3265614e-1 -1.3724974e1 -1.3724974e1
9.1835167e-1 -6.3265614e-1 -1.5234526e1 -1.5234526e1
9.5916766e-1 -6.3265614e-1 -1.6851245e1 -1.6851245e1
9.9998366e-1 -6.3265614e-1 -1.8578813e1 -1.8578813e1

-1.0e0 -5.9184015e-1 3.3362201e0 3.3362201e0
-9.591841e-1 -5.9184015e-1 2.7873087e0 2.7873087e0
-9.183681e-1 -5.9184015e-1 2.3001265e0 2.3001265e0
-8.7755211e-1 -5.9184015e-1 1.8710117e0 1.8710117e0
-8.3673611e-1 -5.9184015e-1 1.4962808e0 1.4962808e0
-7.9592012e-1 -5.9184015e-1 1.1722688e0 1.1722688e0
-7.5510413e-1 -5.9184015e-1 8.95303e-1 8.95303e-1
-7.1428813e-1 -5.9184015e-1 6.617119e-1 6.617119e-1
-6.7347214e-1 -5.9184015e-1 4.6782251e-1 4.6782251e-1
-6.3265614e-1 -5.9184015e-1 3.0996162e-1 3.0996162e-1
-5.9184015e-1 -5.9184015e-1 1.8446152e-1 1.8446152e-1
-5.5102415e-1 -5.9184015e-1 8.764832e-2 8.764832e-2
-5.1020816e-1 -5.9184015e-1 1.584729e-2 1.584729e-2
-4.6939217e-1 -5.9184015e-1 -3.461136e-2 -3.461136e-2
-4.2857617e-1 -5.9184015e-1 -6.739671e-2 -6.739671e-2
-3.8776018e-1 -5.9184015e-1 -8.618349e-2 -8.618349e-2
-3.4694418e-1 -5.9184015e-1 -9.464287e-2 -9.464287e-2
-3.0612819e-1 -5.9184015e-1 -9.644669e-2 -9.644669e-2
-2.653122e-1 -5.9184015e-1 -9.526736e-2 -9.526736e-2
-2.244962e-1 -5.9184015e-1 -9.477646e-2 -9.477646e-2
-1.836802e-1 -5.9184015e-1 -9.864536e-2 -9.864536e-2
-1.4286421e-1 -5.9184015e-1 -1.105464e-1 -1.105464e-1
-1.0204822e-1 -5.9184015e-1 -1.3415129e-1 -1.3415129e-1
-6.123222e-2 -5.9184015e-1 -1.7313176e-1 -1.7313176e-1
-2.041622e-2 -5.9184015e-1 -2.3115977e-1 -2.3115977e-1
2.039978e-2 -5.9184015e-1 -3.1190718e-1 -3.1190718e-1
6.121578e-2 -5.9184015e-1 -4.1904584e-1 -4.1904584e-1
1.02031781e-1 -5.9184015e-1 -5.5624715e-1 -5.5624715e-1
1.4284778e-1 -5.9184015e-1 -7.2718393e-1 -7.2718393e-1
1.8366377e-1 -5.9184015e-1 -9.3552766e-1 -9.3552766e-1
2.2447977e-1 -5.9184015e-1 -1.18495e0 -1.18495e0
2.6529576e-1 -5.9184015e-1 -1.4791217e0 -1.4791217e0
3.0611176e-1 -5.9184015e-1 -1.8217166e0 -1.8217166e0
3.4692775e-1 -5.9184015e-1 -2.2164052e0 -2.2164052e0
3.8774374e-1 -5.9184015e-1 -2.6668599e0 -2.6668599e0
4.2855974e-1 -5.9184015e-1 -3.1767538e0 -3.1767538e0
4.6937573e-1 -5.9184015e-1 -3.749757e0 -3.749757e0
5.1019173e-1 -5.9184015e-1 -4.3895425e0 -4.3895425e0
5.5100772e-1 -5.9184015e-1 -5.099778e0 -5.099778e0
5.9182372e-1 -5.9184015e-1 -5.8841418e0 -5.8841418e0
6.3263971e-1 -5.9184015e-1 -6.7462996e0 -6.7462996e0
6.734557e-1 -5.9184015e-1 -7.6899265e0 -7.6899265e0
7.142717e-1 -5.9184015e-1 -8.7186981e0 -8.7186981e0
7.5508769e-1 -5.9184015e-1 -9.8362836e0 -9.8362836e0
7.9590369e-1 -5.9184015e-1 -1.1046346e1 -1.1046346e1
8.3671968e-1 -5.9184015e-1 -1.235257e1 -1.235257e1
8.7753568e-1 -5.9184015e-1 -1.3758626e1 -1.3758626e1
9.1835167e-1 -5.9184015e-1 -1.5268178e1 -1.5268178e1
9.5916766e-1 -5.9184015e-1 -1.6884897e1 -1.6884897e1
9.9998366e-1 -5.9184015e-1 -1.8612465e1 -1.8612465e1

-1.0e0 -5.5102415e-1 3.3058994e0 3.3058994e0
-9.591841e-1 -5.5102415e-1 2.7569879e0 2.7569879e0
-9.183681e-1 -5.5102415e-1 2.2698058e0 2.2698058e0
-8.7755211e-1 -5.5102415e-1 1.8406909e0 1.8406909e0
-8.3673611e-1 -5.5102415e-1 1.4659601e0 1.4659601e0
-7.9592012e-1 -5.5102415e-1 1.1419481e0 1.1419481e0
-7.5510413e-1 -5.5102415e-1 8.649823e-1 8.649823e-1
-7.1428813e-1 -5.5102415e-1 6.3139111e-1 6.3139111e-1
-6.7347214e-1 -5.5102415e-1 4.3750171e-1 4.3750171e-1
-6.3265614e-1 -5.5102415e-1 2.7964084e-1 2.7964084e-1
-5.9184015e-1 -5.5102415e-1 1.5414073e-1 1.5414073e-1
-5.5102415e-1 -5.5102415e-1 5.732753e-2 5.732753e-2
-5.1020816e-1 -5.5102415e-1 -1.44735e-2 -1.44735e-2
-4.6939217e-1 -5.5102415e-1 -6.493214e-2 -6.493214e-2
-4.2857617e-1 -5.5102415e-1 -9.771748e-2 -9.771748e-2
-3.8776018e-1 -5.5102415e-1 -1.1650424e-1 -1.1650424e-1
-3.4694418e-1 -5.5102415e-1 -1.2496362e-1 -1.2496362e-1
-3.0612819e-1 -5.5102415e-1 -1.2676744e-1 -1.2676744e-1
-2.653122e-1 -5.5102415e-1 -1.2558812e-1 -1.2558812e-1
-2.244962e-1 -5.5102415e-1 -1.2509723e-1 -1.2509723e-1
-1.836802e-1 -5.5102415e-1 -1.2896611e-1 -1.2896611e-1
-1.4286421e-1 -5.5102415e-1 -1.4086714e-1 -1.4086714e-1
-1.0204822e-1 -5.5102415e-1 -1.6447206e-1 -1.6447206e-1
-6.123222e-2 -5.5102415e-1 -2.0345253e-1 -2.0345253e-1
-2.041622e-2 -5.5102415e-1 -2.6148055e-1 -2.6148055e-1
2.039978e-2 -5.5102415e-1 -3.4222795e-1 -3.4222795e-1
6.121578e-2 -5.5102415e-1 -4.4936661e-1 -4.4936661e-1
1.02031781e-1 -5.5102415e-1 -5.8656792e-1 -5.8656792e-1
1.4284778e-1 -5.5102415e-1 -7.575047e-1 -7.575047e-1
1.8366377e-1 -5.5102415e-1 -9.6584843e-1 -9.6584843e-1
2.2447977e-1 -5.5102415e-1 -1.2152707e0 -1.2152707e0
2.6529576e-1 -5.5102415e-1 -1.5094424e0 -1.5094424e0
3.0611176e-1 -5.5102415e-1 -1.8520374e0 -1.8520374e0
3.4692775e-1 -5.5102415e-1 -2.2467259e0 -2.2467259e0
3.8774374e-1 -5.5102415e-1 -2.6971806e0 -2.6971806e0
4.2855974e-1 -5.5102415e-1 -3.2070746e0 -3.2070746e0
4.6937573e-1 -5.5102415e-1 -3.7800777e0 -3.7800777e0
5.1019173e-1 -5.5102415e-1 -4.4198633e0 -4.4198633e0
5.5100772e-1 -5.5102415e-1 -5.1300987e0 -5.1300987e0
5.9182372e-1 -5.5102415e-1 -5.9144626e0 -5.9144626e0
6.3263971e-1 -5.5102415e-1 -6.7766203e0 -6.7766203e0
6.734557e-1 -5.5102415e-1 -7.7202472e0 -7.7202472e0
7.142717e-1 -5.5102415e-1 -8.7490189e0 -8.7490189e0
7.5508769e-1 -5.5102415e-1 -9.8666042e0 -9.8666042e0
7.9590369e-1 -5.5102415e-1 -1.1076666e1 -1.1076666e1
8.3671968e-1 -5.5102415e-1 -1.238289e1 -1.238289e1
8.7753568e-1 -5.5102415e-1 -1.3788947e1 -1.3788947e1
9.1835167e-1 -5.5102415e-1 -1.5298499e1 -1.5298499e1
9.5916766e-1 -5.5102415e-1 -1.6915218e1 -1.6915218e1
9.9998366e-1 -5.5102415e-1 -1.8642786e1 -1.8642786e1

-1.0e0 -5.1020816e-1 3.2789104e0 3.2789104e0
-9.591841e-1 -5.1020816e-1 2.729999e0 2.729999e0
-9.183681e-1 -5.1020816e-1 2.2428168e0 2.2428168e0
-8.7755211e-1 -5.1020816e-1 1.813702e0 1.813702e0
-8.3673611e-1 -5.1020816e-1 1.4389711e0 1.4389711e0
-7.9592012e-1 -5.1020816e-1 1.1149591e0 1.1149591e0
-7.5510413e-1 -5.1020816e-1 8.379933e-1 8.379933e-1
-7.1428813e-1 -5.1020816e-1 6.0440201e-1 6.0440201e-1
-6.7347214e-1 -5.1020816e-1 4.1051276e-1 4.1051276e-1
-6.3265614e-1 -5.1020816e-1 2.5265205e-1 2.5265205e-1
-5.9184015e-1 -5.1020816e-1 1.2715186e-1 1.2715186e-1
-5.5102415e-1 -5.1020816e-1 3.033862e-2 3.033862e-2
-5.1020816e-1 -5.1020816e-1 -4.146236e-2 -4.146236e-2
-4.6939217e-1 -5.1020816e-1 -9.1921e-2 -9.1921e-2
-4.2857617e-1 -5.1020816e-1 -1.2470634e-1 -1.2470634e-1
-3.8776018e-1 -5.1020816e-1 -1.434931e-1 -1.434931e-1
-3.4694418e-1 -5.1020816e-1 -1.5195248e-1 -1.5195248e-1
-3.0612819e-1 -5.1020816e-1 -1.537563e-1 -1.537563e-1
-2.653122e-1 -5.1020816e-1 -1.5257698e-1 -1.5257698e-1
-2.244962e-1 -5.1020816e-1 -1.5208609e-1 -1.5208609e-1
-1.836802e-1 -5.1020816e-1 -1.5595499e-1 -1.5595499e-1
-1.4286421e-1 -5.1020816e-1 -1.67856e-1 -1.67856e-1
-1.0204822e-1 -5.1020816e-1 -1.9146092e-1 -1.9146092e-1
-6.123222e-2 -5.1020816e-1 -2.3044139e-1 -2.3044139e-1
-2.041622e-2 -5.1020816e-1 -2.8846942e-1 -2.8846942e-1
2.039978e-2 -5.1020816e-1 -3.692168e-1 -3.692168e-1
6.121578e-2 -5.1020816e-1 -4.7635545e-1 -4.7635545e-1
1.02031781e-1 -5.1020816e-1 -6.1355678e-1 -6.1355678e-1
1.4284778e-1 -5.1020816e-1 -7.8449356e-1 -7.8449356e-1
1.8366377e-1 -5.1020816e-1 -9.928373e-1 -9.928373e-1
2.2447977e-1 -5.1020816e-1 -1.2422595e0 -1.2422595e0
2.6529576e-1 -5.1020816e-1 -1.5364313e0 -1.5364313e0
3.0611176e-1 -5.1020816e-1 -1.8790263e0 -1.8790263e0
3.4692775e-1 -5.1020816e-1 -2.2737149e0 -2.2737149e0
3.8774374e-1 -5.1020816e-1 -2.7241696e0 -2.7241696e0
4.2855974e-1 -5.1020816e-1 -3.2340636e0 -3.2340636e0
4.6937573e-1 -5.1020816e-1 -3.8070667e0 -3.8070667e0
5.1019173e-1 -5.1020816e-1 -4.4468523e0 -4.4468523e0
5.5100772e-1 -5.1020816e-1 -5.1570877e0 -5.1570877e0
5.9182372e-1 -5.1020816e-1 -5.9414516e0 -5.9414516e0
6.3263971e-1 -5.1020816e-1 -6.8036093e0 -6.8036093e0
6.734557e-1 -5.1020816e-1 -7.7472362e0 -7.7472362e0
7.142717e-1 -5.1020816e-1 -8.7760078e0 -8.7760078e0
7.5508769e-1 -5.1020816e-1 -9.8935928e0 -9.8935928e0
7.9590369e-1 -5.1020816e-1 -1.1103656e1 -1.1103656e1
8.3671968e-1 -5.1020816e-1 -1.240988e1 -1.240988e1
8.7753568e-1 -5.1020816e-1 -1.3815936e1 -1.3815936e1
9.1835167e-1 -5.1020816e-1 -1.5325488e1 -1.5325488e1
9.5916766e-1 -5.1020816e-1 -1.6942207e1 -1.6942207e1
9.9998366e-1 -5.1020816e-1 -1.8669775e1 -1.8669775e1

-1.0e0 -4.6939217e-1 3.2552536e0 3.2552536e0
-9.591841e-1 -4.6939217e-1 2.7063422e0 2.7063422e0
-9.183681e-1 -4.6939217e-1 2.21916e0 2.21916e0
-8.7755211e-1 -4.6939217e-1 1.7900452e0 1.7900452e0
-8.3673611e-1 -4.6939217e-1 1.4153143e0 1.4153143e0
-7.9592012e-1 -4.6939217e-1 1.0913023e0 1.0913023e0
-7.5510413e-1 -4.6939217e-1 8.143365e-1 8.143365e-1
-7.1428813e-1 -4.6939217e-1 5.807453e-1 5.807453e-1
-6.7347214e-1 -4.6939217e-1 3.8685591e-1 3.8685591e-1
-6.3265614e-1 -4.6939217e-1 2.289951e-1 2.289951e-1
-5.9184015e-1 -4.6939217e-1 1.0349501e-1 1.0349501e-1
-5.5102415e-1 -4.6939217e-1 6.68176e-3 6.68176e-3
-5.1020816e-1 -4.6939217e-1 -6.511922e-2 -6.511922e-2
-4.6939217e-1 -4.6939217e-1 -1.1557785e-1 -1.1557785e-1
-4.2857617e-1 -4.6939217e-1 -1.4836319e-1 -1.4836319e-1
-3.8776018e-1 -4.6939217e-1 -1.6714996e-1 -1.6714996e-1
-3.4694418e-1 -4.6939217e-1 -1.7560934e-1 -1.7560934e-1
-3.0612819e-1 -4.6939217e-1 -1.7741316e-1 -1.7741316e-1
-2.653122e-1 -4.6939217e-1 -1.7623384e-1 -1.7623384e-1
-2.244962e-1 -4.6939217e-1 -1.7574295e-1 -1.7574295e-1
-1.836802e-1 -4.6939217e-1 -1.7961183e-1 -1.7961183e-1
-1.4286421e-1 -4.6939217e-1 -1.9151286e-1 -1.9151286e-1
-1.0204822e-1 -4.6939217e-1 -2.1511778e-1 -2.1511778e-1
-6.123222e-2 -4.6939217e-1 -2.5409825e-1 -2.5409825e-1
-2.041622e-2 -4.6939217e-1 -3.1212627e-1 -3.1212627e-1
2.039978e-2 -4.6939217e-1 -3.9287366e-1 -3.9287366e-1
6.121578e-2 -4.6939217e-1 -5.0001231e-1 -5.0001231e-1
1.02031781e-1 -4.6939217e-1 -6.3721362e-1 -6.3721362e-1
1.4284778e-1 -4.6939217e-1 -8.0815042e-1 -8.0815042e-1
1.8366377e-1 -4.6939217e-1 -1.01649416e0 -1.01649416e0
2.2447977e-1 -4.6939217e-1 -1.2659164e0 -1.2659164e0
2.6529576e-1 -4.6939217e-1 -1.560088e0 -1.560088e0
3.0611176e-1 -4.6939217e-1 -1.9026831e0 -1.9026831e0
3.4692775e-1 -4.6939217e-1 -2.2973717e0 -2.2973717e0
3.8774374e-1 -4.6939217e-1 -2.7478264e0 -2.7478264e0
4.2855974e-1 -4.6939217e-1 -3.2577203e0 -3.2577203e0
4.6937573e-1 -4.6939217e-1 -3.8307234e0 -3.8307234e0
5.1019173e-1 -4.6939217e-1 -4.470509e0 -4.470509e0
5.5100772e-1 -4.6939217e-1 -5.1807445e0 -5.1807445e0
5.9182372e-1 -4.6939217e-1 -5.9651083e0 -5.9651083e0
6.3263971e-1 -4.6939217e-1 -6.8272661e0 -6.8272661e0
6.734557e-1 -4.6939217e-1 -7.770893e0 -7.770893e0
7.142717e-1 -4.6939217e-1 -8.7996646e0 -8.7996646e0
7.5508769e-1 -4.6939217e-1 -9.9172514e0 -9.9172514e0
7.9590369e-1 -4.6939217e-1 -1.1127313e1 -1.1127313e1
8.3671968e-1 -4.6939217e-1 -1.2433537e1 -1.2433537e1
8.7753568e-1 -4.6939217e-1 -1.3839594e1 -1.3839594e1
9.1835167e-1 -4.6939217e-1 -1.5349146e1 -1.5349146e1
9.5916766e-1 -4.6939217e-1 -1.6965865e1 -1.6965865e1
9.9998366e-1 -4.6939217e-1 -1.8693433e1 -1.8693433e1

-1.0e0 -4.2857617e-1 3.2349284e0 3.2349284e0
-9.591841e-1 -4.2857617e-1 2.686017e0 2.686017e0
-9.183681e-1 -4.2857617e-1 2.1988348e0 2.1988348e0
-8.7755211e-1 -4.2857617e-1 1.76972e0 1.76972e0
-8.3673611e-1 -4.2857617e-1 1.3949892e0 1.3949892e0
-7.9592012e-1 -4.2857617e-1 1.0709772e0 1.0709772e0
-7.5510413e-1 -4.2857617e-1 7.9401141e-1 7.9401141e-1
-7.1428813e-1 -4.2857617e-1 5.604201e-1 5.604201e-1
-6.7347214e-1 -4.2857617e-1 3.6653072e-1 3.6653072e-1
-6.3265614e-1 -4.2857617e-1 2.0866992e-1 2.0866992e-1
-5.9184015e-1 -4.2857617e-1 8.316982e-2 8.316982e-2
-5.5102415e-1 -4.2857617e-1 -1.364343e-2 -1.364343e-2
-5.1020816e-1 -4.2857617e-1 -8.54444e-2 -8.54444e-2
-4.6939217e-1 -4.2857617e-1 -1.3590303e-1 -1.3590303e-1
-4.2857617e-1 -4.2857617e-1 -1.6868839e-1 -1.6868839e-1
-3.8776018e-1 -4.2857617e-1 -1.8747514e-1 -1.8747514e-1
-3.4694418e-1 -4.2857617e-1 -1.9593454e-1 -1.9593454e-1
-3.0612819e-1 -4.2857617e-1 -1.9773837e-1 -1.9773837e-1
-2.653122e-1 -4.2857617e-1 -1.9655905e-1 -1.9655905e-1
-2.244962e-1 -4.2857617e-1 -1.9606813e-1 -1.9606813e-1
-1.836802e-1 -4.2857617e-1 -1.9993704e-1 -1.9993704e-1
-1.4286421e-1 -4.2857617e-1 -2.1183807e-1 -2.1183807e-1
-1.0204822e-1 -4.2857617e-1 -2.3544298e-1 -2.3544298e-1
-6.123222e-2 -4.2857617e-1 -2.7442345e-1 -2.7442345e-1
-2.041622e-2 -4.2857617e-1 -3.3245146e-1 -3.3245146e-1
2.039978e-2 -4.2857617e-1 -4.1319885e-1 -4.1319885e-1
6.121578e-2 -4.2857617e-1 -5.2033751e-1 -5.2033751e-1
1.02031781e-1 -4.2857617e-1 -6.5753883e-1 -6.5753883e-1
1.4284778e-1 -4.2857617e-1 -8.2847562e-1 -8.2847562e-1
1.8366377e-1 -4.2857617e-1 -1.03681935e0 -1.03681935e0
2.2447977e-1 -4.2857617e-1 -1.2862416e0 -1.2862416e0
2.6529576e-1 -4.2857617e-1 -1.5804132e0 -1.5804132e0
3.0611176e-1 -4.2857617e-1 -1.9230083e0 -1.9230083e0
3.4692775e-1 -4.2857617e-1 -2.3176968e0 -2.3176968e0
3.8774374e-1 -4.2857617e-1 -2.7681516e0 -2.7681516e0
4.2855974e-1 -4.2857617e-1 -3.2780455e0 -3.2780455e0
4.6937573e-1 -4.2857617e-1 -3.8510486e0 -3.8510486e0
5.1019173e-1 -4.2857617e-1 -4.4908342e0 -4.4908342e0
5.5100772e-1 -4.2857617e-1 -5.2010696e0 -5.2010696e0
5.9182372e-1 -4.2857617e-1 -5.9854335e0 -5.9854335e0
6.3263971e-1 -4.2857617e-1 -6.8475912e0 -6.8475912e0
6.734557e-1 -4.2857617e-1 -7.7912181e0 -7.7912181e0
7.142717e-1 -4.2857617e-1 -8.8199898e0 -8.8199898e0
7.5508769e-1 -4.2857617e-1 -9.937576e0 -9.937576e0
7.9590369e-1 -4.2857617e-1 -1.1147638e1 -1.1147638e1
8.3671968e-1 -4.2857617e-1 -1.2453862e1 -1.2453862e1
8.7753568e-1 -4.2857617e-1 -1.3859918e1 -1.3859918e1
9.1835167e-1 -4.2857617e-1 -1.536947e1 -1.536947e1
9.5916766e-1 -4.2857617e-1 -1.698619e1 -1.698619e1
9.9998366e-1 -4.2857617e-1 -1.8713757e1 -1.8713757e1

-1.0e0 -3.8776018e-1 3.2179352e0 3.2179352e0
-9.591841e-1 -3.8776018e-1 2.6690237e0 2.6690237e0
-9.183681e-1 -3.8776018e-1 2.1818416e0 2.1818416e0
-8.7755211e-1 -3.8776018e-1 1.7527267e0 1.7527267e0
-8.3673611e-1 -3.8776018e-1 1.3779959e0 1.3779959e0
-7.9592012e-1 -3.8776018e-1 1.0539839e0 1.0539839e0
-7.5510413e-1 -3.8776018e-1 7.7701811e-1 7.7701811e-1
-7.1428813e-1 -3.8776018e-1 5.4342691e-1 5.4342691e-1
-6.7347214e-1 -3.8776018e-1 3.4953754e-1 3.4953754e-1
-6.3265614e-1 -3.8776018e-1 1.9167683e-1 1.9167683e-1
-5.9184015e-1 -3.8776018e-1 6.617668e-2 6.617668e-2
-5.5102415e-1 -3.8776018e-1 -3.063657e-2 -3.063657e-2
-5.1020816e-1 -3.8776018e-1 -1.0243755e-1 -1.0243755e-1
-4.6939217e-1 -3.8776018e-1 -1.5289618e-1 -1.5289618e-1
-4.2857617e-1 -3.8776018e-1 -1.8568153e-1 -1.8568153e-1
-3.8776018e-1 -3.8776018e-1 -2.0446829e-1 -2.0446829e-1
-3.4694418e-1 -3.8776018e-1 -2.1292767e-1 -2.1292767e-1
-3.0612819e-1 -3.8776018e-1 -2.147315e-1 -2.147315e-1
-2.653122e-1 -3.8776018e-1 -2.1355217e-1 -2.1355217e-1
-2.244962e-1 -3.8776018e-1 -2.1306128e-1 -2.1306128e-1
-1.836802e-1 -3.8776018e-1 -2.1693018e-1 -2.1693018e-1
-1.4286421e-1 -3.8776018e-1 -2.288312e-1 -2.288312e-1
-1.0204822e-1 -3.8776018e-1 -2.5243611e-1 -2.5243611e-1
-6.123222e-2 -3.8776018e-1 -2.9141658e-1 -2.9141658e-1
-2.041622e-2 -3.8776018e-1 -3.4944461e-1 -3.4944461e-1
2.039978e-2 -3.8776018e-1 -4.3019196e-1 -4.3019196e-1
6.121578e-2 -3.8776018e-1 -5.3733063e-1 -5.3733063e-1
1.02031781e-1 -3.8776018e-1 -6.7453197e-1 -6.7453197e-1
1.4284778e-1 -3.8776018e-1 -8.4546875e-1 -8.4546875e-1
1.8366377e-1 -3.8776018e-1 -1.05381248e0 -1.05381248e0
2.2447977e-1 -3.8776018e-1 -1.3032347e0 -1.3032347e0
2.6529576e-1 -3.8776018e-1 -1.5974065e0 -1.5974065e0
3.0611176e-1 -3.8776018e-1 -1.9400015e0 -1.9400015e0
3.4692775e-1 -3.8776018e-1 -2.3346901e0 -2.3346901e0
3.8774374e-1 -3.8776018e-1 -2.7851448e0 -2.7851448e0
4.2855974e-1 -3.8776018e-1 -3.2950388e0 -3.2950388e0
4.6937573e-1 -3.8776018e-1 -3.8680418e0 -3.8680418e0
5.1019173e-1 -3.8776018e-1 -4.5078275e0 -4.5078275e0
5.5100772e-1 -3.8776018e-1 -5.2180629e0 -5.2180629e0
5.9182372e-1 -3.8776018e-1 -6.0024268e0 -6.0024268e0
6.3263971e-1 -3.8776018e-1 -6.8645845e0 -6.8645845e0
6.734557e-1 -3.8776018e-1 -7.8082114e0 -7.8082114e0
7.142717e-1 -3.8776018e-1 -8.836983e0 -8.836983e0
7.5508769e-1 -3.8776018e-1 -9.9545686e0 -9.9545686e0
7.9590369e-1 -3.8776018e-1 -1.1164632e1 -1.1164632e1
8.3671968e-1 -3.8776018e-1 -1.2470856e1 -1.2470856e1
8.7753568e-1 -3.8776018e-1 -1.3876912e1 -1.3876912e1
9.1835167e-1 -3.8776018e-1 -1.5386464e1 -1.5386464e1
9.5916766e-1 -3.8776018e-1 -1.7003183e1 -1.7003183e1
9.9998366e-1 -3.8776018e-1 -1.8730751e1 -1.8730751e1

-1.0e0 -3.4694418e-1 3.2042738e0 3.2042738e0
-9.591841e-1 -3.4694418e-1 2.6553624e0 2.6553624e0
-9.183681e-1 -3.4694418e-1 2.1681802e0 2.1681802e0
-8.7755211e-1 -3.4694418e-1 1.7390654e0 1.7390654e0
-8.3673611e-1 -3.4694418e-1 1.3643346e0 1.3643346e0
-7.9592012e-1 -3.4694418e-1 1.0403226e0 1.0403226e0
-7.5510413e-1 -3.4694418e-1 7.6335681e-1 7.6335681e-1
-7.1428813e-1 -3.4694418e-1 5.297655e-1 5.297655e-1
-6.7347214e-1 -3.4694418e-1 3.3587616e-1 3.3587616e-1
-6.3265614e-1 -3.4694418e-1 1.7801546e-1 1.7801546e-1
-5.9184015e-1 -3.4694418e-1 5.25153e-2 5.25153e-2
-5.5102415e-1 -3.4694418e-1 -4.429796e-2 -4.429796e-2
-5.1020816e-1 -3.4694418e-1 -1.1609889e-1 -1.1609889e-1
-4.6939217e-1 -3.4694418e-1 -1.6655754e-1 -1.6655754e-1
-4.2857617e-1 -3.4694418e-1 -1.9934291e-1 -1.9934291e-1
-3.8776018e-1 -3.4694418e-1 -2.1812967e-1 -2.1812967e-1
-3.4694418e-1 -3.4694418e-1 -2.2658905e-1 -2.2658905e-1
-3.0612819e-1 -3.4694418e-1 -2.2839288e-1 -2.2839288e-1
-2.653122e-1 -3.4694418e-1 -2.2721356e-1 -2.2721356e-1
-2.244962e-1 -3.4694418e-1 -2.2672266e-1 -2.2672266e-1
-1.836802e-1 -3.4694418e-1 -2.3059155e-1 -2.3059155e-1
-1.4286421e-1 -3.4694418e-1 -2.4249258e-1 -2.4249258e-1
-1.0204822e-1 -3.4694418e-1 -2.6609749e-1 -2.6609749e-1
-6.123222e-2 -3.4694418e-1 -3.0507796e-1 -3.0507796e-1
-2.041622e-2 -3.4694418e-1 -3.6310599e-1 -3.6310599e-1
2.039978e-2 -3.4694418e-1 -4.4385336e-1 -4.4385336e-1
6.121578e-2 -3.4694418e-1 -5.50992e-1 -5.50992e-1
1.02031781e-1 -3.4694418e-1 -6.8819334e-1 -6.8819334e-1
1.4284778e-1 -3.4694418e-1 -8.5913013e-1 -8.5913013e-1
1.8366377e-1 -3.4694418e-1 -1.06747386e0 -1.06747386e0
2.2447977e-1 -3.4694418e-1 -1.3168962e0 -1.3168962e0
2.6529576e-1 -3.4694418e-1 -1.6110678e0 -1.6110678e0
3.0611176e-1 -3.4694418e-1 -1.9536629e0 -1.9536629e0
3.4692775e-1 -3.4694418e-1 -2.3483514e0 -2.3483514e0
3.8774374e-1 -3.4694418e-1 -2.7988062e0 -2.7988062e0
4.2855974e-1 -3.4694418e-1 -3.3087001e0 -3.3087001e0
4.6937573e-1 -3.4694418e-1 -3.8817032e0 -3.8817032e0
5.1019173e-1 -3.4694418e-1 -4.5214888e0 -4.5214888e0
5.5100772e-1 -3.4694418e-1 -5.2317242e0 -5.2317242e0
5.9182372e-1 -3.4694418e-1 -6.0160881e0 -6.0160881e0
6.3263971e-1 -3.4694418e-1 -6.8782458e0 -6.8782458e0
6.734557e-1 -3.4694418e-1 -7.8218727e0 -7.8218727e0
7.142717e-1 -3.4694418e-1 -8.8506444e0 -8.8506444e0
7.5508769e-1 -3.4694418e-1 -9.9682303e0 -9.9682303e0
7.9590369e-1 -3.4694418e-1 -1.1178293e1 -1.1178293e1
8.3671968e-1 -3.4694418e-1 -1.2484517e1 -1.2484517e1
8.7753568e-1 -3.4694418e-1 -1.3890573e1 -1.3890573e1
9.1835167e-1 -3.4694418e-1 -1.5400125e1 -1.5400125e1
9.5916766e-1 -3.4694418e-1 -1.7016844e1 -1.7016844e1
9.9998366e-1 -3.4694418e-1 -1.8744412e1 -1.8744412e1

-1.0e0 -3.0612819e-1 3.1939445e0 3.1939445e0
-9.591841e-1 -3.0612819e-1 2.6450331e0 2.6450331e0
-9.183681e-1 -3.0612819e-1 2.157851e0 2.157851e0
-8.7755211e-1 -3.0612819e-1 1.7287361e0 1.7287361e0
-8.3673611e-1 -3.0612819e-1 1.3540053e0 1.3540053e0
-7.9592012e-1 -3.0612819e-1 1.0299933e0 1.0299933e0
-7.5510413e-1 -3.0612819e-1 7.5302751e-1 7.5302751e-1
-7.1428813e-1 -3.0612819e-1 5.194362e-1 5.194362e-1
-6.7347214e-1 -3.0612819e-1 3.2554681e-1 3.2554681e-1
-6.3265614e-1 -3.0612819e-1 1.6768611e-1 1.6768611e-1
-5.9184015e-1 -3.0612819e-1 4.218597e-2 4.218597e-2
-5.5102415e-1 -3.0612819e-1 -5.462727e-2 -5.462727e-2
-5.1020816e-1 -3.0612819e-1 -1.2642822e-1 -1.2642822e-1
-4.6939217e-1 -3.0612819e-1 -1.7688689e-1 -1.7688689e-1
-4.2857617e-1 -3.0612819e-1 -2.0967224e-1 -2.0967224e-1
-3.8776018e-1 -3.0612819e-1 -2.28459e-1 -2.28459e-1
-3.4694418e-1 -3.0612819e-1 -2.3691838e-1 -2.3691838e-1
-3.0612819e-1 -3.0612819e-1 -2.3872221e-1 -2.3872221e-1
-2.653122e-1 -3.0612819e-1 -2.375429e-1 -2.375429e-1
-2.244962e-1 -3.0612819e-1 -2.3705199e-1 -2.3705199e-1
-1.836802e-1 -3.0612819e-1 -2.4092088e-1 -2.4092088e-1
-1.4286421e-1 -3.0612819e-1 -2.5282191e-1 -2.5282191e-1
-1.0204822e-1 -3.0612819e-1 -2.7642682e-1 -2.7642682e-1
-6.123222e-2 -3.0612819e-1 -3.1540729e-1 -3.1540729e-1
-2.041622e-2 -3.0612819e-1 -3.7343529e-1 -3.7343529e-1
2.039978e-2 -3.0612819e-1 -4.541827e-1 -4.541827e-1
6.121578e-2 -3.0612819e-1 -5.6132135e-1 -5.6132135e-1
1.02031781e-1 -3.0612819e-1 -6.9852267e-1 -6.9852267e-1
1.4284778e-1 -3.0612819e-1 -8.6945946e-1 -8.6945946e-1
1.8366377e-1 -3.0612819e-1 -1.07780319e0 -1.07780319e0
2.2447977e-1 -3.0612819e-1 -1.3272255e0 -1.3272255e0
2.6529576e-1 -3.0612819e-1 -1.6213971e0 -1.6213971e0
3.0611176e-1 -3.0612819e-1 -1.9639922e0 -1.9639922e0
3.4692775e-1 -3.0612819e-1 -2.3586807e0 -2.3586807e0
3.8774374e-1 -3.0612819e-1 -2.8091354e0 -2.8091354e0
4.2855974e-1 -3.0612819e-1 -3.3190294e0 -3.3190294e0
4.6937573e-1 -3.0612819e-1 -3.8920325e0 -3.8920325e0
5.1019173e-1 -3.0612819e-1 -4.5318181e0 -4.5318181e0
5.5100772e-1 -3.0612819e-1 -5.2420535e0 -5.2420535e0
5.9182372e-1 -3.0612819e-1 -6.0264174e0 -6.0264174e0
6.3263971e-1 -3.0612819e-1 -6.8885751e0 -6.8885751e0
6.734557e-1 -3.0612819e-1 -7.832202e0 -7.832202e0
7.142717e-1 -3.0612819e-1 -8.8609737e0 -8.8609737e0
7.5508769e-1 -3.0612819e-1 -9.9785597e0 -9.9785597e0
7.9590369e-1 -3.0612819e-1 -1.1188622e1 -1.1188622e1
8.3671968e-1 -3.0612819e-1 -1.2494846e1 -1.2494846e1
8.7753568e-1 -3.0612819e-1 -1.3900902e1 -1.3900902e1
9.1835167e-1 -3.0612819e-1 -1.5410454e1 -1.5410454e1
9.5916766e-1 -3.0612819e-1 -1.7027173e1 -1.7027173e1
9.9998366e-1 -3.0612819e-1 -1.8754741e1 -1.8754741e1

-1.0e0 -2.653122e-1 3.1869469e0 3.1869469e0
-9.591841e-1 -2.653122e-1 2.6380354e0 2.6380354e0
-9.183681e-1 -2.653122e-1 2.1508533e0 2.1508533e0
-8.7755211e-1 -2.653122e-1 1.7217384e0 1.7217384e0
-8.3673611e-1 -2.653122e-1 1.3470076e0 1.3470076e0
-7.9592012e-1 -2.653122e-1 1.0229956e0 1.0229956e0
-7.5510413e-1 -2.653122e-1 7.460298e-1 7.460298e-1
-7.1428813e-1 -2.653122e-1 5.124386e-1 5.124386e-1
-6.7347214e-1 -2.653122e-1 3.1854922e-1 3.1854922e-1
-6.3265614e-1 -2.653122e-1 1.6068852e-1 1.6068852e-1
-5.9184015e-1 -2.653122e-1 3.518846e-2 3.518846e-2
-5.5102415e-1 -2.653122e-1 -6.16248e-2 -6.16248e-2
-5.1020816e-1 -2.653122e-1 -1.3342575e-1 -1.3342575e-1
-4.6939217e-1 -2.653122e-1 -1.8388438e-1 -1.8388438e-1
-4.2857617e-1 -2.653122e-1 -2.1666975e-1 -2.1666975e-1
-3.8776018e-1 -2.653122e-1 -2.3545651e-1 -2.3545651e-1
-3.4694418e-1 -2.653122e-1 -2.439159e-1 -2.439159e-1
-3.0612819e-1 -2.653122e-1 -2.4571973e-1 -2.4571973e-1
-2.653122e-1 -2.653122e-1 -2.445404e-1 -2.445404e-1
-2.244962e-1 -2.653122e-1 -2.440495e-1 -2.440495e-1
-1.836802e-1 -2.653122e-1 -2.479184e-1 -2.479184e-1
-1.4286421e-1 -2.653122e-1 -2.5981943e-1 -2.5981943e-1
-1.0204822e-1 -2.653122e-1 -2.8342433e-1 -2.8342433e-1
-6.123222e-2 -2.653122e-1 -3.224048e-1 -3.224048e-1
-2.041622e-2 -2.653122e-1 -3.804328e-1 -3.804328e-1
2.039978e-2 -2.653122e-1 -4.611802e-1 -4.611802e-1
6.121578e-2 -2.653122e-1 -5.6831886e-1 -5.6831886e-1
1.02031781e-1 -2.653122e-1 -7.0552019e-1 -7.0552019e-1
1.4284778e-1 -2.653122e-1 -8.7645697e-1 -8.7645697e-1
1.8366377e-1 -2.653122e-1 -1.0848007e0 -1.0848007e0
2.2447977e-1 -2.653122e-1 -1.334223e0 -1.334223e0
2.6529576e-1 -2.653122e-1 -1.6283948e0 -1.6283948e0
3.0611176e-1 -2.653122e-1 -1.9709898e0 -1.9709898e0
3.4692775e-1 -2.653122e-1 -2.3656784e0 -2.3656784e0
3.8774374e-1 -2.653122e-1 -2.8161331e0 -2.8161331e0
4.2855974e-1 -2.653122e-1 -3.326027e0 -3.326027e0
4.6937573e-1 -2.653122e-1 -3.8990302e0 -3.8990302e0
5.1019173e-1 -2.653122e-1 -4.5388158e0 -4.5388158e0
5.5100772e-1 -2.653122e-1 -5.2490512e0 -5.2490512e0
5.9182372e-1 -2.653122e-1 -6.033415e0 -6.033415e0
6.3263971e-1 -2.653122e-1 -6.8955728e0 -6.8955728e0
6.734557e-1 -2.653122e-1 -7.8391997e0 -7.8391997e0
7.142717e-1 -2.653122e-1 -8.8679713e0 -8.8679713e0
7.5508769e-1 -2.653122e-1 -9.9855565e0 -9.9855565e0
7.9590369e-1 -2.653122e-1 -1.1195619e1 -1.1195619e1
8.3671968e-1 -2.653122e-1 -1.2501843e1 -1.2501843e1
8.7753568e-1 -2.653122e-1 -1.39079e1 -1.39079e1
9.1835167e-1 -2.653122e-1 -1.5417451e1 -1.5417451e1
9.5916766e-1 -2.653122e-1 -1.703417e1 -1.703417e1
9.9998366e-1 -2.653122e-1 -1.8761739e1 -1.8761739e1

-1.0e0 -2.244962e-1 3.1832813e0 3.1832813e0
-9.591841e-1 -2.244962e-1 2.6343698e0 2.6343698e0
-9.183681e-1 -2.244962e-1 2.1471877e0 2.1471877e0
-8.7755211e-1 -2.244962e-1 1.7180728e0 1.7180728e0
-8.3673611e-1 -2.244962e-1 1.343342e0 1.343342e0
-7.9592012e-1 -2.244962e-1 1.01933e0 1.01933e0
-7.5510413e-1 -2.244962e-1 7.4236421e-1 7.4236421e-1
-7.1428813e-1 -2.244962e-1 5.0877293e-1 5.0877293e-1
-6.7347214e-1 -2.244962e-1 3.1488354e-1 3.1488354e-1
-6.3265614e-1 -2.244962e-1 1.5702304e-1 1.5702304e-1
-5.9184015e-1 -2.244962e-1 3.152284e-2 3.152284e-2
-5.5102415e-1 -2.244962e-1 -6.52904e-2 -6.52904e-2
-5.1020816e-1 -2.244962e-1 -1.3709137e-1 -1.3709137e-1
-4.6939217e-1 -2.244962e-1 -1.8755e-1 -1.8755e-1
-4.2857617e-1 -2.244962e-1 -2.2033537e-1 -2.2033537e-1
-3.8776018e-1 -2.244962e-1 -2.3912213e-1 -2.3912213e-1
-3.4694418e-1 -2.244962e-1 -2.4758151e-1 -2.4758151e-1
-3.0612819e-1 -2.244962e-1 -2.4938535e-1 -2.4938535e-1
-2.653122e-1 -2.244962e-1 -2.4820602e-1 -2.4820602e-1
-2.244962e-1 -2.244962e-1 -2.4771512e-1 -2.4771512e-1
-1.836802e-1 -2.244962e-1 -2.5158401e-1 -2.5158401e-1
-1.4286421e-1 -2.244962e-1 -2.6348505e-1 -2.6348505e-1
-1.0204822e-1 -2.244962e-1 -2.8708995e-1 -2.8708995e-1
-6.123222e-2 -2.244962e-1 -3.2607042e-1 -3.2607042e-1
-2.041622e-2 -2.244962e-1 -3.8409842e-1 -3.8409842e-1
2.039978e-2 -2.244962e-1 -4.6484581e-1 -4.6484581e-1
6.121578e-2 -2.244962e-1 -5.719845e-1 -5.719845e-1
1.02031781e-1 -2.244962e-1 -7.091858e-1 -7.091858e-1
1.4284778e-1 -2.244962e-1 -8.8012259e-1 -8.8012259e-1
1.8366377e-1 -2.244962e-1 -1.08846632e0 -1.08846632e0
2.2447977e-1 -2.244962e-1 -1.3378888e0 -1.3378888e0
2.6529576e-1 -2.244962e-1 -1.6320604e0 -1.6320604e0
3.0611176e-1 -2.244962e-1 -1.9746555e0 -1.9746555e0
3.4692775e-1 -2.244962e-1 -2.369344e0 -2.369344e0
3.8774374e-1 -2.244962e-1 -2.8197987e0 -2.8197987e0
4.2855974e-1 -2.244962e-1 -3.3296927e0 -3.3296927e0
4.6937573e-1 -2.244962e-1 -3.9026958e0 -3.9026958e0
5.1019173e-1 -2.244962e-1 -4.5424814e0 -4.5424814e0
5.5100772e-1 -2.244962e-1 -5.2527168e0 -5.2527168e0
5.9182372e-1 -2.244962e-1 -6.0370807e0 -6.0370807e0
6.3263971e-1 -2.244962e-1 -6.8992384e0 -6.8992384e0
6.734557e-1 -2.244962e-1 -7.8428653e0 -7.8428653e0
7.142717e-1 -2.244962e-1 -8.871637e0 -8.871637e0
7.5508769e-1 -2.244962e-1 -9.989222e0 -9.989222e0
7.9590369e-1 -2.244962e-1 -1.1199284e1 -1.1199284e1
8.3671968e-1 -2.244962e-1 -1.2505508e1 -1.2505508e1
8.7753568e-1 -2.244962e-1 -1.3911565e1 -1.3911565e1
9.1835167e-1 -2.244962e-1 -1.5421117e1 -1.5421117e1
9.5916766e-1 -2.244962e-1 -1.7037836e1 -1.7037836e1
9.9998366e-1 -2.244962e-1 -1.8765404e1 -1.8765404e1

-1.0e0 -1.836802e-1 3.1829477e0 3.1829477e0
-9.591841e-1 -1.836802e-1 2.6340363e0 2.6340363e0
-9.183681e-1 -1.836802e-1 2.1468541e0 2.1468541e0
-8.7755211e-1 -1.836802e-1 1.7177393e0 1.7177393e0
-8.3673611e-1 -1.836802e-1 1.3430084e0 1.3430084e0
-7.9592012e-1 -1.836802e-1 1.0189964e0 1.0189964e0
-7.5510413e-1 -1.836802e-1 7.4203061e-1 7.4203061e-1
-7.1428813e-1 -1.836802e-1 5.084393e-1 5.084393e-1
-6.7347214e-1 -1.836802e-1 3.145499e-1 3.145499e-1
-6.3265614e-1 -1.836802e-1 1.566892e-1 1.566892e-1
-5.9184015e-1 -1.836802e-1 3.11891e-2 3.11891e-2
-5.5102415e-1 -1.836802e-1 -6.562415e-2 -6.562415e-2
-5.1020816e-1 -1.836802e-1 -1.3742511e-1 -1.3742511e-1
-4.6939217e-1 -1.836802e-1 -1.8788374e-1 -1.8788374e-1
-4.2857617e-1 -1.836802e-1 -2.2066911e-1 -2.2066911e-1
-3.8776018e-1 -1.836802e-1 -2.3945587e-1 -2.3945587e-1
-3.4694418e-1 -1.836802e-1 -2.4791525e-1 -2.4791525e-1
-3.0612819e-1 -1.836802e-1 -2.4971909e-1 -2.4971909e-1
-2.653122e-1 -1.836802e-1 -2.4853976e-1 -2.4853976e-1
-2.244962e-1 -1.836802e-1 -2.4804886e-1 -2.4804886e-1
-1.836802e-1 -1.836802e-1 -2.5191776e-1 -2.5191776e-1
-1.4286421e-1 -1.836802e-1 -2.6381879e-1 -2.6381879e-1
-1.0204822e-1 -1.836802e-1 -2.874237e-1 -2.874237e-1
-6.123222e-2 -1.836802e-1 -3.2640416e-1 -3.2640416e-1
-2.041622e-2 -1.836802e-1 -3.8443216e-1 -3.8443216e-1
2.039978e-2 -1.836802e-1 -4.6517955e-1 -4.6517955e-1
6.121578e-2 -1.836802e-1 -5.7231824e-1 -5.7231824e-1
1.02031781e-1 -1.836802e-1 -7.0951955e-1 -7.0951955e-1
1.4284778e-1 -1.836802e-1 -8.8045633e-1 -8.8045633e-1
1.8366377e-1 -1.836802e-1 -1.08880006e0 -1.08880006e0
2.2447977e-1 -1.836802e-1 -1.3382224e0 -1.3382224e0
2.6529576e-1 -1.836802e-1 -1.632394e0 -1.632394e0
3.0611176e-1 -1.836802e-1 -1.974989e0 -1.974989e0
3.4692775e-1 -1.836802e-1 -2.3696776e0 -2.3696776e0
3.8774374e-1 -1.836802e-1 -2.8201323e0 -2.8201323e0
4.2855974e-1 -1.836802e-1 -3.3300262e0 -3.3300262e0
4.6937573e-1 -1.836802e-1 -3.9030293e0 -3.9030293e0
5.1019173e-1 -1.836802e-1 -4.542815e0 -4.542815e0
5.5100772e-1 -1.836802e-1 -5.2530504e0 -5.2530504e0
5.9182372e-1 -1.836802e-1 -6.0374142e0 -6.0374142e0
6.3263971e-1 -1.836802e-1 -6.899572e0 -6.899572e0
6.734557e-1 -1.836802e-1 -7.8431989e0 -7.8431989e0
7.142717e-1 -1.836802e-1 -8.8719705e0 -8.8719705e0
7.5508769e-1 -1.836802e-1 -9.9895578e0 -9.9895578e0
7.9590369e-1 -1.836802e-1 -1.1199619e1 -1.1199619e1
8.3671968e-1 -1.836802e-1 -1.2505843e1 -1.2505843e1
8.7753568e-1 -1.836802e-1 -1.3911899e1 -1.3911899e1
9.1835167e-1 -1.836802e-1 -1.5421451e1 -1.5421451e1
9.5916766e-1 -1.836802e-1 -1.703817e1 -1.703817e1
9.9998366e-1 -1.836802e-1 -1.8765738e1 -1.8765738e1

-1.0e0 -1.4286421e-1 3.1859457e0 3.1859457e0
-9.591841e-1 -1.4286421e-1 2.6370343e0 2.6370343e0
-9.183681e-1 -1.4286421e-1 2.1498521e0 2.1498521e0
-8.7755211e-1 -1.4286421e-1 1.7207373e0 1.7207373e0
-8.3673611e-1 -1.4286421e-1 1.3460065e0 1.3460065e0
-7.9592012e-1 -1.4286421e-1 1.0219945e0 1.0219945e0
-7.5510413e-1 -1.4286421e-1 7.450287e-1 7.450287e-1
-7.1428813e-1 -1.4286421e-1 5.1143741e-1 5.1143741e-1
-6.7347214e-1 -1.4286421e-1 3.1754811e-1 3.1754811e-1
-6.3265614e-1 -1.4286421e-1 1.5968732e-1 1.5968732e-1
-5.9184015e-1 -1.4286421e-1 3.418727e-2 3.418727e-2
-5.5102415e-1 -1.4286421e-1 -6.262598e-2 -6.262598e-2
-5.1020816e-1 -1.4286421e-1 -1.3442694e-1 -1.3442694e-1
-4.6939217e-1 -1.4286421e-1 -1.8488559e-1 -1.8488559e-1
-4.2857617e-1 -1.4286421e-1 -2.1767094e-1 -2.1767094e-1
-3.8776018e-1 -1.4286421e-1 -2.364577e-1 -2.364577e-1
-3.4694418e-1 -1.4286421e-1 -2.4491708e-1 -2.4491708e-1
-3.0612819e-1 -1.4286421e-1 -2.4672092e-1 -2.4672092e-1
-2.653122e-1 -1.4286421e-1 -2.455416e-1 -2.455416e-1
-2.244962e-1 -1.4286421e-1 -2.4505069e-1 -2.4505069e-1
-1.836802e-1 -1.4286421e-1 -2.4891959e-1 -2.4891959e-1
-1.4286421e-1 -1.4286421e-1 -2.6082062e-1 -2.6082062e-1
-1.0204822e-1 -1.4286421e-1 -2.8442552e-1 -2.8442552e-1
-6.123222e-2 -1.4286421e-1 -3.23406e-1 -3.23406e-1
-2.041622e-2 -1.4286421e-1 -3.81434e-1 -3.81434e-1
2.039978e-2 -1.4286421e-1 -4.6218138e-1 -4.6218138e-1
6.121578e-2 -1.4286421e-1 -5.6932007e-1 -5.6932007e-1
1.02031781e-1 -1.4286421e-1 -7.0652138e-1 -7.0652138e-1
1.4284778e-1 -1.4286421e-1 -8.7745816e-1 -8.7745816e-1
1.8366377e-1 -1.4286421e-1 -1.0858019e0 -1.0858019e0
2.2447977e-1 -1.4286421e-1 -1.3352243e0 -1.3352243e0
2.6529576e-1 -1.4286421e-1 -1.6293959e0 -1.6293959e0
3.0611176e-1 -1.4286421e-1 -1.971991e0 -1.971991e0
3.4692775e-1 -1.4286421e-1 -2.3666795e0 -2.3666795e0
3.8774374e-1 -1.4286421e-1 -2.8171342e0 -2.8171342e0
4.2855974e-1 -1.4286421e-1 -3.3270282e0 -3.3270282e0
4.6937573e-1 -1.4286421e-1 -3.9000313e0 -3.9000313e0
5.1019173e-1 -1.4286421e-1 -4.5398169e0 -4.5398169e0
5.5100772e-1 -1.4286421e-1 -5.2500523e0 -5.2500523e0
5.9182372e-1 -1.4286421e-1 -6.0344162e0 -6.0344162e0
6.3263971e-1 -1.4286421e-1 -6.896574e0 -6.896574e0
6.734557e-1 -1.4286421e-1 -7.8402008e0 -7.8402008e0
7.142717e-1 -1.4286421e-1 -8.8689725e0 -8.8689725e0
7.5508769e-1 -1.4286421e-1 -9.9865585e0 -9.9865585e0
7.9590369e-1 -1.4286421e-1 -1.119662e1 -1.119662e1
8.3671968e-1 -1.4286421e-1 -1.2502844e1 -1.2502844e1
8.7753568e-1 -1.4286421e-1 -1.39089e1 -1.39089e1
9.1835167e-1 -1.4286421e-1 -1.5418452e1 -1.5418452e1
9.5916766e-1 -1.4286421e-1 -1.7035172e1 -1.7035172e1
9.9998366e-1 -1.4286421e-1 -1.876274e1 -1.876274e1

-1.0e0 -1.0204822e-1 3.1922758e0 3.1922758e0
-9.591841e-1 -1.0204822e-1 2.6433644e0 2.6433644e0
-9.183681e-1 -1.0204822e-1 2.1561823e0 2.1561823e0
-8.7755211e-1 -1.0204822e-1 1.7270674e0 1.7270674e0
-8.3673611e-1 -1.0204822e-1 1.3523366e0 1.3523366e0
-7.9592012e-1 -1.0204822e-1 1.0283246e0 1.0283246e0
-7.5510413e-1 -1.0204822e-1 7.5135881e-1 7.5135881e-1
-7.1428813e-1 -1.0204822e-1 5.1776753e-1 5.1776753e-1
-6.7347214e-1 -1.0204822e-1 3.2387823e-1 3.2387823e-1
-6.3265614e-1 -1.0204822e-1 1.6601738e-1 1.6601738e-1
-5.9184015e-1 -1.0204822e-1 4.051733e-2 4.051733e-2
-5.5102415e-1 -1.0204822e-1 -5.629591e-2 -5.629591e-2
-5.1020816e-1 -1.0204822e-1 -1.2809686e-1 -1.2809686e-1
-4.6939217e-1 -1.0204822e-1 -1.7855551e-1 -1.7855551e-1
-4.2857617e-1 -1.0204822e-1 -2.1134088e-1 -2.1134088e-1
-3.8776018e-1 -1.0204822e-1 -2.3012764e-1 -2.3012764e-1
-3.4694418e-1 -1.0204822e-1 -2.3858702e-1 -2.3858702e-1
-3.0612819e-1 -1.0204822e-1 -2.4039085e-1 -2.4039085e-1
-2.653122e-1 -1.0204822e-1 -2.3921153e-1 -2.3921153e-1
-2.244962e-1 -1.0204822e-1 -2.3872063e-1 -2.3872063e-1
-1.836802e-1 -1.0204822e-1 -2.4258952e-1 -2.4258952e-1
-1.4286421e-1 -1.0204822e-1 -2.5449055e-1 -2.5449055e-1
-1.0204822e-1 -1.0204822e-1 -2.7809546e-1 -2.7809546e-1
-6.123222e-2 -1.0204822e-1 -3.1707593e-1 -3.1707593e-1
-2.041622e-2 -1.0204822e-1 -3.7510394e-1 -3.7510394e-1
2.039978e-2 -1.0204822e-1 -4.5585132e-1 -4.5585132e-1
6.121578e-2 -1.0204822e-1 -5.6299e-1 -5.6299e-1
1.02031781e-1 -1.0204822e-1 -7.0019131e-1 -7.0019131e-1
1.4284778e-1 -1.0204822e-1 -8.711281e-1 -8.711281e-1
1.8366377e-1 -1.0204822e-1 -1.07947183e0 -1.07947183e0
2.2447977e-1 -1.0204822e-1 -1.3288942e0 -1.3288942e0
2.6529576e-1 -1.0204822e-1 -1.6230658e0 -1.6230658e0
3.0611176e-1 -1.0204822e-1 -1.9656609e0 -1.9656609e0
3.4692775e-1 -1.0204822e-1 -2.3603494e0 -2.3603494e0
3.8774374e-1 -1.0204822e-1 -2.8108041e0 -2.8108041e0
4.2855974e-1 -1.0204822e-1 -3.3206981e0 -3.3206981e0
4.6937573e-1 -1.0204822e-1 -3.8937012e0 -3.8937012e0
5.1019173e-1 -1.0204822e-1 -4.5334868e0 -4.5334868e0
5.5100772e-1 -1.0204822e-1 -5.2437222e0 -5.2437222e0
5.9182372e-1 -1.0204822e-1 -6.0280861e0 -6.0280861e0
6.3263971e-1 -1.0204822e-1 -6.8902438e0 -6.8902438e0
6.734557e-1 -1.0204822e-1 -7.8338707e0 -7.8338707e0
7.142717e-1 -1.0204822e-1 -8.8626424e0 -8.8626424e0
7.5508769e-1 -1.0204822e-1 -9.9802292e0 -9.9802292e0
7.9590369e-1 -1.0204822e-1 -1.1190291e1 -1.1190291e1
8.3671968e-1 -1.0204822e-1 -1.2496515e1 -1.2496515e1
8.7753568e-1 -1.0204822e-1 -1.3902571e1 -1.3902571e1
9.1835167e-1 -1.0204822e-1 -1.5412123e1 -1.5412123e1
9.5916766e-1 -1.0204822e-1 -1.7028842e1 -1.7028842e1
9.9998366e-1 -1.0204822e-1 -1.875641e1 -1.875641e1

-1.0e0 -6.123222e-2 3.2019377e0 3.2019377e0
-9.591841e-1 -6.123222e-2 2.6530263e0 2.6530263e0
-9.183681e-1 -6.123222e-2 2.1658441e0 2.1658441e0
-8.7755211e-1 -6.123222e-2 1.7367293e0 1.7367293e0
-8.3673611e-1 -6.123222e-2 1.3619984e0 1.3619984e0
-7.9592012e-1 -6.123222e-2 1.0379865e0 1.0379865e0
-7.5510413e-1 -6.123222e-2 7.610207e-1 7.610207e-1
-7.1428813e-1 -6.123222e-2 5.274293e-1 5.274293e-1
-6.7347214e-1 -6.123222e-2 3.3354001e-1 3.3354001e-1
-6.3265614e-1 -6.123222e-2 1.756793e-1 1.756793e-1
-5.9184015e-1 -6.123222e-2 5.017926e-2 5.017926e-2
-5.5102415e-1 -6.123222e-2 -4.6634e-2 -4.6634e-2
-5.1020816e-1 -6.123222e-2 -1.1843495e-1 -1.1843495e-1
-4.6939217e-1 -6.123222e-2 -1.6889359e-1 -1.6889359e-1
-4.2857617e-1 -6.123222e-2 -2.0167894e-1 -2.0167894e-1
-3.8776018e-1 -6.123222e-2 -2.2046571e-1 -2.2046571e-1
-3.4694418e-1 -6.123222e-2 -2.289251e-1 -2.289251e-1
-3.0612819e-1 -6.123222e-2 -2.3072893e-1 -2.3072893e-1
-2.653122e-1 -6.123222e-2 -2.295496e-1 -2.295496e-1
-2.244962e-1 -6.123222e-2 -2.290587e-1 -2.290587e-1
-1.836802e-1 -6.123222e-2 -2.329276e-1 -2.329276e-1
-1.4286421e-1 -6.123222e-2 -2.4482863e-1 -2.4482863e-1
-1.0204822e-1 -6.123222e-2 -2.6843353e-1 -2.6843353e-1
-6.123222e-2 -6.123222e-2 -3.07414e-1 -3.07414e-1
-2.041622e-2 -6.123222e-2 -3.65442e-1 -3.65442e-1
2.039978e-2 -6.123222e-2 -4.4618939e-1 -4.4618939e-1
6.121578e-2 -6.123222e-2 -5.5332808e-1 -5.5332808e-1
1.02031781e-1 -6.123222e-2 -6.9052939e-1 -6.9052939e-1
1.4284778e-1 -6.123222e-2 -8.6146617e-1 -8.6146617e-1
1.8366377e-1 -6.123222e-2 -1.0698099e0 -1.0698099e0
2.2447977e-1 -6.123222e-2 -1.3192323e0 -1.3192323e0
2.6529576e-1 -6.123222e-2 -1.613404e0 -1.613404e0
3.0611176e-1 -6.123222e-2 -1.955999e0 -1.955999e0
3.4692775e-1 -6.123222e-2 -2.3506876e0 -2.3506876e0
3.8774374e-1 -6.123222e-2 -2.8011423e0 -2.8011423e0
4.2855974e-1 -6.123222e-2 -3.3110362e0 -3.3110362e0
4.6937573e-1 -6.123222e-2 -3.8840393e0 -3.8840393e0
5.1019173e-1 -6.123222e-2 -4.5238249e0 -4.5238249e0
5.5100772e-1 -6.123222e-2 -5.2340604e0 -5.2340604e0
5.9182372e-1 -6.123222e-2 -6.0184242e0 -6.0184242e0
6.3263971e-1 -6.123222e-2 -6.880582e0 -6.880582e0
6.734557e-1 -6.123222e-2 -7.8242088e0 -7.8242088e0
7.142717e-1 -6.123222e-2 -8.8529805e0 -8.8529805e0
7.5508769e-1 -6.123222e-2 -9.9705667e0 -9.9705667e0
7.9590369e-1 -6.123222e-2 -1.1180627e1 -1.1180627e1
8.3671968e-1 -6.123222e-2 -1.2486852e1 -1.2486852e1
8.7753568e-1 -6.123222e-2 -1.3892908e1 -1.3892908e1
9.1835167e-1 -6.123222e-2 -1.540246e1 -1.540246e1
9.5916766e-1 -6.123222e-2 -1.7019179e1 -1.7019179e1
9.9998366e-1 -6.123222e-2 -1.8746747e1 -1.8746747e1

-1.0e0 -2.041622e-2 3.2149316e0 3.2149316e0
-9.591841e-1 -2.041622e-2 2.6660202e0 2.6660202e0
-9.183681e-1 -2.041622e-2 2.178838e0 2.178838e0
-8.7755211e-1 -2.041622e-2 1.7497232e0 1.7497232e0
-8.3673611e-1 -2.041622e-2 1.3749924e0 1.3749924e0
-7.9592012e-1 -2.041622e-2 1.0509804e0 1.0509804e0
-7.5510413e-1 -2.041622e-2 7.740146e-1 7.740146e-1
-7.1428813e-1 -2.041622e-2 5.4042323e-1 5.4042323e-1
-6.7347214e-1 -2.041622e-2 3.4653394e-1 3.4653394e-1
-6.3265614e-1 -2.041622e-2 1.8867316e-1 1.8867316e-1
-5.9184015e-1 -2.041622e-2 6.317311e-2 6.317311e-2
-5.5102415e-1 -2.041622e-2 -3.364014e-2 -3.364014e-2
-5.1020816e-1 -2.041622e-2 -1.054411e-1 -1.054411e-1
-4.6939217e-1 -2.041622e-2 -1.5589975e-1 -1.5589975e-1
-4.2857617e-1 -2.041622e-2 -1.886851e-1 -1.886851e-1
-3.8776018e-1 -2.041622e-2 -2.0747186e-1 -2.0747186e-1
-3.4694418e-1 -2.041622e-2 -2.1593124e-1 -2.1593124e-1
-3.0612819e-1 -2.041622e-2 -2.1773508e-1 -2.1773508e-1
-2.653122e-1 -2.041622e-2 -2.1655576e-1 -2.1655576e-1
-2.244962e-1 -2.041622e-2 -2.1606485e-1 -2.1606485e-1
-1.836802e-1 -2.041622e-2 -2.1993375e-1 -2.1993375e-1
-1.4286421e-1 -2.041622e-2 -2.3183478e-1 -2.3183478e-1
-1.0204822e-1 -2.041622e-2 -2.5543968e-1 -2.5543968e-1
-6.123222e-2 -2.041622e-2 -2.9442017e-1 -2.9442017e-1
-2.041622e-2 -2.041622e-2 -3.5244817e-1 -3.5244817e-1
2.039978e-2 -2.041622e-2 -4.3319554e-1 -4.3319554e-1
6.121578e-2 -2.041622e-2 -5.4033423e-1 -5.4033423e-1
1.02031781e-1 -2.041622e-2 -6.7753554e-1 -6.7753554e-1
1.4284778e-1 -2.041622e-2 -8.4847232e-1 -8.4847232e-1
1.8366377e-1 -2.041622e-2 -1.05681606e0 -1.05681606e0
2.2447977e-1 -2.041622e-2 -1.3062384e0 -1.3062384e0
2.6529576e-1 -2.041622e-2 -1.60041e0 -1.60041e0
3.0611176e-1 -2.041622e-2 -1.943005e0 -1.943005e0
3.4692775e-1 -2.041622e-2 -2.3376936e0 -2.3376936e0
3.8774374e-1 -2.041622e-2 -2.7881483e0 -2.7881483e0
4.2855974e-1 -2.041622e-2 -3.2980423e0 -3.2980423e0
4.6937573e-1 -2.041622e-2 -3.8710454e0 -3.8710454e0
5.1019173e-1 -2.041622e-2 -4.510831e0 -4.510831e0
5.5100772e-1 -2.041622e-2 -5.2210664e0 -5.2210664e0
5.9182372e-1 -2.041622e-2 -6.0054303e0 -6.0054303e0
6.3263971e-1 -2.041622e-2 -6.867588e0 -6.867588e0
6.734557e-1 -2.041622e-2 -7.8112149e0 -7.8112149e0
7.142717e-1 -2.041622e-2 -8.8399866e0 -8.8399866e0
7.5508769e-1 -2.041622e-2 -9.9575722e0 -9.9575722e0
7.9590369e-1 -2.041622e-2 -1.1167633e1 -1.1167633e1
8.3671968e-1 -2.041622e-2 -1.2473857e1 -1.2473857e1
8.7753568e-1 -2.041622e-2 -1.3879913e1 -1.3879913e1
9.1835167e-1 -2.041622e-2 -1.5389465e1 -1.5389465e1
9.5916766e-1 -2.041622e-2 -1.7006184e1 -1.7006184e1
9.9998366e-1 -2.041622e-2 -1.8733752e1 -1.8733752e1

-1.0e0 2.039978e-2 3.2312572e0 3.2312572e0
-9.591841e-1 2.039978e-2 2.6823457e0 2.6823457e0
-9.183681e-1 2.039978e-2 2.1951636e0 2.1951636e0
-8.7755211e-1 2.039978e-2 1.7660487e0 1.7660487e0
-8.3673611e-1 2.039978e-2 1.3913179e0 1.3913179e0
-7.9592012e-1 2.039978e-2 1.0673059e0 1.0673059e0
-7.5510413e-1 2.039978e-2 7.903401e-1 7.903401e-1
-7.1428813e-1 2.039978e-2 5.5674892e-1 5.5674892e-1
-6.7347214e-1 2.039978e-2 3.6285971e-1 3.6285971e-1
-6.3265614e-1 2.039978e-2 2.0499887e-1 2.0499887e-1
-5.9184015e-1 2.039978e-2 7.949883e-2 7.949883e-2
-5.5102415e-1 2.039978e-2 -1.731444e-2 -1.731444e-2
-5.1020816e-1 2.039978e-2 -8.91154e-2 -8.91154e-2
-4.6939217e-1 2.039978e-2 -1.3957402e-1 -1.3957402e-1
-4.2857617e-1 2.039978e-2 -1.7235939e-1 -1.7235939e-1
-3.8776018e-1 2.039978e-2 -1.9114613e-1 -1.9114613e-1
-3.4694418e-1 2.039978e-2 -1.9960553e-1 -1.9960553e-1
-3.0612819e-1 2.039978e-2 -2.0140936e-1 -2.0140936e-1
-2.653122e-1 2.039978e-2 -2.0023004e-1 -2.0023004e-1
-2.244962e-1 2.039978e-2 -1.9973912e-1 -1.9973912e-1
-1.836802e-1 2.039978e-2 -2.0360803e-1 -2.0360803e-1
-1.4286421e-1 2.039978e-2 -2.1550906e-1 -2.1550906e-1
-1.0204822e-1 2.039978e-2 -2.3911397e-1 -2.3911397e-1
-6.123222e-2 2.039978e-2 -2.7809444e-1 -2.7809444e-1
-2.041622e-2 2.039978e-2 -3.3612244e-1 -3.3612244e-1
2.039978e-2 2.039978e-2 -4.1686983e-1 -4.1686983e-1
6.121578e-2 2.039978e-2 -5.2400851e-1 -5.2400851e-1
1.02031781e-1 2.039978e-2 -6.6120982e-1 -6.6120982e-1
1.4284778e-1 2.039978e-2 -8.321466e-1 -8.321466e-1
1.8366377e-1 2.039978e-2 -1.04049034e0 -1.04049034e0
2.2447977e-1 2.039978e-2 -1.2899127e0 -1.2899127e0
2.6529576e-1 2.039978e-2 -1.5840845e0 -1.5840845e0
3.0611176e-1 2.039978e-2 -1.9266795e0 -1.9266795e0
3.4692775e-1 2.039978e-2 -2.3213681e0 -2.3213681e0
3.8774374e-1 2.039978e-2 -2.7718228e0 -2.7718228e0
4.2855974e-1 2.039978e-2 -3.2817168e0 -3.2817168e0
4.6937573e-1 2.039978e-2 -3.8547198e0 -3.8547198e0
5.1019173e-1 2.039978e-2 -4.4945055e0 -4.4945055e0
5.5100772e-1 2.039978e-2 -5.2047409e0 -5.2047409e0
5.9182372e-1 2.039978e-2 -5.9891048e0 -5.9891048e0
6.3263971e-1 2.039978e-2 -6.8512625e0 -6.8512625e0
6.734557e-1 2.039978e-2 -7.7948894e0 -7.7948894e0
7.142717e-1 2.039978e-2 -8.823661e0 -8.823661e0
7.5508769e-1 2.039978e-2 -9.9412482e0 -9.9412482e0
7.9590369e-1 2.039978e-2 -1.115131e1 -1.115131e1
8.3671968e-1 2.039978e-2 -1.2457535e1 -1.2457535e1
8.7753568e-1 2.039978e-2 -1.3863591e1 -1.3863591e1
9.1835167e-1 2.039978e-2 -1.5373143e1 -1.5373143e1
9.5916766e-1 2.039978e-2 -1.6989862e1 -1.6989862e1
9.9998366e-1 2.039978e-2 -1.871743e1 -1.871743e1

-1.0e0 6.121578e-2 3.2509148e0 3.2509148e0
-9.591841e-1 6.121578e-2 2.7020033e0 2.7020033e0
-9.183681e-1 6.121578e-2 2.2148212e0 2.2148212e0
-8.7755211e-1 6.121578e-2 1.7857063e0 1.7857063e0
-8.3673611e-1 6.121578e-2 1.4109755e0 1.4109755e0
-7.9592012e-1 6.121578e-2 1.0869635e0 1.0869635e0
-7.5510413e-1 6.121578e-2 8.0999771e-1 8.0999771e-1
-7.1428813e-1 6.121578e-2 5.764065e-1 5.764065e-1
-6.7347214e-1 6.121578e-2 3.825172e-1 3.825172e-1
-6.3265614e-1 6.121578e-2 2.2465648e-1 2.2465648e-1
-5.9184015e-1 6.121578e-2 9.915643e-2 9.915643e-2
-5.5102415e-1 6.121578e-2 2.34319e-3 2.34319e-3
-5.1020816e-1 6.121578e-2 -6.94578e-2 -6.94578e-2
-4.6939217e-1 6.121578e-2 -1.1991641e-1 -1.1991641e-1
-4.2857617e-1 6.121578e-2 -1.5270178e-1 -1.5270178e-1
-3.8776018e-1 6.121578e-2 -1.7148854e-1 -1.7148854e-1
-3.4694418e-1 6.121578e-2 -1.7994792e-1 -1.7994792e-1
-3.0612819e-1 6.121578e-2 -1.8175174e-1 -1.8175174e-1
-2.653122e-1 6.121578e-2 -1.8057243e-1 -1.8057243e-1
-2.244962e-1 6.121578e-2 -1.8008151e-1 -1.8008151e-1
-1.836802e-1 6.121578e-2 -1.8395042e-1 -1.8395042e-1
-1.4286421e-1 6.121578e-2 -1.9585144e-1 -1.9585144e-1
-1.0204822e-1 6.121578e-2 -2.1945636e-1 -2.1945636e-1
-6.123222e-2 6.121578e-2 -2.5843681e-1 -2.5843681e-1
-2.041622e-2 6.121578e-2 -3.1646481e-1 -3.1646481e-1
2.039978e-2 6.121578e-2 -3.972122e-1 -3.972122e-1
6.121578e-2 6.121578e-2 -5.043509e-1 -5.043509e-1
1.02031781e-1 6.121578e-2 -6.4155222e-1 -6.4155222e-1
1.4284778e-1 6.121578e-2 -8.12489e-1 -8.12489e-1
1.8366377e-1 6.121578e-2 -1.02083273e0 -1.02083273e0
2.2447977e-1 6.121578e-2 -1.2702553e0 -1.2702553e0
2.6529576e-1 6.121578e-2 -1.5644269e0 -1.5644269e0
3.0611176e-1 6.121578e-2 -1.907022e0 -1.907022e0
3.4692775e-1 6.121578e-2 -2.3017105e0 -2.3017105e0
3.8774374e-1 6.121578e-2 -2.7521652e0 -2.7521652e0
4.2855974e-1 6.121578e-2 -3.2620592e0 -3.2620592e0
4.6937573e-1 6.121578e-2 -3.8350623e0 -3.8350623e0
5.1019173e-1 6.121578e-2 -4.4748479e0 -4.4748479e0
5.5100772e-1 6.121578e-2 -5.1850833e0 -5.1850833e0
5.9182372e-1 6.121578e-2 -5.9694472e0 -5.9694472e0
6.3263971e-1 6.121578e-2 -6.8316049e0 -6.8316049e0
6.734557e-1 6.121578e-2 -7.7752318e0 -7.7752318e0
7.142717e-1 6.121578e-2 -8.8040034e0 -8.8040034e0
7.5508769e-1 6.121578e-2 -9.9215907e0 -9.9215907e0
7.9590369e-1 6.121578e-2 -1.1131653e1 -1.1131653e1
8.3671968e-1 6.121578e-2 -1.2437877e1 -1.2437877e1
8.7753568e-1 6.121578e-2 -1.3843933e1 -1.3843933e1
9.1835167e-1 6.121578e-2 -1.5353485e1 -1.5353485e1
9.5916766e-1 6.121578e-2 -1.6970204e1 -1.6970204e1
9.9998366e-1 6.121578e-2 -1.8697772e1 -1.8697772e1

-1.0e0 1.02031781e-1 3.2739044e0 3.2739044e0
-9.591841e-1 1.02031781e-1 2.724993e0 2.724993e0
-9.183681e-1 1.02031781e-1 2.2378108e0 2.2378108e0
-8.7755211e-1 1.02031781e-1 1.808696e0 1.808696e0
-8.3673611e-1 1.02031781e-1 1.4339651e0 1.4339651e0
-7.9592012e-1 1.02031781e-1 1.1099532e0 1.1099532e0
-7.5510413e-1 1.02031781e-1 8.3298741e-1 8.3298741e-1
-7.1428813e-1 1.02031781e-1 5.9939609e-1 5.9939609e-1
-6.7347214e-1 1.02031781e-1 4.0550679e-1 4.0550679e-1
-6.3265614e-1 1.02031781e-1 2.4764597e-1 2.4764597e-1
-5.9184015e-1 1.02031781e-1 1.2214592e-1 1.2214592e-1
-5.5102415e-1 1.02031781e-1 2.533267e-2 2.533267e-2
-5.1020816e-1 1.02031781e-1 -4.64683e-2 -4.64683e-2
-4.6939217e-1 1.02031781e-1 -9.692696e-2 -9.692696e-2
-4.2857617e-1 1.02031781e-1 -1.2971228e-1 -1.2971228e-1
-3.8776018e-1 1.02031781e-1 -1.4849905e-1 -1.4849905e-1
-3.4694418e-1 1.02031781e-1 -1.5695842e-1 -1.5695842e-1
-3.0612819e-1 1.02031781e-1 -1.5876225e-1 -1.5876225e-1
-2.653122e-1 1.02031781e-1 -1.5758293e-1 -1.5758293e-1
-2.244962e-1 1.02031781e-1 -1.5709204e-1 -1.5709204e-1
-1.836802e-1 1.02031781e-1 -1.6096092e-1 -1.6096092e-1
-1.4286421e-1 1.02031781e-1 -1.7286197e-1 -1.7286197e-1
-1.0204822e-1 1.02031781e-1 -1.9646687e-1 -1.9646687e-1
-6.123222e-2 1.02031781e-1 -2.3544734e-1 -2.3544734e-1
-2.041622e-2 1.02031781e-1 -2.9347536e-1 -2.9347536e-1
2.039978e-2 1.02031781e-1 -3.7422275e-1 -3.7422275e-1
6.121578e-2 1.02031781e-1 -4.813614e-1 -4.813614e-1
1.02031781e-1 1.02031781e-1 -6.1856273e-1 -6.1856273e-1
1.4284778e-1 1.02031781e-1 -7.8949951e-1 -7.8949951e-1
1.8366377e-1 1.02031781e-1 -9.9784325e-1 -9.9784325e-1
2.2447977e-1 1.02031781e-1 -1.2472656e0 -1.2472656e0
2.6529576e-1 1.02031781e-1 -1.5414372e0 -1.5414372e0
3.0611176e-1 1.02031781e-1 -1.8840323e0 -1.8840323e0
3.4692775e-1 1.02031781e-1 -2.2787209e0 -2.2787209e0
3.8774374e-1 1.02031781e-1 -2.7291756e0 -2.7291756e0
4.2855974e-1 1.02031781e-1 -3.2390695e0 -3.2390695e0
4.6937573e-1 1.02031781e-1 -3.8120726e0 -3.8120726e0
5.1019173e-1 1.02031781e-1 -4.4518582e0 -4.4518582e0
5.5100772e-1 1.02031781e-1 -5.1620937e0 -5.1620937e0
5.9182372e-1 1.02031781e-1 -5.9464575e0 -5.9464575e0
6.3263971e-1 1.02031781e-1 -6.8086153e0 -6.8086153e0
6.734557e-1 1.02031781e-1 -7.7522421e0 -7.7522421e0
7.142717e-1 1.02031781e-1 -8.7810138e0 -8.7810138e0
7.5508769e-1 1.02031781e-1 -9.8986002e0 -9.8986002e0
7.9590369e-1 1.02031781e-1 -1.1108662e1 -1.1108662e1
8.3671968e-1 1.02031781e-1 -1.2414886e1 -1.2414886e1
8.7753568e-1 1.02031781e-1 -1.3820943e1 -1.3820943e1
9.1835167e-1 1.02031781e-1 -1.5330495e1 -1.5330495e1
9.5916766e-1 1.02031781e-1 -1.6947214e1 -1.6947214e1
9.9998366e-1 1.02031781e-1 -1.8674782e1 -1.8674782e1

-1.0e0 1.4284778e-1 3.3002257e0 3.3002257e0
-9.591841e-1 1.4284778e-1 2.7513142e0 2.7513142e0
-9.183681e-1 1.4284778e-1 2.2641321e0 2.2641321e0
-8.7755211e-1 1.4284778e-1 1.8350172e0 1.8350172e0
-8.3673611e-1 1.4284778e-1 1.4602864e0 1.4602864e0
-7.9592012e-1 1.4284778e-1 1.1362744e0 1.1362744e0
-7.5510413e-1 1.4284778e-1 8.5930861e-1 8.5930861e-1
-7.1428813e-1 1.4284778e-1 6.257176e-1 6.257176e-1
-6.7347214e-1 1.4284778e-1 4.318281e-1 4.318281e-1
-6.3265614e-1 1.4284778e-1 2.7396739e-1 2.7396739e-1
-5.9184015e-1 1.4284778e-1 1.4846735e-1 1.4846735e-1
-5.5102415e-1 1.4284778e-1 5.16541e-2 5.16541e-2
-5.1020816e-1 1.4284778e-1 -2.014687e-2 -2.014687e-2
-4.6939217e-1 1.4284778e-1 -7.060551e-2 -7.060551e-2
-4.2857617e-1 1.4284778e-1 -1.0339088e-1 -1.0339088e-1
-3.8776018e-1 1.4284778e-1 -1.2217761e-1 -1.2217761e-1
-3.4694418e-1 1.4284778e-1 -1.30637e-1 -1.30637e-1
-3.0612819e-1 1.4284778e-1 -1.3244084e-1 -1.3244084e-1
-2.653122e-1 1.4284778e-1 -1.3126152e-1 -1.3126152e-1
-2.244962e-1 1.4284778e-1 -1.3077061e-1 -1.3077061e-1
-1.836802e-1 1.4284778e-1 -1.3463951e-1 -1.3463951e-1
-1.4286421e-1 1.4284778e-1 -1.4654054e-1 -1.4654054e-1
-1.0204822e-1 1.4284778e-1 -1.7014543e-1 -1.7014543e-1
-6.123222e-2 1.4284778e-1 -2.091259e-1 -2.091259e-1
-2.041622e-2 1.4284778e-1 -2.6715392e-1 -2.6715392e-1
2.039978e-2 1.4284778e-1 -3.4790132e-1 -3.4790132e-1
6.121578e-2 1.4284778e-1 -4.5504e-1 -4.5504e-1
1.02031781e-1 1.4284778e-1 -5.922413e-1 -5.922413e-1
1.4284778e-1 1.4284778e-1 -7.6317809e-1 -7.6317809e-1
1.8366377e-1 1.4284778e-1 -9.7152182e-1 -9.7152182e-1
2.2447977e-1 1.4284778e-1 -1.2209442e0 -1.2209442e0
2.6529576e-1 1.4284778e-1 -1.515116e0 -1.515116e0
3.0611176e-1 1.4284778e-1 -1.857711e0 -1.857711e0
3.4692775e-1 1.4284778e-1 -2.2523996e0 -2.2523996e0
3.8774374e-1 1.4284778e-1 -2.7028543e0 -2.7028543e0
4.2855974e-1 1.4284778e-1 -3.2127483e0 -3.2127483e0
4.6937573e-1 1.4284778e-1 -3.7857513e0 -3.7857513e0
5.1019173e-1 1.4284778e-1 -4.425537e0 -4.425537e0
5.5100772e-1 1.4284778e-1 -5.1357724e0 -5.1357724e0
5.9182372e-1 1.4284778e-1 -5.9201363e0 -5.9201363e0
6.3263971e-1 1.4284778e-1 -6.782294e0 -6.782294e0
6.734557e-1 1.4284778e-1 -7.7259209e0 -7.7259209e0
7.142717e-1 1.4284778e-1 -8.7546925e0 -8.7546925e0
7.5508769e-1 1.4284778e-1 -9.87228e0 -9.87228e0
7.9590369e-1 1.4284778e-1 -1.1082343e1 -1.1082343e1
8.3671968e-1 1.4284778e-1 -1.2388567e1 -1.2388567e1
8.7753568e-1 1.4284778e-1 -1.3794623e1 -1.3794623e1
9.1835167e-1 1.4284778e-1 -1.5304175e1 -1.5304175e1
9.5916766e-1 1.4284778e-1 -1.6920894e1 -1.6920894e1
9.9998366e-1 1.4284778e-1 -1.8648462e1 -1.8648462e1

-1.0e0 1.8366377e-1 3.329879e0 3.329879e0
-9.591841e-1 1.8366377e-1 2.7809676e0 2.7809676e0
-9.183681e-1 1.8366377e-1 2.2937854e0 2.2937854e0
-8.7755211e-1 1.8366377e-1 1.8646706e0 1.8646706e0
-8.3673611e-1 1.8366377e-1 1.4899397e0 1.4899397e0
-7.9592012e-1 1.8366377e-1 1.1659277e0 1.1659277e0
-7.5510413e-1 1.8366377e-1 8.88962e-1 8.88962e-1
-7.1428813e-1 1.8366377e-1 6.55371e-1 6.55371e-1
-6.7347214e-1 1.8366377e-1 4.6148152e-1 4.6148152e-1
-6.3265614e-1 1.8366377e-1 3.0362071e-1 3.0362071e-1
-5.9184015e-1 1.8366377e-1 1.7812068e-1 1.7812068e-1
-5.5102415e-1 1.8366377e-1 8.130743e-2 8.130743e-2
-5.1020816e-1 1.8366377e-1 9.50647e-3 9.50647e-3
-4.6939217e-1 1.8366377e-1 -4.09522e-2 -4.09522e-2
-4.2857617e-1 1.8366377e-1 -7.373753e-2 -7.373753e-2
-3.8776018e-1 1.8366377e-1 -9.25243e-2 -9.25243e-2
-3.4694418e-1 1.8366377e-1 -1.0098369e-1 -1.0098369e-1
-3.0612819e-1 1.8366377e-1 -1.027875e-1 -1.027875e-1
-2.653122e-1 1.8366377e-1 -1.0160818e-1 -1.0160818e-1
-2.244962e-1 1.8366377e-1 -1.011173e-1 -1.011173e-1
-1.836802e-1 1.8366377e-1 -1.0498618e-1 -1.0498618e-1
-1.4286421e-1 1.8366377e-1 -1.1688719e-1 -1.1688719e-1
-1.0204822e-1 1.8366377e-1 -1.4049211e-1 -1.4049211e-1
-6.123222e-2 1.8366377e-1 -1.7947258e-1 -1.7947258e-1
-2.041622e-2 1.8366377e-1 -2.3750058e-1 -2.3750058e-1
2.039978e-2 1.8366377e-1 -3.1824799e-1 -3.1824799e-1
6.121578e-2 1.8366377e-1 -4.2538666e-1 -4.2538666e-1
1.02031781e-1 1.8366377e-1 -5.6258797e-1 -5.6258797e-1
1.4284778e-1 1.8366377e-1 -7.3352475e-1 -7.3352475e-1
1.8366377e-1 1.8366377e-1 -9.4186848e-1 -9.4186848e-1
2.2447977e-1 1.8366377e-1 -1.1912909e0 -1.1912909e0
2.6529576e-1 1.8366377e-1 -1.4854626e0 -1.4854626e0
3.0611176e-1 1.8366377e-1 -1.8280577e0 -1.8280577e0
3.4692775e-1 1.8366377e-1 -2.2227463e0 -2.2227463e0
3.8774374e-1 1.8366377e-1 -2.673201e0 -2.673201e0
4.2855974e-1 1.8366377e-1 -3.183095e0 -3.183095e0
4.6937573e-1 1.8366377e-1 -3.756098e0 -3.756098e0
5.1019173e-1 1.8366377e-1 -4.3958836e0 -4.3958836e0
5.5100772e-1 1.8366377e-1 -5.1061191e0 -5.1061191e0
5.9182372e-1 1.8366377e-1 -5.890483e0 -5.890483e0
6.3263971e-1 1.8366377e-1 -6.7526407e0 -6.7526407e0
6.734557e-1 1.8366377e-1 -7.6962675e0 -7.6962675e0
7.142717e-1 1.8366377e-1 -8.7250392e0 -8.7250392e0
7.5508769e-1 1.8366377e-1 -9.8426265e0 -9.8426265e0
7.9590369e-1 1.8366377e-1 -1.1052689e1 -1.1052689e1
8.3671968e-1 1.8366377e-1 -1.2358913e1 -1.2358913e1
8.7753568e-1 1.8366377e-1 -1.3764969e1 -1.3764969e1
9.1835167e-1 1.8366377e-1 -1.5274521e1 -1.5274521e1
9.5916766e-1 1.8366377e-1 -1.689124e1 -1.689124e1
9.9998366e-1 1.8366377e-1 -1.8618808e1 -1.8618808e1

-1.0e0 2.2447977e-1 3.3628642e0 3.3628642e0
-9.591841e-1 2.2447977e-1 2.8139528e0 2.8139528e0
-9.183681e-1 2.2447977e-1 2.3267706e0 2.3267706e0
-8.7755211e-1 2.2447977e-1 1.8976558e0 1.8976558e0
-8.3673611e-1 2.2447977e-1 1.522925e0 1.522925e0
-7.9592012e-1 2.2447977e-1 1.198913e0 1.198913e0
-7.5510413e-1 2.2447977e-1 9.219472e-1 9.219472e-1
-7.1428813e-1 2.2447977e-1 6.88356e-1 6.88356e-1
-6.7347214e-1 2.2447977e-1 4.9446663e-1 4.9446663e-1
-6.3265614e-1 2.2447977e-1 3.3660614e-1 3.3660614e-1
-5.9184015e-1 2.2447977e-1 2.111059e-1 2.111059e-1
-5.5102415e-1 2.2447977e-1 1.1429265e-1 1.1429265e-1
-5.1020816e-1 2.2447977e-1 4.249168e-2 4.249168e-2
-4.6939217e-1 2.2447977e-1 -7.96696e-3 -7.96696e-3
-4.2857617e-1 2.2447977e-1 -4.075233e-2 -4.075233e-2
-3.8776018e-1 2.2447977e-1 -5.953908e-2 -5.953908e-2
-3.4694418e-1 2.2447977e-1 -6.799846e-2 -6.799846e-2
-3.0612819e-1 2.2447977e-1 -6.98023e-2 -6.98023e-2
-2.653122e-1 2.2447977e-1 -6.862299e-2 -6.862299e-2
-2.244962e-1 2.2447977e-1 -6.813206e-2 -6.813206e-2
-1.836802e-1 2.2447977e-1 -7.200098e-2 -7.200098e-2
-1.4286421e-1 2.2447977e-1 -8.390201e-2 -8.390201e-2
-1.0204822e-1 2.2447977e-1 -1.075069e-1 -1.075069e-1
-6.123222e-2 2.2447977e-1 -1.4648735e-1 -1.4648735e-1
-2.041622e-2 2.2447977e-1 -2.0451535e-1 -2.0451535e-1
2.039978e-2 2.2447977e-1 -2.8526277e-1 -2.8526277e-1
6.121578e-2 2.2447977e-1 -3.9240144e-1 -3.9240144e-1
1.02031781e-1 2.2447977e-1 -5.2960275e-1 -5.2960275e-1
1.4284778e-1 2.2447977e-1 -7.0053954e-1 -7.0053954e-1
1.8366377e-1 2.2447977e-1 -9.0888327e-1 -9.0888327e-1
2.2447977e-1 2.2447977e-1 -1.1583057e0 -1.1583057e0
2.6529576e-1 2.2447977e-1 -1.4524774e0 -1.4524774e0
3.0611176e-1 2.2447977e-1 -1.7950725e0 -1.7950725e0
3.4692775e-1 2.2447977e-1 -2.189761e0 -2.189761e0
3.8774374e-1 2.2447977e-1 -2.6402158e0 -2.6402158e0
4.2855974e-1 2.2447977e-1 -3.1501097e0 -3.1501097e0
4.6937573e-1 2.2447977e-1 -3.7231128e0 -3.7231128e0
5.1019173e-1 2.2447977e-1 -4.3628984e0 -4.3628984e0
5.5100772e-1 2.2447977e-1 -5.0731339e0 -5.0731339e0
5.9182372e-1 2.2447977e-1 -5.8574977e0 -5.8574977e0
6.3263971e-1 2.2447977e-1 -6.7196555e0 -6.7196555e0
6.734557e-1 2.2447977e-1 -7.6632823e0 -7.6632823e0
7.142717e-1 2.2447977e-1 -8.692054e0 -8.692054e0
7.5508769e-1 2.2447977e-1 -9.8096397e0 -9.8096397e0
7.9590369e-1 2.2447977e-1 -1.1019702e1 -1.1019702e1
8.3671968e-1 2.2447977e-1 -1.2325926e1 -1.2325926e1
8.7753568e-1 2.2447977e-1 -1.3731982e1 -1.3731982e1
9.1835167e-1 2.2447977e-1 -1.5241534e1 -1.5241534e1
9.5916766e-1 2.2447977e-1 -1.6858253e1 -1.6858253e1
9.9998366e-1 2.2447977e-1 -1.8585822e1 -1.8585822e1

-1.0e0 2.6529576e-1 3.3991812e0 3.3991812e0
-9.591841e-1 2.6529576e-1 2.8502698e0 2.8502698e0
-9.183681e-1 2.6529576e-1 2.3630876e0 2.3630876e0
-8.7755211e-1 2.6529576e-1 1.9339728e0 1.9339728e0
-8.3673611e-1 2.6529576e-1 1.559242e0 1.559242e0
-7.9592012e-1 2.6529576e-1 1.23523e0 1.23523e0
-7.5510413e-1 2.6529576e-1 9.582642e-1 9.582642e-1
-7.1428813e-1 2.6529576e-1 7.24673e-1 7.24673e-1
-6.7347214e-1 2.6529576e-1 5.3078369e-1 5.3078369e-1
-6.3265614e-1 2.6529576e-1 3.7292299e-1 3.7292299e-1
-5.9184015e-1 2.6529576e-1 2.4742288e-1 2.4742288e-1
-5.5102415e-1 2.6529576e-1 1.5060963e-1 1.5060963e-1
-5.1020816e-1 2.6529576e-1 7.880867e-2 7.880867e-2
-4.6939217e-1 2.6529576e-1 2.835002e-2 2.835002e-2
-4.2857617e-1 2.6529576e-1 -4.43533e-3 -4.43533e-3
-3.8776018e-1 2.6529576e-1 -2.32221e-2 -2.32221e-2
-3.4694418e-1 2.6529576e-1 -3.168149e-2 -3.168149e-2
-3.0612819e-1 2.6529576e-1 -3.34853e-2 -3.34853e-2
-2.653122e-1 2.6529576e-1 -3.230598e-2 -3.230598e-2
-2.244962e-1 2.6529576e-1 -3.181508e-2 -3.181508e-2
-1.836802e-1 2.6529576e-1 -3.568398e-2 -3.568398e-2
-1.4286421e-1 2.6529576e-1 -4.7585e-2 -4.7585e-2
-1.0204822e-1 2.6529576e-1 -7.118993e-2 -7.118993e-2
-6.123222e-2 2.6529576e-1 -1.101704e-1 -1.101704e-1
-2.041622e-2 2.6529576e-1 -1.6819838e-1 -1.6819838e-1
2.039978e-2 2.6529576e-1 -2.4894579e-1 -2.4894579e-1
6.121578e-2 2.6529576e-1 -3.5608446e-1 -3.5608446e-1
1.02031781e-1 2.6529576e-1 -4.9328577e-1 -4.9328577e-1
1.4284778e-1 2.6529576e-1 -6.6422255e-1 -6.6422255e-1
1.8366377e-1 2.6529576e-1 -8.7256628e-1 -8.7256628e-1
2.2447977e-1 2.6529576e-1 -1.1219887e0 -1.1219887e0
2.6529576e-1 2.6529576e-1 -1.4161604e0 -1.4161604e0
3.0611176e-1 2.6529576e-1 -1.7587555e0 -1.7587555e0
3.4692775e-1 2.6529576e-1 -2.153444e0 -2.153444e0
3.8774374e-1 2.6529576e-1 -2.6038988e0 -2.6038988e0
4.2855974e-1 2.6529576e-1 -3.1137927e0 -3.1137927e0
4.6937573e-1 2.6529576e-1 -3.6867958e0 -3.6867958e0
5.1019173e-1 2.6529576e-1 -4.3265814e0 -4.3265814e0
5.5100772e-1 2.6529576e-1 -5.0368169e0 -5.0368169e0
5.9182372e-1 2.6529576e-1 -5.8211807e0 -5.8211807e0
6.3263971e-1 2.6529576e-1 -6.6833385e0 -6.6833385e0
6.734557e-1 2.6529576e-1 -7.6269653e0 -7.6269653e0
7.142717e-1 2.6529576e-1 -8.655737e0 -8.655737e0
7.5508769e-1 2.6529576e-1 -9.7733224e0 -9.7733224e0
7.9590369e-1 2.6529576e-1 -1.0983386e1 -1.0983386e1
8.3671968e-1 2.6529576e-1 -1.228961e1 -1.228961e1
8.7753568e-1 2.6529576e-1 -1.3695667e1 -1.3695667e1
9.1835167e-1 2.6529576e-1 -1.5205219e1 -1.5205219e1
9.5916766e-1 2.6529576e-1 -1.6821938e1 -1.6821938e1
9.9998366e-1 2.6529576e-1 -1.8549506e1 -1.8549506e1

-1.0e0 3.0611176e-1 3.4388303e0 3.4388303e0
-9.591841e-1 3.0611176e-1 2.8899188e0 2.8899188e0
-9.183681e-1 3.0611176e-1 2.4027367e0 2.4027367e0
-8.7755211e-1 3.0611176e-1 1.9736218e0 1.9736218e0
-8.3673611e-1 3.0611176e-1 1.598891e0 1.598891e0
-7.9592012e-1 3.0611176e-1 1.274879e0 1.274879e0
-7.5510413e-1 3.0611176e-1 9.979132e-1 9.979132e-1
-7.1428813e-1 3.0611176e-1 7.64322e-1 7.64322e-1
-6.7347214e-1 3.0611176e-1 5.7043271e-1 5.7043271e-1
-6.3265614e-1 3.0611176e-1 4.12572e-1 4.12572e-1
-5.9184015e-1 3.0611176e-1 2.8707188e-1 2.8707188e-1
-5.5102415e-1 3.0611176e-1 1.9025864e-1 1.9025864e-1
-5.1020816e-1 3.0611176e-1 1.1845767e-1 1.1845767e-1
-4.6939217e-1 3.0611176e-1 6.799902e-2 6.799902e-2
-4.2857617e-1 3.0611176e-1 3.521367e-2 3.521367e-2
-3.8776018e-1 3.0611176e-1 1.642691e-2 1.642691e-2
-3.4694418e-1 3.0611176e-1 7.96753e-3 7.96753e-3
-3.0612819e-1 3.0611176e-1 6.1637e-3 6.1637e-3
-2.653122e-1 3.0611176e-1 7.34302e-3 7.34302e-3
-2.244962e-1 3.0611176e-1 7.83392e-3 7.83392e-3
-1.836802e-1 3.0611176e-1 3.96503e-3 3.96503e-3
-1.4286421e-1 3.0611176e-1 -7.936e-3 -7.936e-3
-1.0204822e-1 3.0611176e-1 -3.154091e-2 -3.154091e-2
-6.123222e-2 3.0611176e-1 -7.052138e-2 -7.052138e-2
-2.041622e-2 3.0611176e-1 -1.2854936e-1 -1.2854936e-1
2.039978e-2 3.0611176e-1 -2.0929678e-1 -2.0929678e-1
6.121578e-2 3.0611176e-1 -3.1643544e-1 -3.1643544e-1
1.02031781e-1 3.0611176e-1 -4.5363676e-1 -4.5363676e-1
1.4284778e-1 3.0611176e-1 -6.2457355e-1 -6.2457355e-1
1.8366377e-1 3.0611176e-1 -8.3291728e-1 -8.3291728e-1
2.2447977e-1 3.0611176e-1 -1.08233951e0 -1.08233951e0
2.6529576e-1 3.0611176e-1 -1.3765115e0 -1.3765115e0
3.0611176e-1 3.0611176e-1 -1.7191064e0 -1.7191064e0
3.4692775e-1 3.0611176e-1 -2.113795e0 -2.113795e0
3.8774374e-1 3.0611176e-1 -2.5642497e0 -2.5642497e0
4.2855974e-1 3.0611176e-1 -3.0741437e0 -3.0741437e0
4.6937573e-1 3.0611176e-1 -3.6471468e0 -3.6471468e0
5.1019173e-1 3.0611176e-1 -4.2869324e0 -4.2869324e0
5.5100772e-1 3.0611176e-1 -4.9971678e0 -4.9971678e0
5.9182372e-1 3.0611176e-1 -5.7815317e0 -5.7815317e0
6.3263971e-1 3.0611176e-1 -6.6436894e0 -6.6436894e0
6.734557e-1 3.0611176e-1 -7.5873163e0 -7.5873163e0
7.142717e-1 3.0611176e-1 -8.616088e0 -8.616088e0
7.5508769e-1 3.0611176e-1 -9.733673e0 -9.733673e0
7.9590369e-1 3.0611176e-1 -1.0943736e1 -1.0943736e1
8.3671968e-1 3.0611176e-1 -1.224996e1 -1.224996e1
8.7753568e-1 3.0611176e-1 -1.3656017e1 -1.3656017e1
9.1835167e-1 3.0611176e-1 -1.5165569e1 -1.5165569e1
9.5916766e-1 3.0611176e-1 -1.6782288e1 -1.6782288e1
9.9998366e-1 3.0611176e-1 -1.8509856e1 -1.8509856e1

-1.0e0 3.4692775e-1 3.4818112e0 3.4818112e0
-9.591841e-1 3.4692775e-1 2.9328998e0 2.9328998e0
-9.183681e-1 3.4692775e-1 2.4457176e0 2.4457176e0
-8.7755211e-1 3.4692775e-1 2.0166028e0 2.0166028e0
-8.3673611e-1 3.4692775e-1 1.641872e0 1.641872e0
-7.9592012e-1 3.4692775e-1 1.31786e0 1.31786e0
-7.5510413e-1 3.4692775e-1 1.0408942e0 1.0408942e0
-7.1428813e-1 3.4692775e-1 8.0730301e-1 8.0730301e-1
-6.7347214e-1 3.4692775e-1 6.1341362e-1 6.1341362e-1
-6.3265614e-1 3.4692775e-1 4.5555292e-1 4.5555292e-1
-5.9184015e-1 3.4692775e-1 3.3005278e-1 3.3005278e-1
-5.5102415e-1 3.4692775e-1 2.3323953e-1 2.3323953e-1
-5.1020816e-1 3.4692775e-1 1.6143857e-1 1.6143857e-1
-4.6939217e-1 3.4692775e-1 1.1097992e-1 1.1097992e-1
-4.2857617e-1 3.4692775e-1 7.819456e-2 7.819456e-2
-3.8776018e-1 3.4692775e-1 5.94078e-2 5.94078e-2
-3.4694418e-1 3.4692775e-1 5.094843e-2 5.094843e-2
-3.0612819e-1 3.4692775e-1 4.914459e-2 4.914459e-2
-2.653122e-1 3.4692775e-1 5.032391e-2 5.032391e-2
-2.244962e-1 3.4692775e-1 5.081482e-2 5.081482e-2
-1.836802e-1 3.4692775e-1 4.694592e-2 4.694592e-2
-1.4286421e-1 3.4692775e-1 3.504489e-2 3.504489e-2
-1.0204822e-1 3.4692775e-1 1.143999e-2 1.143999e-2
-6.123222e-2 3.4692775e-1 -2.75405e-2 -2.75405e-2
-2.041622e-2 3.4692775e-1 -8.55685e-2 -8.55685e-2
2.039978e-2 3.4692775e-1 -1.6631589e-1 -1.6631589e-1
6.121578e-2 3.4692775e-1 -2.7345454e-1 -2.7345454e-1
1.02031781e-1 3.4692775e-1 -4.1065585e-1 -4.1065585e-1
1.4284778e-1 3.4692775e-1 -5.8159265e-1 -5.8159265e-1
1.8366377e-1 3.4692775e-1 -7.8993639e-1 -7.8993639e-1
2.2447977e-1 3.4692775e-1 -1.03935858e0 -1.03935858e0
2.6529576e-1 3.4692775e-1 -1.3335306e0 -1.3335306e0
3.0611176e-1 3.4692775e-1 -1.6761255e0 -1.6761255e0
3.4692775e-1 3.4692775e-1 -2.070814e0 -2.070814e0
3.8774374e-1 3.4692775e-1 -2.5212688e0 -2.5212688e0
4.2855974e-1 3.4692775e-1 -3.0311627e0 -3.0311627e0
4.6937573e-1 3.4692775e-1 -3.6041658e0 -3.6041658e0
5.1019173e-1 3.4692775e-1 -4.2439514e0 -4.2439514e0
5.5100772e-1 3.4692775e-1 -4.9541869e0 -4.9541869e0
5.9182372e-1 3.4692775e-1 -5.7385507e0 -5.7385507e0
6.3263971e-1 3.4692775e-1 -6.6007085e0 -6.6007085e0
6.734557e-1 3.4692775e-1 -7.5443353e0 -7.5443353e0
7.142717e-1 3.4692775e-1 -8.573107e0 -8.573107e0
7.5508769e-1 3.4692775e-1 -9.6906926e0 -9.6906926e0
7.9590369e-1 3.4692775e-1 -1.0900755e1 -1.0900755e1
8.3671968e-1 3.4692775e-1 -1.220698e1 -1.220698e1
8.7753568e-1 3.4692775e-1 -1.3613036e1 -1.3613036e1
9.1835167e-1 3.4692775e-1 -1.5122588e1 -1.5122588e1
9.5916766e-1 3.4692775e-1 -1.6739307e1 -1.6739307e1
9.9998366e-1 3.4692775e-1 -1.8466875e1 -1.8466875e1

-1.0e0 3.8774374e-1 3.5281238e0 3.5281238e0
-9.591841e-1 3.8774374e-1 2.9792123e0 2.9792123e0
-9.183681e-1 3.8774374e-1 2.4920302e0 2.4920302e0
-8.7755211e-1 3.8774374e-1 2.0629153e0 2.0629153e0
-8.3673611e-1 3.8774374e-1 1.6881845e0 1.6881845e0
-7.9592012e-1 3.8774374e-1 1.3641725e0 1.3641725e0
-7.5510413e-1 3.8774374e-1 1.0872067e0 1.0872067e0
-7.1428813e-1 3.8774374e-1 8.536156e-1 8.536156e-1
-6.7347214e-1 3.8774374e-1 6.5972641e-1 6.5972641e-1
-6.3265614e-1 3.8774374e-1 5.0186557e-1 5.0186557e-1
-5.9184015e-1 3.8774374e-1 3.763654e-1 3.763654e-1
-5.5102415e-1 3.8774374e-1 2.7955215e-1 2.7955215e-1
-5.1020816e-1 3.8774374e-1 2.0775119e-1 2.0775119e-1
-4.6939217e-1 3.8774374e-1 1.5729254e-1 1.5729254e-1
-4.2857617e-1 3.8774374e-1 1.2450719e-1 1.2450719e-1
-3.8776018e-1 3.8774374e-1 1.0572043e-1 1.0572043e-1
-3.4694418e-1 3.8774374e-1 9.726105e-2 9.726105e-2
-3.0612819e-1 3.8774374e-1 9.545721e-2 9.545721e-2
-2.653122e-1 3.8774374e-1 9.663654e-2 9.663654e-2
-2.244962e-1 3.8774374e-1 9.712744e-2 9.712744e-2
-1.836802e-1 3.8774374e-1 9.325854e-2 9.325854e-2
-1.4286421e-1 3.8774374e-1 8.135751e-2 8.135751e-2
-1.0204822e-1 3.8774374e-1 5.775261e-2 5.775261e-2
-6.123222e-2 3.8774374e-1 1.877214e-2 1.877214e-2
-2.041622e-2 3.8774374e-1 -3.925587e-2 -3.925587e-2
2.039978e-2 3.8774374e-1 -1.2000325e-1 -1.2000325e-1
6.121578e-2 3.8774374e-1 -2.2714192e-1 -2.2714192e-1
1.02031781e-1 3.8774374e-1 -3.6434325e-1 -3.6434325e-1
1.4284778e-1 3.8774374e-1 -5.3528003e-1 -5.3528003e-1
1.8366377e-1 3.8774374e-1 -7.4362376e-1 -7.4362376e-1
2.2447977e-1 3.8774374e-1 -9.9304604e-1 -9.9304604e-1
2.6529576e-1 3.8774374e-1 -1.287218e0 -1.287218e0
3.0611176e-1 3.8774374e-1 -1.629813e0 -1.629813e0
3.4692775e-1 3.8774374e-1 -2.0245015e0 -2.0245015e0
3.8774374e-1 3.8774374e-1 -2.4749562e0 -2.4749562e0
4.2855974e-1 3.8774374e-1 -2.9848502e0 -2.9848502e0
4.6937573e-1 3.8774374e-1 -3.5578532e0 -3.5578532e0
5.1019173e-1 3.8774374e-1 -4.1976389e0 -4.1976389e0
5.5100772e-1 3.8774374e-1 -4.9078743e0 -4.9078743e0
5.9182372e-1 3.8774374e-1 -5.6922382e0 -5.6922382e0
6.3263971e-1 3.8774374e-1 -6.5543959e0 -6.5543959e0
6.734557e-1 3.8774374e-1 -7.4980228e0 -7.4980228e0
7.142717e-1 3.8774374e-1 -8.5267944e0 -8.5267944e0
7.5508769e-1 3.8774374e-1 -9.6443793e0 -9.6443793e0
7.9590369e-1 3.8774374e-1 -1.0854443e1 -1.0854443e1
8.3671968e-1 3.8774374e-1 -1.2160667e1 -1.2160667e1
8.7753568e-1 3.8774374e-1 -1.3566724e1 -1.3566724e1
9.1835167e-1 3.8774374e-1 -1.5076276e1 -1.5076276e1
9.5916766e-1 3.8774374e-1 -1.6692995e1 -1.6692995e1
9.9998366e-1 3.8774374e-1 -1.8420563e1 -1.8420563e1

-1.0e0 4.2855974e-1 3.5777686e0 3.5777686e0
-9.591841e-1 4.2855974e-1 3.0288571e0 3.0288571e0
-9.183681e-1 4.2855974e-1 2.541675e0 2.541675e0
-8.7755211e-1 4.2855974e-1 2.1125601e0 2.1125601e0
-8.3673611e-1 4.2855974e-1 1.7378293e0 1.7378293e0
-7.9592012e-1 4.2855974e-1 1.4138173e0 1.4138173e0
-7.5510413e-1 4.2855974e-1 1.1368515e0 1.1368515e0
-7.1428813e-1 4.2855974e-1 9.032603e-1 9.032603e-1
-6.7347214e-1 4.2855974e-1 7.09371e-1 7.09371e-1
-6.3265614e-1 4.2855974e-1 5.5151028e-1 5.5151028e-1
-5.9184015e-1 4.2855974e-1 4.2601009e-1 4.2601009e-1
-5.5102415e-1 4.2855974e-1 3.291969e-1 3.291969e-1
-5.1020816e-1 4.2855974e-1 2.5739594e-1 2.5739594e-1
-4.6939217e-1 4.2855974e-1 2.0693729e-1 2.0693729e-1
-4.2857617e-1 4.2855974e-1 1.7415193e-1 1.7415193e-1
-3.8776018e-1 4.2855974e-1 1.5536517e-1 1.5536517e-1
-3.4694418e-1 4.2855974e-1 1.4690579e-1 1.4690579e-1
-3.0612819e-1 4.2855974e-1 1.4510196e-1 1.4510196e-1
-2.653122e-1 4.2855974e-1 1.4628128e-1 1.4628128e-1
-2.244962e-1 4.2855974e-1 1.4677219e-1 1.4677219e-1
-1.836802e-1 4.2855974e-1 1.4290329e-1 1.4290329e-1
-1.4286421e-1 4.2855974e-1 1.3100226e-1 1.3100226e-1
-1.0204822e-1 4.2855974e-1 1.0739735e-1 1.0739735e-1
-6.123222e-2 4.2855974e-1 6.841689e-2 6.841689e-2
-2.041622e-2 4.2855974e-1 1.038887e-2 1.038887e-2
2.039978e-2 4.2855974e-1 -7.035854e-2 -7.035854e-2
6.121578e-2 4.2855974e-1 -1.7749716e-1 -1.7749716e-1
1.02031781e-1 4.2855974e-1 -3.146985e-1 -3.146985e-1
1.4284778e-1 4.2855974e-1 -4.8563528e-1 -4.8563528e-1
1.8366377e-1 4.2855974e-1 -6.9397902e-1 -6.9397902e-1
2.2447977e-1 4.2855974e-1 -9.4340121e-1 -9.4340121e-1
2.6529576e-1 4.2855974e-1 -1.2375732e0 -1.2375732e0
3.0611176e-1 4.2855974e-1 -1.5801682e0 -1.5801682e0
3.4692775e-1 4.2855974e-1 -1.9748567e0 -1.9748567e0
3.8774374e-1 4.2855974e-1 -2.4253114e0 -2.4253114e0
4.2855974e-1 4.2855974e-1 -2.9352054e0 -2.9352054e0
4.6937573e-1 4.2855974e-1 -3.5082085e0 -3.5082085e0
5.1019173e-1 4.2855974e-1 -4.1479941e0 -4.1479941e0
5.5100772e-1 4.2855974e-1 -4.8582295e0 -4.8582295e0
5.9182372e-1 4.2855974e-1 -5.6425934e0 -5.6425934e0
6.3263971e-1 4.2855974e-1 -6.5047511e0 -6.5047511e0
6.734557e-1 4.2855974e-1 -7.448378e0 -7.448378e0
7.142717e-1 4.2855974e-1 -8.4771497e0 -8.4771497e0
7.5508769e-1 4.2855974e-1 -9.5947359e0 -9.5947359e0
7.9590369e-1 4.2855974e-1 -1.0804799e1 -1.0804799e1
8.3671968e-1 4.2855974e-1 -1.2111023e1 -1.2111023e1
8.7753568e-1 4.2855974e-1 -1.3517079e1 -1.3517079e1
9.1835167e-1 4.2855974e-1 -1.5026631e1 -1.5026631e1
9.5916766e-1 4.2855974e-1 -1.664335e1 -1.664335e1
9.9998366e-1 4.2855974e-1 -1.8370918e1 -1.8370918e1

-1.0e0 4.6937573e-1 3.6307451e0 3.6307451e0
-9.591841e-1 4.6937573e-1 3.0818336e0 3.0818336e0
-9.183681e-1 4.6937573e-1 2.5946515e0 2.5946515e0
-8.7755211e-1 4.6937573e-1 2.1655367e0 2.1655367e0
-8.3673611e-1 4.6937573e-1 1.7908058e0 1.7908058e0
-7.9592012e-1 4.6937573e-1 1.4667938e0 1.4667938e0
-7.5510413e-1 4.6937573e-1 1.189828e0 1.189828e0
-7.1428813e-1 4.6937573e-1 9.562369e-1 9.562369e-1
-6.7347214e-1 4.6937573e-1 7.6234761e-1 7.6234761e-1
-6.3265614e-1 4.6937573e-1 6.044868e-1 6.044868e-1
-5.9184015e-1 4.6937573e-1 4.789866e-1 4.789866e-1
-5.5102415e-1 4.6937573e-1 3.821734e-1 3.821734e-1
-5.1020816e-1 4.6937573e-1 3.1037244e-1 3.1037244e-1
-4.6939217e-1 4.6937573e-1 2.5991379e-1 2.5991379e-1
-4.2857617e-1 4.6937573e-1 2.2712843e-1 2.2712843e-1
-3.8776018e-1 4.6937573e-1 2.0834167e-1 2.0834167e-1
-3.4694418e-1 4.6937573e-1 1.998823e-1 1.998823e-1
-3.0612819e-1 4.6937573e-1 1.9807846e-1 1.9807846e-1
-2.653122e-1 4.6937573e-1 1.9925778e-1 1.9925778e-1
-2.244962e-1 4.6937573e-1 1.9974869e-1 1.9974869e-1
-1.836802e-1 4.6937573e-1 1.9587979e-1 1.9587979e-1
-1.4286421e-1 4.6937573e-1 1.8397876e-1 1.8397876e-1
-1.0204822e-1 4.6937573e-1 1.6037386e-1 1.6037386e-1
-6.123222e-2 4.6937573e-1 1.2139339e-1 1.2139339e-1
-2.041622e-2 4.6937573e-1 6.336537e-2 6.336537e-2
2.039978e-2 4.6937573e-1 -1.738203e-2 -1.738203e-2
6.121578e-2 4.6937573e-1 -1.2452066e-1 -1.2452066e-1
1.02031781e-1 4.6937573e-1 -2.61722e-1 -2.61722e-1
1.4284778e-1 4.6937573e-1 -4.3265878e-1 -4.3265878e-1
1.8366377e-1 4.6937573e-1 -6.4100252e-1 -6.4100252e-1
2.2447977e-1 4.6937573e-1 -8.904248e-1 -8.904248e-1
2.6529576e-1 4.6937573e-1 -1.1845966e0 -1.1845966e0
3.0611176e-1 4.6937573e-1 -1.5271916e0 -1.5271916e0
3.4692775e-1 4.6937573e-1 -1.9218802e0 -1.9218802e0
3.8774374e-1 4.6937573e-1 -2.3723349e0 -2.3723349e0
4.2855974e-1 4.6937573e-1 -2.8822289e0 -2.8822289e0
4.6937573e-1 4.6937573e-1 -3.455232e0 -3.455232e0
5.1019173e-1 4.6937573e-1 -4.0950175e0 -4.0950175e0
5.5100772e-1 4.6937573e-1 -4.805253e0 -4.805253e0
5.9182372e-1 4.6937573e-1 -5.5896169e0 -5.5896169e0
6.3263971e-1 4.6937573e-1 -6.4517746e0 -6.4517746e0
6.734557e-1 4.6937573e-1 -7.3954015e0 -7.3954015e0
7.142717e-1 4.6937573e-1 -8.4241731e0 -8.4241731e0
7.5508769e-1 4.6937573e-1 -9.5417593e0 -9.5417593e0
7.9590369e-1 4.6937573e-1 -1.0751822e1 -1.0751822e1
8.3671968e-1 4.6937573e-1 -1.2058046e1 -1.2058046e1
8.7753568e-1 4.6937573e-1 -1.3464102e1 -1.3464102e1
9.1835167e-1 4.6937573e-1 -1.4973654e1 -1.4973654e1
9.5916766e-1 4.6937573e-1 -1.6590373e1 -1.6590373e1
9.9998366e-1 4.6937573e-1 -1.8317941e1 -1.8317941e1

-1.0e0 5.1019173e-1 3.6870537e0 3.6870537e0
-9.591841e-1 5.1019173e-1 3.1381422e0 3.1381422e0
-9.183681e-1 5.1019173e-1 2.6509601e0 2.6509601e0
-8.7755211e-1 5.1019173e-1 2.2218452e0 2.2218452e0
-8.3673611e-1 5.1019173e-1 1.8471144e0 1.8471144e0
-7.9592012e-1 5.1019173e-1 1.5231024e0 1.5231024e0
-7.5510413e-1 5.1019173e-1 1.2461366e0 1.2461366e0
-7.1428813e-1 5.1019173e-1 1.0125455e0 1.0125455e0
-6.7347214e-1 5.1019173e-1 8.1865631e-1 8.1865631e-1
-6.3265614e-1 5.1019173e-1 6.6079541e-1 6.6079541e-1
-5.9184015e-1 5.1019173e-1 5.3529523e-1 5.3529523e-1
-5.5102415e-1 5.1019173e-1 4.3848196e-1 4.3848196e-1
-5.1020816e-1 5.1019173e-1 3.66681e-1 3.66681e-1
-4.6939217e-1 5.1019173e-1 3.1622235e-1 3.1622235e-1
-4.2857617e-1 5.1019173e-1 2.83437e-1 2.83437e-1
-3.8776018e-1 5.1019173e-1 2.6465024e-1 2.6465024e-1
-3.4694418e-1 5.1019173e-1 2.5619086e-1 2.5619086e-1
-3.0612819e-1 5.1019173e-1 2.5438702e-1 2.5438702e-1
-2.653122e-1 5.1019173e-1 2.5556635e-1 2.5556635e-1
-2.244962e-1 5.1019173e-1 2.5605725e-1 2.5605725e-1
-1.836802e-1 5.1019173e-1 2.5218835e-1 2.5218835e-1
-1.4286421e-1 5.1019173e-1 2.4028732e-1 2.4028732e-1
-1.0204822e-1 5.1019173e-1 2.1668242e-1 2.1668242e-1
-6.123222e-2 5.1019173e-1 1.7770195e-1 1.7770195e-1
-2.041622e-2 5.1019173e-1 1.1967393e-1 1.1967393e-1
2.039978e-2 5.1019173e-1 3.892654e-2 3.892654e-2
6.121578e-2 5.1019173e-1 -6.821213e-2 -6.821213e-2
1.02031781e-1 5.1019173e-1 -2.0541342e-1 -2.0541342e-1
1.4284778e-1 5.1019173e-1 -3.7635022e-1 -3.7635022e-1
1.8366377e-1 5.1019173e-1 -5.8469395e-1 -5.8469395e-1
2.2447977e-1 5.1019173e-1 -8.3411618e-1 -8.3411618e-1
2.6529576e-1 5.1019173e-1 -1.1282881e0 -1.1282881e0
3.0611176e-1 5.1019173e-1 -1.470883e0 -1.470883e0
3.4692775e-1 5.1019173e-1 -1.8655716e0 -1.8655716e0
3.8774374e-1 5.1019173e-1 -2.3160263e0 -2.3160263e0
4.2855974e-1 5.1019173e-1 -2.8259203e0 -2.8259203e0
4.6937573e-1 5.1019173e-1 -3.3989233e0 -3.3989233e0
5.1019173e-1 5.1019173e-1 -4.038709e0 -4.038709e0
5.5100772e-1 5.1019173e-1 -4.7489444e0 -4.7489444e0
5.9182372e-1 5.1019173e-1 -5.5333083e0 -5.5333083e0
6.3263971e-1 5.1019173e-1 -6.395466e0 -6.395466e0
6.734557e-1 5.1019173e-1 -7.3390929e0 -7.3390929e0
7.142717e-1 5.1019173e-1 -8.3678645e0 -8.3678645e0
7.5508769e-1 5.1019173e-1 -9.4854498e0 -9.4854498e0
7.9590369e-1 5.1019173e-1 -1.0695514e1 -1.0695514e1
8.3671968e-1 5.1019173e-1 -1.2001738e1 -1.2001738e1
8.7753568e-1 5.1019173e-1 -1.3407794e1 -1.3407794e1
9.1835167e-1 5.1019173e-1 -1.4917346e1 -1.4917346e1
9.5916766e-1 5.1019173e-1 -1.6534065e1 -1.6534065e1
9.9998366e-1 5.1019173e-1 -1.8261633e1 -1.8261633e1

-1.0e0 5.5100772e-1 3.7466937e0 3.7466937e0
-9.591841e-1 5.5100772e-1 3.1977823e0 3.1977823e0
-9.183681e-1 5.5100772e-1 2.7106001e0 2.7106001e0
-8.7755211e-1 5.5100772e-1 2.2814853e0 2.2814853e0
-8.3673611e-1 5.5100772e-1 1.9067545e0 1.9067545e0
-7.9592012e-1 5.5100772e-1 1.5827425e0 1.5827425e0
-7.5510413e-1 5.5100772e-1 1.3057767e0 1.3057767e0
-7.1428813e-1 5.5100772e-1 1.0721855e0 1.0721855e0
-6.7347214e-1 5.5100772e-1 8.782962e-1 8.782962e-1
-6.3265614e-1 5.5100772e-1 7.2043561e-1 7.2043561e-1
-5.9184015e-1 5.5100772e-1 5.9493527e-1 5.9493527e-1
-5.5102415e-1 5.5100772e-1 4.9812209e-1 4.9812209e-1
-5.1020816e-1 5.5100772e-1 4.263211e-1 4.263211e-1
-4.6939217e-1 5.5100772e-1 3.7586246e-1 3.7586246e-1
-4.2857617e-1 5.5100772e-1 3.430771e-1 3.430771e-1
-3.8776018e-1 5.5100772e-1 3.2429034e-1 3.2429034e-1
-3.4694418e-1 5.5100772e-1 3.1583096e-1 3.1583096e-1
-3.0612819e-1 5.5100772e-1 3.1402713e-1 3.1402713e-1
-2.653122e-1 5.5100772e-1 3.1520645e-1 3.1520645e-1
-2.244962e-1 5.5100772e-1 3.1569736e-1 3.1569736e-1
-1.836802e-1 5.5100772e-1 3.1182846e-1 3.1182846e-1
-1.4286421e-1 5.5100772e-1 2.9992743e-1 2.9992743e-1
-1.0204822e-1 5.5100772e-1 2.7632253e-1 2.7632253e-1
-6.123222e-2 5.5100772e-1 2.3734206e-1 2.3734206e-1
-2.041622e-2 5.5100772e-1 1.7931404e-1 1.7931404e-1
2.039978e-2 5.5100772e-1 9.856665e-2 9.856665e-2
6.121578e-2 5.5100772e-1 -8.57202e-3 -8.57202e-3
1.02031781e-1 5.5100772e-1 -1.4577333e-1 -1.4577333e-1
1.4284778e-1 5.5100772e-1 -3.1671013e-1 -3.1671013e-1
1.8366377e-1 5.5100772e-1 -5.2505385e-1 -5.2505385e-1
2.2447977e-1 5.5100772e-1 -7.7447614e-1 -7.7447614e-1
2.6529576e-1 5.5100772e-1 -1.06864792e0 -1.06864792e0
3.0611176e-1 5.5100772e-1 -1.411243e0 -1.411243e0
3.4692775e-1 5.5100772e-1 -1.8059315e0 -1.8059315e0
3.8774374e-1 5.5100772e-1 -2.2563863e0 -2.2563863e0
4.2855974e-1 5.5100772e-1 -2.7662802e0 -2.7662802e0
4.6937573e-1 5.5100772e-1 -3.3392833e0 -3.3392833e0
5.1019173e-1 5.5100772e-1 -3.9790689e0 -3.9790689e0
5.5100772e-1 5.5100772e-1 -4.6893044e0 -4.6893044e0
5.9182372e-1 5.5100772e-1 -5.4736682e0 -5.4736682e0
6.3263971e-1 5.5100772e-1 -6.335826e0 -6.335826e0
6.734557e-1 5.5100772e-1 -7.2794528e0 -7.2794528e0
7.142717e-1 5.5100772e-1 -8.3082245e0 -8.3082245e0
7.5508769e-1 5.5100772e-1 -9.4258105e0 -9.4258105e0
7.9590369e-1 5.5100772e-1 -1.0635873e1 -1.0635873e1
8.3671968e-1 5.5100772e-1 -1.1942097e1 -1.1942097e1
8.7753568e-1 5.5100772e-1 -1.3348154e1 -1.3348154e1
9.1835167e-1 5.5100772e-1 -1.4857706e1 -1.4857706e1
9.5916766e-1 5.5100772e-1 -1.6474425e1 -1.6474425e1
9.9998366e-1 5.5100772e-1 -1.8201993e1 -1.8201993e1

-1.0e0 5.9182372e-1 3.809666e0 3.809666e0
-9.591841e-1 5.9182372e-1 3.2607545e0 3.2607545e0
-9.183681e-1 5.9182372e-1 2.7735724e0 2.7735724e0
-8.7755211e-1 5.9182372e-1 2.3444576e0 2.3444576e0
-8.3673611e-1 5.9182372e-1 1.9697267e0 1.9697267e0
-7.9592012e-1 5.9182372e-1 1.6457147e0 1.6457147e0
-7.5510413e-1 5.9182372e-1 1.368749e0 1.368749e0
-7.1428813e-1 5.9182372e-1 1.1351578e0 1.1351578e0
-6.7347214e-1 5.9182372e-1 9.412685e-1 9.412685e-1
-6.3265614e-1 5.9182372e-1 7.834077e-1 7.834077e-1
-5.9184015e-1 5.9182372e-1 6.5790761e-1 6.5790761e-1
-5.5102415e-1 5.9182372e-1 5.610943e-1 5.610943e-1
-5.1020816e-1 5.9182372e-1 4.8929333e-1 4.8929333e-1
-4.6939217e-1 5.9182372e-1 4.3883469e-1 4.3883469e-1
-4.2857617e-1 5.9182372e-1 4.0604933e-1 4.0604933e-1
-3.8776018e-1 5.9182372e-1 3.8726257e-1 3.8726257e-1
-3.4694418e-1 5.9182372e-1 3.7880319e-1 3.7880319e-1
-3.0612819e-1 5.9182372e-1 3.7699936e-1 3.7699936e-1
-2.653122e-1 5.9182372e-1 3.7817868e-1 3.7817868e-1
-2.244962e-1 5.9182372e-1 3.7866959e-1 3.7866959e-1
-1.836802e-1 5.9182372e-1 3.7480069e-1 3.7480069e-1
-1.4286421e-1 5.9182372e-1 3.6289966e-1 3.6289966e-1
-1.0204822e-1 5.9182372e-1 3.3929475e-1 3.3929475e-1
-6.123222e-2 5.9182372e-1 3.0031429e-1 3.0031429e-1
-2.041622e-2 5.9182372e-1 2.4228627e-1 2.4228627e-1
2.039978e-2 5.9182372e-1 1.6153888e-1 1.6153888e-1
6.121578e-2 5.9182372e-1 5.44002e-2 5.44002e-2
1.02031781e-1 5.9182372e-1 -8.280112e-2 -8.280112e-2
1.4284778e-1 5.9182372e-1 -2.5373788e-1 -2.5373788e-1
1.8366377e-1 5.9182372e-1 -4.620816e-1 -4.620816e-1
2.2447977e-1 5.9182372e-1 -7.1150381e-1 -7.1150381e-1
2.6529576e-1 5.9182372e-1 -1.0056757e0 -1.0056757e0
3.0611176e-1 5.9182372e-1 -1.3482707e0 -1.3482707e0
3.4692775e-1 5.9182372e-1 -1.7429593e0 -1.7429593e0
3.8774374e-1 5.9182372e-1 -2.193414e0 -2.193414e0
4.2855974e-1 5.9182372e-1 -2.703308e0 -2.703308e0
4.6937573e-1 5.9182372e-1 -3.276311e0 -3.276311e0
5.1019173e-1 5.9182372e-1 -3.9160966e0 -3.9160966e0
5.5100772e-1 5.9182372e-1 -4.6263321e0 -4.6263321e0
5.9182372e-1 5.9182372e-1 -5.410696e0 -5.410696e0
6.3263971e-1 5.9182372e-1 -6.2728537e0 -6.2728537e0
6.734557e-1 5.9182372e-1 -7.2164806e0 -7.2164806e0
7.142717e-1 5.9182372e-1 -8.2452522e0 -8.2452522e0
7.5508769e-1 5.9182372e-1 -9.3628381e0 -9.3628381e0
7.9590369e-1 5.9182372e-1 -1.05729e1 -1.05729e1
8.3671968e-1 5.9182372e-1 -1.1879124e1 -1.1879124e1
8.7753568e-1 5.9182372e-1 -1.328518e1 -1.328518e1
9.1835167e-1 5.9182372e-1 -1.4794733e1 -1.4794733e1
9.5916766e-1 5.9182372e-1 -1.6411452e1 -1.6411452e1
9.9998366e-1 5.9182372e-1 -1.813902e1 -1.813902e1

-1.0e0 6.3263971e-1 3.8759702e0 3.8759702e0
-9.591841e-1 6.3263971e-1 3.3270587e0 3.3270587e0
-9.183681e-1 6.3263971e-1 2.8398766e0 2.8398766e0
-8.7755211e-1 6.3263971e-1 2.4107617e0 2.4107617e0
-8.3673611e-1 6.3263971e-1 2.0360309e0 2.0360309e0
-7.9592012e-1 6.3263971e-1 1.7120189e0 1.7120189e0
-7.5510413e-1 6.3263971e-1 1.4350531e0 1.4350531e0
-7.1428813e-1 6.3263971e-1 1.201462e0 1.201462e0
-6.7347214e-1 6.3263971e-1 1.0075726e0 1.0075726e0
-6.3265614e-1 6.3263971e-1 8.49712e-1 8.49712e-1
-5.9184015e-1 6.3263971e-1 7.242117e-1 7.242117e-1
-5.5102415e-1 6.3263971e-1 6.273985e-1 6.273985e-1
-5.1020816e-1 6.3263971e-1 5.5559741e-1 5.5559741e-1
-4.6939217e-1 6.3263971e-1 5.0513882e-1 5.0513882e-1
-4.2857617e-1 6.3263971e-1 4.7235347e-1 4.7235347e-1
-3.8776018e-1 6.3263971e-1 4.5356671e-1 4.5356671e-1
-3.4694418e-1 6.3263971e-1 4.4510733e-1 4.4510733e-1
-3.0612819e-1 6.3263971e-1 4.433035e-1 4.433035e-1
-2.653122e-1 6.3263971e-1 4.4448282e-1 4.4448282e-1
-2.244962e-1 6.3263971e-1 4.4497372e-1 4.4497372e-1
-1.836802e-1 6.3263971e-1 4.4110483e-1 4.4110483e-1
-1.4286421e-1 6.3263971e-1 4.292038e-1 4.292038e-1
-1.0204822e-1 6.3263971e-1 4.0559889e-1 4.0559889e-1
-6.123222e-2 6.3263971e-1 3.6661842e-1 3.6661842e-1
-2.041622e-2 6.3263971e-1 3.0859041e-1 3.0859041e-1
2.039978e-2 6.3263971e-1 2.2784302e-1 2.2784302e-1
6.121578e-2 6.3263971e-1 1.2070435e-1 1.2070435e-1
1.02031781e-1 6.3263971e-1 -1.649696e-2 -1.649696e-2
1.4284778e-1 6.3263971e-1 -1.8743373e-1 -1.8743373e-1
1.8366377e-1 6.3263971e-1 -3.9577747e-1 -3.9577747e-1
2.2447977e-1 6.3263971e-1 -6.4519969e-1 -6.4519969e-1
2.6529576e-1 6.3263971e-1 -9.3937155e-1 -9.3937155e-1
3.0611176e-1 6.3263971e-1 -1.2819667e0 -1.2819667e0
3.4692775e-1 6.3263971e-1 -1.6766551e0 -1.6766551e0
3.8774374e-1 6.3263971e-1 -2.1271098e0 -2.1271098e0
4.2855974e-1 6.3263971e-1 -2.6370038e0 -2.6370038e0
4.6937573e-1 6.3263971e-1 -3.2100069e0 -3.2100069e0
5.1019173e-1 6.3263971e-1 -3.8497925e0 -3.8497925e0
5.5100772e-1 6.3263971e-1 -4.5600279e0 -4.5600279e0
5.9182372e-1 6.3263971e-1 -5.3443918e0 -5.3443918e0
6.3263971e-1 6.3263971e-1 -6.2065495e0 -6.2065495e0
6.734557e-1 6.3263971e-1 -7.1501764e0 -7.1501764e0
7.142717e-1 6.3263971e-1 -8.178948e0 -8.178948e0
7.5508769e-1 6.3263971e-1 -9.2965337e0 -9.2965337e0
7.9590369e-1 6.3263971e-1 -1.0506598e1 -1.0506598e1
8.3671968e-1 6.3263971e-1 -1.1812822e1 -1.1812822e1
8.7753568e-1 6.3263971e-1 -1.3218878e1 -1.3218878e1
9.1835167e-1 6.3263971e-1 -1.472843e1 -1.472843e1
9.5916766e-1 6.3263971e-1 -1.6345149e1 -1.6345149e1
9.9998366e-1 6.3263971e-1 -1.8072717e1 -1.8072717e1

-1.0e0 6.734557e-1 3.945606e0 3.945606e0
-9.591841e-1 6.734557e-1 3.3966945e0 3.3966945e0
-9.183681e-1 6.734557e-1 2.9095123e0 2.9095123e0
-8.7755211e-1 6.734557e-1 2.4803975e0 2.4803975e0
-8.3673611e-1 6.734557e-1 2.1056667e0 2.1056667e0
-7.9592012e-1 6.734557e-1 1.7816547e0 1.7816547e0
-7.5510413e-1 6.734557e-1 1.5046889e0 1.5046889e0
-7.1428813e-1 6.734557e-1 1.2710977e0 1.2710977e0
-6.7347214e-1 6.734557e-1 1.0772084e0 1.0772084e0
-6.3265614e-1 6.734557e-1 9.193477e-1 9.193477e-1
-5.9184015e-1 6.734557e-1 7.938475e-1 7.938475e-1
-5.5102415e-1 6.734557e-1 6.9703441e-1 6.9703441e-1
-5.1020816e-1 6.734557e-1 6.252333e-1 6.252333e-1
-4.6939217e-1 6.734557e-1 5.7477466e-1 5.7477466e-1
-4.2857617e-1 6.734557e-1 5.419893e-1 5.419893e-1
-3.8776018e-1 6.734557e-1 5.2320255e-1 5.2320255e-1
-3.4694418e-1 6.734557e-1 5.1474316e-1 5.1474316e-1
-3.0612819e-1 6.734557e-1 5.1293933e-1 5.1293933e-1
-2.653122e-1 6.734557e-1 5.1411865e-1 5.1411865e-1
-2.244962e-1 6.734557e-1 5.1460956e-1 5.1460956e-1
-1.836802e-1 6.734557e-1 5.1074066e-1 5.1074066e-1
-1.4286421e-1 6.734557e-1 4.9883963e-1 4.9883963e-1
-1.0204822e-1 6.734557e-1 4.7523473e-1 4.7523473e-1
-6.123222e-2 6.734557e-1 4.3625426e-1 4.3625426e-1
-2.041622e-2 6.734557e-1 3.7822624e-1 3.7822624e-1
2.039978e-2 6.734557e-1 2.9747885e-1 2.9747885e-1
6.121578e-2 6.734557e-1 1.9034018e-1 1.9034018e-1
1.02031781e-1 6.734557e-1 5.313887e-2 5.313887e-2
1.4284778e-1 6.734557e-1 -1.1779788e-1 -1.1779788e-1
1.8366377e-1 6.734557e-1 -3.2614165e-1 -3.2614165e-1
2.2447977e-1 6.734557e-1 -5.7556384e-1 -5.7556384e-1
2.6529576e-1 6.734557e-1 -8.697357e-1 -8.697357e-1
3.0611176e-1 6.734557e-1 -1.212331e0 -1.212331e0
3.4692775e-1 6.734557e-1 -1.6070193e0 -1.6070193e0
3.8774374e-1 6.734557e-1 -2.057474e0 -2.057474e0
4.2855974e-1 6.734557e-1 -2.567368e0 -2.567368e0
4.6937573e-1 6.734557e-1 -3.1403711e0 -3.1403711e0
5.1019173e-1 6.734557e-1 -3.7801567e0 -3.7801567e0
5.5100772e-1 6.734557e-1 -4.4903922e0 -4.4903922e0
5.9182372e-1 6.734557e-1 -5.274756e0 -5.274756e0
6.3263971e-1 6.734557e-1 -6.1369138e0 -6.1369138e0
6.734557e-1 6.734557e-1 -7.0805406e0 -7.0805406e0
7.142717e-1 6.734557e-1 -8.1093123e0 -8.1093123e0
7.5508769e-1 6.734557e-1 -9.2268983e0 -9.2268983e0
7.9590369e-1 6.734557e-1 -1.0436961e1 -1.0436961e1
8.3671968e-1 6.734557e-1 -1.1743185e1 -1.1743185e1
8.7753568e-1 6.734557e-1 -1.3149242e1 -1.3149242e1
9.1835167e-1 6.734557e-1 -1.4658794e1 -1.4658794e1
9.5916766e-1 6.734557e-1 -1.6275513e1 -1.6275513e1
9.9998366e-1 6.734557e-1 -1.800308e1 -1.800308e1

-1.0e0 7.142717e-1 4.0185739e0 4.0185739e0
-9.591841e-1 7.142717e-1 3.4696625e0 3.4696625e0
-9.183681e-1 7.142717e-1 2.9824803e0 2.9824803e0
-8.7755211e-1 7.142717e-1 2.5533655e0 2.5533655e0
-8.3673611e-1 7.142717e-1 2.1786346e0 2.1786346e0
-7.9592012e-1 7.142717e-1 1.8546227e0 1.8546227e0
-7.5510413e-1 7.142717e-1 1.5776569e0 1.5776569e0
-7.1428813e-1 7.142717e-1 1.3440657e0 1.3440657e0
-6.7347214e-1 7.142717e-1 1.1501764e0 1.1501764e0
-6.3265614e-1 7.142717e-1 9.923157e-1 9.923157e-1
-5.9184015e-1 7.142717e-1 8.6681561e-1 8.6681561e-1
-5.5102415e-1 7.142717e-1 7.7000241e-1 7.7000241e-1
-5.1020816e-1 7.142717e-1 6.982014e-1 6.982014e-1
-4.6939217e-1 7.142717e-1 6.4774281e-1 6.4774281e-1
-4.2857617e-1 7.142717e-1 6.1495726e-1 6.1495726e-1
-3.8776018e-1 7.142717e-1 5.961705e-1 5.961705e-1
-3.4694418e-1 7.142717e-1 5.8771112e-1 5.8771112e-1
-3.0612819e-1 7.142717e-1 5.8590729e-1 5.8590729e-1
-2.653122e-1 7.142717e-1 5.8708661e-1 5.8708661e-1
-2.244962e-1 7.142717e-1 5.8757751e-1 5.8757751e-1
-1.836802e-1 7.142717e-1 5.8370862e-1 5.8370862e-1
-1.4286421e-1 7.142717e-1 5.7180759e-1 5.7180759e-1
-1.0204822e-1 7.142717e-1 5.4820268e-1 5.4820268e-1
-6.123222e-2 7.142717e-1 5.0922221e-1 5.0922221e-1
-2.041622e-2 7.142717e-1 4.511942e-1 4.511942e-1
2.039978e-2 7.142717e-1 3.7044681e-1 3.7044681e-1
6.121578e-2 7.142717e-1 2.6330814e-1 2.6330814e-1
1.02031781e-1 7.142717e-1 1.2610683e-1 1.2610683e-1
1.4284778e-1 7.142717e-1 -4.482996e-2 -4.482996e-2
1.8366377e-1 7.142717e-1 -2.5317369e-1 -2.5317369e-1
2.2447977e-1 7.142717e-1 -5.0259593e-1 -5.0259593e-1
2.6529576e-1 7.142717e-1 -7.9676778e-1 -7.9676778e-1
3.0611176e-1 7.142717e-1 -1.139363e0 -1.139363e0
3.4692775e-1 7.142717e-1 -1.5340514e0 -1.5340514e0
3.8774374e-1 7.142717e-1 -1.984506e0 -1.984506e0
4.2855974e-1 7.142717e-1 -2.4944e0 -2.4944e0
4.6937573e-1 7.142717e-1 -3.0674031e0 -3.0674031e0
5.1019173e-1 7.142717e-1 -3.7071887e0 -3.7071887e0
5.5100772e-1 7.142717e-1 -4.4174242e0 -4.4174242e0
5.9182372e-1 7.142717e-1 -5.201788e0 -5.201788e0
6.3263971e-1 7.142717e-1 -6.0639458e0 -6.0639458e0
6.734557e-1 7.142717e-1 -7.0075726e0 -7.0075726e0
7.142717e-1 7.142717e-1 -8.0363443e0 -8.0363443e0
7.5508769e-1 7.142717e-1 -9.1539299e0 -9.1539299e0
7.9590369e-1 7.142717e-1 -1.0363992e1 -1.0363992e1
8.3671968e-1 7.142717e-1 -1.1670216e1 -1.1670216e1
8.7753568e-1 7.142717e-1 -1.3076273e1 -1.3076273e1
9.1835167e-1 7.142717e-1 -1.4585825e1 -1.4585825e1
9.5916766e-1 7.142717e-1 -1.6202544e1 -1.6202544e1
9.9998366e-1 7.142717e-1 -1.7930112e1 -1.7930112e1

-1.0e0 7.5508769e-1 4.0948738e0 4.0948738e0
-9.591841e-1 7.5508769e-1 3.5459624e0 3.5459624e0
-9.183681e-1 7.5508769e-1 3.0587802e0 3.0587802e0
-8.7755211e-1 7.5508769e-1 2.6296654e0 2.6296654e0
-8.3673611e-1 7.5508769e-1 2.2549345e0 2.2549345e0
-7.9592012e-1 7.5508769e-1 1.9309225e0 1.9309225e0
-7.5510413e-1 7.5508769e-1 1.6539568e0 1.6539568e0
-7.1428813e-1 7.5508769e-1 1.4203656e0 1.4203656e0
-6.7347214e-1 7.5508769e-1 1.2264763e0 1.2264763e0
-6.3265614e-1 7.5508769e-1 1.0686156e0 1.0686156e0
-5.9184015e-1 7.5508769e-1 9.431154e-1 9.431154e-1
-5.5102415e-1 7.5508769e-1 8.463022e-1 8.463022e-1
-5.1020816e-1 7.5508769e-1 7.745012e-1 7.745012e-1
-4.6939217e-1 7.5508769e-1 7.2404271e-1 7.2404271e-1
-4.2857617e-1 7.5508769e-1 6.9125731e-1 6.9125731e-1
-3.8776018e-1 7.5508769e-1 6.7247041e-1 6.7247041e-1
-3.4694418e-1 7.5508769e-1 6.64011e-1 6.64011e-1
-3.0612819e-1 7.5508769e-1 6.622072e-1 6.622072e-1
-2.653122e-1 7.5508769e-1 6.633865e-1 6.633865e-1
-2.244962e-1 7.5508769e-1 6.6387761e-1 6.6387761e-1
-1.836802e-1 7.5508769e-1 6.600085e-1 6.600085e-1
-1.4286421e-1 7.5508769e-1 6.481076e-1 6.481076e-1
-1.0204822e-1 7.5508769e-1 6.245027e-1 6.245027e-1
-6.123222e-2 7.5508769e-1 5.8552208e-1 5.8552208e-1
-2.041622e-2 7.5508769e-1 5.2749406e-1 5.2749406e-1
2.039978e-2 7.5508769e-1 4.4674667e-1 4.4674667e-1
6.121578e-2 7.5508769e-1 3.39608e-1 3.39608e-1
1.02031781e-1 7.5508769e-1 2.024067e-1 2.024067e-1
1.4284778e-1 7.5508769e-1 3.146991e-2 3.146991e-2
1.8366377e-1 7.5508769e-1 -1.7687381e-1 -1.7687381e-1
2.2447977e-1 7.5508769e-1 -4.262961e-1 -4.262961e-1
2.6529576e-1 7.5508769e-1 -7.2046786e-1 -7.2046786e-1
3.0611176e-1 7.5508769e-1 -1.0630629e0 -1.0630629e0
3.4692775e-1 7.5508769e-1 -1.4577515e0 -1.4577515e0
3.8774374e-1 7.5508769e-1 -1.9082062e0 -1.9082062e0
4.2855974e-1 7.5508769e-1 -2.4181001e0 -2.4181001e0
4.6937573e-1 7.5508769e-1 -2.9911032e0 -2.9911032e0
5.1019173e-1 7.5508769e-1 -3.6308888e0 -3.6308888e0
5.5100772e-1 7.5508769e-1 -4.3411243e0 -4.3411243e0
5.9182372e-1 7.5508769e-1 -5.1254881e0 -5.1254881e0
6.3263971e-1 7.5508769e-1 -5.9876459e0 -5.9876459e0
6.734557e-1 7.5508769e-1 -6.9312727e0 -6.9312727e0
7.142717e-1 7.5508769e-1 -7.9600444e0 -7.9600444e0
7.5508769e-1 7.5508769e-1 -9.0776295e0 -9.0776295e0
7.9590369e-1 7.5508769e-1 -1.0287694e1 -1.0287694e1
8.3671968e-1 7.5508769e-1 -1.1593918e1 -1.1593918e1
8.7753568e-1 7.5508769e-1 -1.2999974e1 -1.2999974e1
9.1835167e-1 7.5508769e-1 -1.4509526e1 -1.4509526e1
9.5916766e-1 7.5508769e-1 -1.6126245e1 -1.6126245e1
9.9998366e-1 7.5508769e-1 -1.7853813e1 -1.7853813e1

-1.0e0 7.9590369e-1 4.1745052e0 4.1745052e0
-9.591841e-1 7.9590369e-1 3.6255937e0 3.6255937e0
-9.183681e-1 7.9590369e-1 3.1384116e0 3.1384116e0
-8.7755211e-1 7.9590369e-1 2.7092967e0 2.7092967e0
-8.3673611e-1 7.9590369e-1 2.3345659e0 2.3345659e0
-7.9592012e-1 7.9590369e-1 2.0105539e0 2.0105539e0
-7.5510413e-1 7.9590369e-1 1.7335881e0 1.7335881e0
-7.1428813e-1 7.9590369e-1 1.499997e0 1.499997e0
-6.7347214e-1 7.9590369e-1 1.3061076e0 1.3061076e0
-6.3265614e-1 7.9590369e-1 1.1482469e0 1.1482469e0
-5.9184015e-1 7.9590369e-1 1.0227467e0 1.0227467e0
-5.5102415e-1 7.9590369e-1 9.259335e-1 9.259335e-1
-5.1020816e-1 7.9590369e-1 8.541325e-1 8.541325e-1
-4.6939217e-1 7.9590369e-1 8.0367401e-1 8.0367401e-1
-4.2857617e-1 7.9590369e-1 7.7088881e-1 7.7088881e-1
-3.8776018e-1 7.9590369e-1 7.5210191e-1 7.5210191e-1
-3.4694418e-1 7.9590369e-1 7.4364261e-1 7.4364261e-1
-3.0612819e-1 7.9590369e-1 7.418387e-1 7.418387e-1
-2.653122e-1 7.9590369e-1 7.43018e-1 7.43018e-1
-2.244962e-1 7.9590369e-1 7.4350891e-1 7.4350891e-1
-1.836802e-1 7.9590369e-1 7.3964e-1 7.3964e-1
-1.4286421e-1 7.9590369e-1 7.2773901e-1 7.2773901e-1
-1.0204822e-1 7.9590369e-1 7.04134e-1 7.04134e-1
-6.123222e-2 7.9590369e-1 6.6515361e-1 6.6515361e-1
-2.041622e-2 7.9590369e-1 6.0712547e-1 6.0712547e-1
2.039978e-2 7.9590369e-1 5.2637808e-1 5.2637808e-1
6.121578e-2 7.9590369e-1 4.1923941e-1 4.1923941e-1
1.02031781e-1 7.9590369e-1 2.820381e-1 2.820381e-1
1.4284778e-1 7.9590369e-1 1.1110133e-1 1.1110133e-1
1.8366377e-1 7.9590369e-1 -9.724242e-2 -9.724242e-2
2.2447977e-1 7.9590369e-1 -3.4666466e-1 -3.4666466e-1
2.6529576e-1 7.9590369e-1 -6.408365e-1 -6.408365e-1
3.0611176e-1 7.9590369e-1 -9.8343155e-1 -9.8343155e-1
3.4692775e-1 7.9590369e-1 -1.3781203e0 -1.3781203e0
3.8774374e-1 7.9590369e-1 -1.8285748e0 -1.8285748e0
4.2855974e-1 7.9590369e-1 -2.3384688e0 -2.3384688e0
4.6937573e-1 7.9590369e-1 -2.9114719e0 -2.9114719e0
5.1019173e-1 7.9590369e-1 -3.5512575e0 -3.5512575e0
5.5100772e-1 7.9590369e-1 -4.2614929e0 -4.2614929e0
5.9182372e-1 7.9590369e-1 -5.0458568e0 -5.0458568e0
6.3263971e-1 7.9590369e-1 -5.9080145e0 -5.9080145e0
6.734557e-1 7.9590369e-1 -6.8516414e0 -6.8516414e0
7.142717e-1 7.9590369e-1 -7.880413e0 -7.880413e0
7.5508769e-1 7.9590369e-1 -8.9979982e0 -8.9979982e0
7.9590369e-1 7.9590369e-1 -1.0208063e1 -1.0208063e1
8.3671968e-1 7.9590369e-1 -1.1514285e1 -1.1514285e1
8.7753568e-1 7.9590369e-1 -1.2920341e1 -1.2920341e1
9.1835167e-1 7.9590369e-1 -1.4429893e1 -1.4429893e1
9.5916766e-1 7.9590369e-1 -1.6046613e1 -1.6046613e1
9.9998366e-1 7.9590369e-1 -1.777418e1 -1.777418e1

-1.0e0 8.3671968e-1 4.2574689e0 4.2574689e0
-9.591841e-1 8.3671968e-1 3.7085574e0 3.7085574e0
-9.183681e-1 8.3671968e-1 3.2213753e0 3.2213753e0
-8.7755211e-1 8.3671968e-1 2.7922604e0 2.7922604e0
-8.3673611e-1 8.3671968e-1 2.4175296e0 2.4175296e0
-7.9592012e-1 8.3671968e-1 2.0935176e0 2.0935176e0
-7.5510413e-1 8.3671968e-1 1.8165518e0 1.8165518e0
-7.1428813e-1 8.3671968e-1 1.5829607e0 1.5829607e0
-6.7347214e-1 8.3671968e-1 1.3890714e0 1.3890714e0
-6.3265614e-1 8.3671968e-1 1.2312106e0 1.2312106e0
-5.9184015e-1 8.3671968e-1 1.1057104e0 1.1057104e0
-5.5102415e-1 8.3671968e-1 1.0088972e0 1.0088972e0
-5.1020816e-1 8.3671968e-1 9.370963e-1 9.370963e-1
-4.6939217e-1 8.3671968e-1 8.866377e-1 8.866377e-1
-4.2857617e-1 8.3671968e-1 8.5385251e-1 8.5385251e-1
-3.8776018e-1 8.3671968e-1 8.3506561e-1 8.3506561e-1
-3.4694418e-1 8.3671968e-1 8.2660611e-1 8.2660611e-1
-3.0612819e-1 8.3671968e-1 8.248022e-1 8.248022e-1
-2.653122e-1 8.3671968e-1 8.2598161e-1 8.2598161e-1
-2.244962e-1 8.3671968e-1 8.2647261e-1 8.2647261e-1
-1.836802e-1 8.3671968e-1 8.226036e-1 8.226036e-1
-1.4286421e-1 8.3671968e-1 8.1070271e-1 8.1070271e-1
-1.0204822e-1 8.3671968e-1 7.8709781e-1 7.8709781e-1
-6.123222e-2 8.3671968e-1 7.481172e-1 7.481172e-1
-2.041622e-2 8.3671968e-1 6.9008931e-1 6.9008931e-1
2.039978e-2 8.3671968e-1 6.0934177e-1 6.0934177e-1
6.121578e-2 8.3671968e-1 5.022031e-1 5.022031e-1
1.02031781e-1 8.3671968e-1 3.6500179e-1 3.6500179e-1
1.4284778e-1 8.3671968e-1 1.94065e-1 1.94065e-1
1.8366377e-1 8.3671968e-1 -1.427875e-2 -1.427875e-2
2.2447977e-1 8.3671968e-1 -2.6370094e-1 -2.6370094e-1
2.6529576e-1 8.3671968e-1 -5.5787279e-1 -5.5787279e-1
3.0611176e-1 8.3671968e-1 -9.0046783e-1 -9.0046783e-1
3.4692775e-1 8.3671968e-1 -1.2951566e0 -1.2951566e0
3.8774374e-1 8.3671968e-1 -1.7456111e0 -1.7456111e0
4.2855974e-1 8.3671968e-1 -2.255505e0 -2.255505e0
4.6937573e-1 8.3671968e-1 -2.8285081e0 -2.8285081e0
5.1019173e-1 8.3671968e-1 -3.4682938e0 -3.4682938e0
5.5100772e-1 8.3671968e-1 -4.1785292e0 -4.1785292e0
5.9182372e-1 8.3671968e-1 -4.962893e0 -4.962893e0
6.3263971e-1 8.3671968e-1 -5.8250508e0 -5.8250508e0
6.734557e-1 8.3671968e-1 -6.7686777e0 -6.7686777e0
7.142717e-1 8.3671968e-1 -7.7974493e0 -7.7974493e0
7.5508769e-1 8.3671968e-1 -8.9150348e0 -8.9150348e0
7.9590369e-1 8.3671968e-1 -1.0125098e1 -1.0125098e1
8.3671968e-1 8.3671968e-1 -1.1431322e1 -1.1431322e1
8.7753568e-1 8.3671968e-1 -1.2837378e1 -1.2837378e1
9.1835167e-1 8.3671968e-1 -1.434693e1 -1.434693e1
9.5916766e-1 8.3671968e-1 -1.5963649e1 -1.5963649e1
9.9998366e-1 8.3671968e-1 -1.7691217e1 -1.7691217e1

-1.0e0 8.7753568e-1 4.3437645e0 4.3437645e0
-9.591841e-1 8.7753568e-1 3.794853e0 3.794853e0
-9.183681e-1 8.7753568e-1 3.3076709e0 3.3076709e0
-8.7755211e-1 8.7753568e-1 2.878556e0 2.878556e0
-8.3673611e-1 8.7753568e-1 2.5038252e0 2.5038252e0
-7.9592012e-1 8.7753568e-1 2.1798132e0 2.1798132e0
-7.5510413e-1 8.7753568e-1 1.9028474e0 1.9028474e0
-7.1428813e-1 8.7753568e-1 1.6692563e0 1.6692563e0
-6.7347214e-1 8.7753568e-1 1.475367e0 1.475367e0
-6.3265614e-1 8.7753568e-1 1.3175063e0 1.3175063e0
-5.9184015e-1 8.7753568e-1 1.192006e0 1.192006e0
-5.5102415e-1 8.7753568e-1 1.0951929e0 1.0951929e0
-5.1020816e-1 8.7753568e-1 1.0233919e0 1.0233919e0
-4.6939217e-1 8.7753568e-1 9.729333e-1 9.729333e-1
-4.2857617e-1 8.7753568e-1 9.40148e-1 9.40148e-1
-3.8776018e-1 8.7753568e-1 9.213612e-1 9.213612e-1
-3.4694418e-1 8.7753568e-1 9.129018e-1 9.129018e-1
-3.0612819e-1 8.7753568e-1 9.110979e-1 9.110979e-1
-2.653122e-1 8.7753568e-1 9.122774e-1 9.122774e-1
-2.244962e-1 8.7753568e-1 9.127681e-1 9.127681e-1
-1.836802e-1 8.7753568e-1 9.088994e-1 9.088994e-1
-1.4286421e-1 8.7753568e-1 8.969984e-1 8.969984e-1
-1.0204822e-1 8.7753568e-1 8.733934e-1 8.733934e-1
-6.123222e-2 8.7753568e-1 8.3441281e-1 8.3441281e-1
-2.041622e-2 8.7753568e-1 7.763849e-1 7.763849e-1
2.039978e-2 8.7753568e-1 6.9563751e-1 6.9563751e-1
6.121578e-2 8.7753568e-1 5.8849869e-1 5.8849869e-1
1.02031781e-1 8.7753568e-1 4.5129738e-1 4.5129738e-1
1.4284778e-1 8.7753568e-1 2.803606e-1 2.803606e-1
1.8366377e-1 8.7753568e-1 7.201686e-2 7.201686e-2
2.2447977e-1 8.7753568e-1 -1.7740541e-1 -1.7740541e-1
2.6529576e-1 8.7753568e-1 -4.7157716e-1 -4.7157716e-1
3.0611176e-1 8.7753568e-1 -8.1417223e-1 -8.1417223e-1
3.4692775e-1 8.7753568e-1 -1.208861e0 -1.208861e0
3.8774374e-1 8.7753568e-1 -1.6593155e0 -1.6593155e0
4.2855974e-1 8.7753568e-1 -2.1692094e0 -2.1692094e0
4.6937573e-1 8.7753568e-1 -2.7422125e0 -2.7422125e0
5.1019173e-1 8.7753568e-1 -3.3819981e0 -3.3819981e0
5.5100772e-1 8.7753568e-1 -4.0922336e0 -4.0922336e0
5.9182372e-1 8.7753568e-1 -4.8765974e0 -4.8765974e0
6.3263971e-1 8.7753568e-1 -5.7387552e0 -5.7387552e0
6.734557e-1 8.7753568e-1 -6.682382e0 -6.682382e0
7.142717e-1 8.7753568e-1 -7.7111537e0 -7.7111537e0
7.5508769e-1 8.7753568e-1 -8.8287393e0 -8.8287393e0
7.9590369e-1 8.7753568e-1 -1.0038805e1 -1.0038805e1
8.3671968e-1 8.7753568e-1 -1.1345027e1 -1.1345027e1
8.7753568e-1 8.7753568e-1 -1.2751083e1 -1.2751083e1
9.1835167e-1 8.7753568e-1 -1.4260635e1 -1.4260635e1
9.5916766e-1 8.7753568e-1 -1.5877354e1 -1.5877354e1
9.9998366e-1 8.7753568e-1 -1.7604922e1 -1.7604922e1

-1.0e0 9.1835167e-1 4.4333919e0 4.4333919e0
-9.591841e-1 9.1835167e-1 3.8844804e0 3.8844804e0
-9.183681e-1 9.1835167e-1 3.3972983e0 3.3972983e0
-8.7755211e-1 9.1835167e-1 2.9681834e0 2.9681834e0
-8.3673611e-1 9.1835167e-1 2.5934526e0 2.5934526e0
-7.9592012e-1 9.1835167e-1 2.2694406e0 2.2694406e0
-7.5510413e-1 9.1835167e-1 1.9924748e0 1.9924748e0
-7.1428813e-1 9.1835167e-1 1.7588837e0 1.7588837e0
-6.7347214e-1 9.1835167e-1 1.5649944e0 1.5649944e0
-6.3265614e-1 9.1835167e-1 1.4071336e0 1.4071336e0
-5.9184015e-1 9.1835167e-1 1.2816335e0 1.2816335e0
-5.5102415e-1 9.1835167e-1 1.1848203e0 1.1848203e0
-5.1020816e-1 9.1835167e-1 1.1130193e0 1.1130193e0
-4.6939217e-1 9.1835167e-1 1.0625607e0 1.0625607e0
-4.2857617e-1 9.1835167e-1 1.0297754e0 1.0297754e0
-3.8776018e-1 9.1835167e-1 1.0109886e0 1.0109886e0
-3.4694418e-1 9.1835167e-1 1.0025291e0 1.0025291e0
-3.0612819e-1 9.1835167e-1 1.0007253e0 1.0007253e0
-2.653122e-1 9.1835167e-1 1.0019046e0 1.0019046e0
-2.244962e-1 9.1835167e-1 1.0023955e0 1.0023955e0
-1.836802e-1 9.1835167e-1 9.985268e-1 9.985268e-1
-1.4286421e-1 9.1835167e-1 9.866257e-1 9.866257e-1
-1.0204822e-1 9.1835167e-1 9.630208e-1 9.630208e-1
-6.123222e-2 9.1835167e-1 9.240402e-1 9.240402e-1
-2.041622e-2 9.1835167e-1 8.660123e-1 8.660123e-1
2.039978e-2 9.1835167e-1 7.8526471e-1 7.8526471e-1
6.121578e-2 9.1835167e-1 6.78126e-1 6.78126e-1
1.02031781e-1 9.1835167e-1 5.4092473e-1 5.4092473e-1
1.4284778e-1 9.1835167e-1 3.6998795e-1 3.6998795e-1
1.8366377e-1 9.1835167e-1 1.6164421e-1 1.6164421e-1
2.2447977e-1 9.1835167e-1 -8.777802e-2 -8.777802e-2
2.6529576e-1 9.1835167e-1 -3.8194986e-1 -3.8194986e-1
3.0611176e-1 9.1835167e-1 -7.245449e-1 -7.245449e-1
3.4692775e-1 9.1835167e-1 -1.1192336e0 -1.1192336e0
3.8774374e-1 9.1835167e-1 -1.5696881e0 -1.5696881e0
4.2855974e-1 9.1835167e-1 -2.079582e0 -2.079582e0
4.6937573e-1 9.1835167e-1 -2.6525851e0 -2.6525851e0
5.1019173e-1 9.1835167e-1 -3.2923708e0 -3.2923708e0
5.5100772e-1 9.1835167e-1 -4.0026062e0 -4.0026062e0
5.9182372e-1 9.1835167e-1 -4.78697e0 -4.78697e0
6.3263971e-1 9.1835167e-1 -5.6491278e0 -5.6491278e0
6.734557e-1 9.1835167e-1 -6.5927547e0 -6.5927547e0
7.142717e-1 9.1835167e-1 -7.6215263e0 -7.6215263e0
7.5508769e-1 9.1835167e-1 -8.7391129e0 -8.7391129e0
7.9590369e-1 9.1835167e-1 -9.9491772e0 -9.9491772e0
8.3671968e-1 9.1835167e-1 -1.12554e1 -1.12554e1
8.7753568e-1 9.1835167e-1 -1.2661456e1 -1.2661456e1
9.1835167e-1 9.1835167e-1 -1.4171008e1 -1.4171008e1
9.5916766e-1 9.1835167e-1 -1.5787727e1 -1.5787727e1
9.9998366e-1 9.1835167e-1 -1.7515295e1 -1.7515295e1

-1.0e0 9.5916766e-1 4.5263509e0 4.5263509e0
-9.591841e-1 9.5916766e-1 3.9774394e0 3.9774394e0
-9.183681e-1 9.5916766e-1 3.4902573e0 3.4902573e0
-8.7755211e-1 9.5916766e-1 3.0611424e0 3.0611424e0
-8.3673611e-1 9.5916766e-1 2.6864116e0 2.6864116e0
-7.9592012e-1 9.5916766e-1 2.3623996e0 2.3623996e0
-7.5510413e-1 9.5916766e-1 2.0854338e0 2.0854338e0
-7.1428813e-1 9.5916766e-1 1.8518427e0 1.8518427e0
-6.7347214e-1 9.5916766e-1 1.6579533e0 1.6579533e0
-6.3265614e-1 9.5916766e-1 1.5000926e0 1.5000926e0
-5.9184015e-1 9.5916766e-1 1.3745924e0 1.3745924e0
-5.5102415e-1 9.5916766e-1 1.2777792e0 1.2777792e0
-5.1020816e-1 9.5916766e-1 1.2059782e0 1.2059782e0
-4.6939217e-1 9.5916766e-1 1.1555197e0 1.1555197e0
-4.2857617e-1 9.5916766e-1 1.1227344e0 1.1227344e0
-3.8776018e-1 9.5916766e-1 1.1039476e0 1.1039476e0
-3.4694418e-1 9.5916766e-1 1.0954881e0 1.0954881e0
-3.0612819e-1 9.5916766e-1 1.0936842e0 1.0936842e0
-2.653122e-1 9.5916766e-1 1.0948636e0 1.0948636e0
-2.244962e-1 9.5916766e-1 1.0953545e0 1.0953545e0
-1.836802e-1 9.5916766e-1 1.0914857e0 1.0914857e0
-1.4286421e-1 9.5916766e-1 1.0795847e0 1.0795847e0
-1.0204822e-1 9.5916766e-1 1.0559798e0 1.0559798e0
-6.123222e-2 9.5916766e-1 1.0169994e0 1.0169994e0
-2.041622e-2 9.5916766e-1 9.589713e-1 9.589713e-1
2.039978e-2 9.5916766e-1 8.782239e-1 8.782239e-1
6.121578e-2 9.5916766e-1 7.710852e-1 7.710852e-1
1.02031781e-1 9.5916766e-1 6.338838e-1 6.338838e-1
1.4284778e-1 9.5916766e-1 4.6294699e-1 4.6294699e-1
1.8366377e-1 9.5916766e-1 2.5460326e-1 2.5460326e-1
2.2447977e-1 9.5916766e-1 5.18105e-3 5.18105e-3
2.6529576e-1 9.5916766e-1 -2.889908e-1 -2.889908e-1
3.0611176e-1 9.5916766e-1 -6.3158585e-1 -6.3158585e-1
3.4692775e-1 9.5916766e-1 -1.02627449e0 -1.02627449e0
3.8774374e-1 9.5916766e-1 -1.4767291e0 -1.4767291e0
4.2855974e-1 9.5916766e-1 -1.9866231e0 -1.9866231e0
4.6937573e-1 9.5916766e-1 -2.5596262e0 -2.5596262e0
5.1019173e-1 9.5916766e-1 -3.1994118e0 -3.1994118e0
5.5100772e-1 9.5916766e-1 -3.9096472e0 -3.9096472e0
5.9182372e-1 9.5916766e-1 -4.6940111e0 -4.6940111e0
6.3263971e-1 9.5916766e-1 -5.5561688e0 -5.5561688e0
6.734557e-1 9.5916766e-1 -6.4997957e0 -6.4997957e0
7.142717e-1 9.5916766e-1 -7.5285674e0 -7.5285674e0
7.5508769e-1 9.5916766e-1 -8.6461536e0 -8.6461536e0
7.9590369e-1 9.5916766e-1 -9.856218e0 -9.856218e0
8.3671968e-1 9.5916766e-1 -1.116244e1 -1.116244e1
8.7753568e-1 9.5916766e-1 -1.2568497e1 -1.2568497e1
9.1835167e-1 9.5916766e-1 -1.4078049e1 -1.4078049e1
9.5916766e-1 9.5916766e-1 -1.5694768e1 -1.5694768e1
9.9998366e-1 9.5916766e-1 -1.7422336e1 -1.7422336e1

-1.0e0 9.9998366e-1 4.622642e0 4.622642e0
-9.591841e-1 9.9998366e-1 4.0737306e0 4.0737306e0
-9.183681e-1 9.9998366e-1 3.5865485e0 3.5865485e0
-8.7755211e-1 9.9998366e-1 3.1574336e0 3.1574336e0
-8.3673611e-1 9.9998366e-1 2.7827028e0 2.7827028e0
-7.9592012e-1 9.9998366e-1 2.4586908e0 2.4586908e0
-7.5510413e-1 9.9998366e-1 2.181725e0 2.181725e0
-7.1428813e-1 9.9998366e-1 1.9481339e0 1.9481339e0
-6.7347214e-1 9.9998366e-1 1.7542445e0 1.7542445e0
-6.3265614e-1 9.9998366e-1 1.5963838e0 1.5963838e0
-5.9184015e-1 9.9998366e-1 1.4708836e0 1.4708836e0
-5.5102415e-1 9.9998366e-1 1.3740704e0 1.3740704e0
-5.1020816e-1 9.9998366e-1 1.3022694e0 1.3022694e0
-4.6939217e-1 9.9998366e-1 1.2518109e0 1.2518109e0
-4.2857617e-1 9.9998366e-1 1.2190256e0 1.2190256e0
-3.8776018e-1 9.9998366e-1 1.2002388e0 1.2002388e0
-3.4694418e-1 9.9998366e-1 1.1917793e0 1.1917793e0
-3.0612819e-1 9.9998366e-1 1.1899754e0 1.1899754e0
-2.653122e-1 9.9998366e-1 1.1911548e0 1.1911548e0
-2.244962e-1 9.9998366e-1 1.1916457e0 1.1916457e0
-1.836802e-1 9.9998366e-1 1.187777e0 1.187777e0
-1.4286421e-1 9.9998366e-1 1.1758759e0 1.1758759e0
-1.0204822e-1 9.9998366e-1 1.152271e0 1.152271e0
-6.123222e-2 9.9998366e-1 1.1132906e0 1.1132906e0
-2.041622e-2 9.9998366e-1 1.0552625e0 1.0552625e0
2.039978e-2 9.9998366e-1 9.74515e-1 9.74515e-1
6.121578e-2 9.9998366e-1 8.673764e-1 8.673764e-1
1.02031781e-1 9.9998366e-1 7.30175e-1 7.30175e-1
1.4284778e-1 9.9998366e-1 5.5923816e-1 5.5923816e-1
1.8366377e-1 9.9998366e-1 3.5089442e-1 3.5089442e-1
2.2447977e-1 9.9998366e-1 1.0147217e-1 1.0147217e-1
2.6529576e-1 9.9998366e-1 -1.9269969e-1 -1.9269969e-1
3.0611176e-1 9.9998366e-1 -5.3529474e-1 -5.3529474e-1
3.4692775e-1 9.9998366e-1 -9.2998332e-1 -9.2998332e-1
3.8774374e-1 9.9998366e-1 -1.3804381e0 -1.3804381e0
4.2855974e-1 9.9998366e-1 -1.8903319e0 -1.8903319e0
4.6937573e-1 9.9998366e-1 -2.463335e0 -2.463335e0
5.1019173e-1 9.9998366e-1 -3.1031206e0 -3.1031206e0
5.5100772e-1 9.9998366e-1 -3.813356e0 -3.813356e0
5.9182372e-1 9.9998366e-1 -4.5977199e0 -4.5977199e0
6.3263971e-1 9.9998366e-1 -5.4598776e0 -5.4598776e0
6.734557e-1 9.9998366e-1 -6.4035045e0 -6.4035045e0
7.142717e-1 9.9998366e-1 -7.4322762e0 -7.4322762e0
7.5508769e-1 9.9998366e-1 -8.5498622e0 -8.5498622e0
7.9590369e-1 9.9998366e-1 -9.7599254e0 -9.7599254e0
8.3671968e-1 9.9998366e-1 -1.106615e1 -1.106615e1
8.7753568e-1 9.9998366e-1 -1.2472206e1 -1.2472206e1
9.1835167e-1 9.9998366e-1 -1.3981758e1 -1.3981758e1
9.5916766e-1 9.9998366e-1 -1.5598477e1 -1.5598477e1
9.9998366e-1 9.9998366e-1 -1.7326045e1 -1.7326045e1

